Optimization is Not Enough: Why Problem Formulation Deserves Equal Attention

Black-box optimization is increasingly used in engineering design problems where simulation-based evaluations are costly and gradients are unavailable. In this context, the optimization community has largely analyzed algorithm performance in context-free setups, while not enough attention has been devoted to how problem formulation and domain knowledge may affect the optimization outcomes. We address this gap through a case study in the topology optimization of laminated composite structures, formulated as a black-box optimization problem. Specifically, we consider the design of a cantilever beam under a volume constraint, intending to minimize compliance while optimizing both the structural topology and fiber orientations. To assess the impact of problem formulation, we explicitly separate topology and material design variables and compare two strategies: a concurrent approach that optimizes all variables simultaneously without leveraging physical insight, and a sequential approach that optimizes variables of the same nature in stages. Our results show that context-agnostic strategies consistently lead to suboptimal or non-physical designs. In contrast, the sequential strategy yields better-performing and more interpretable solutions. These findings underscore the value of incorporating, when available, domain knowledge into the optimization process and motivate the development of new black-box benchmarks that reward physically informed and context-aware optimization strategies.

==> Figures/box_plot_algo_full_budget_copy.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'box_plot_algo_full_budget_copy.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{510.76927185bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70672388)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{box_plot_algo_full_budget_copy.pdf}}%
    \put(0.1247094,0.08726751){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CMA-ES\end{tabular}}}}%
    \put(0.20965218,0.08726751){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}TuRBO-1\end{tabular}}}}%
    \put(0.29546674,0.08726751){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}TuRBO-m\end{tabular}}}}%
    \put(0.41284426,0.08726751){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DE\end{tabular}}}}%
    \put(0.46879473,0.08726751){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vanilla-BO\end{tabular}}}}%
    \put(0.57329668,0.08726751){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BAxUS\end{tabular}}}}%
    \put(0.66646547,0.08726751){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}HEBO\end{tabular}}}}%
    \put(0.10481491,0.11502677){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.08494277,0.15603272){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.1\end{tabular}}}}%
    \put(0.10481491,0.20001966){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.10481491,0.25619988){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.1020878,0.29719152){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.10481491,0.34117846){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.10481491,0.39735871){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.09117936,0.4383503){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.10481491,0.48235156){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.10481491,0.53851751){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{box_plot_algo_full_budget_copy.pdf}}%
    \put(0.75061514,0.53764305){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Optimization Approach\end{tabular}}}}%
    \put(0.80497851,0.51017524){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Concurrent\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{box_plot_algo_full_budget_copy.pdf}}%
    \put(0.80497851,0.46868741){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}sassssssss\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{box_plot_algo_full_budget_copy.pdf}}%
    \put(0.37591649,0.04821618){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Algorithm\end{tabular}}}}%
    \put(0.05718886,0.23119186){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Modified Compliance\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> SVGPlots/fiber_angle_distribution_1.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fiber_angle_distribution_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{5927.36865234bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26989454)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fiber_angle_distribution_1.pdf}}%
    \put(0.2278133,0.25865505){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha_{l}$\end{tabular}}}}%
    \put(0.73812561,0.25865505){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha_{r}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> SVGPlots/fiber_angle_distribution_2.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fiber_angle_distribution_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{5851.21472168bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27495427)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fiber_angle_distribution_2.pdf}}%
    \put(0.20663954,0.26356849){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha_{l}$\end{tabular}}}}%
    \put(0.72359359,0.26356849){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha_{r}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> SVGPlots/fiber_angle_distribution_3_2.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fiber_angle_distribution_3_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3052.88873291bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.2773915)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fiber_angle_distribution_3_2.pdf}}%
    \put(0.41426927,1.25556933){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha_{l}$\end{tabular}}}}%
    \put(0.41218764,0.58660965){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha_{r}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fiber_angle_distribution_3_2.pdf}}%
  \end{picture}%
\endgroup%


==> SVGPlots/fiber_angle_distribution_4_2.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fiber_angle_distribution_4_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2732.03594971bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.20125352)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fiber_angle_distribution_4_2.pdf}}%
    \put(0.41600542,1.17686853){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha_{l}$\end{tabular}}}}%
    \put(0.41367929,0.55312345){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha_{r}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fiber_angle_distribution_4_2.pdf}}%
  \end{picture}%
\endgroup%


==> Tikzplots/convergence_data/BAxUS_Concurrent_orthotropic.csv <==
evaluations,mean,std,count
1,43233.037046500205,39404.67848680558,20
2,32802.178888171286,33017.76978605426,20
3,25056.712128238196,15379.492405556286,20
4,20127.759533309887,8393.405871868908,20
5,17756.75077055176,6424.846711929251,20
6,17506.32609096206,6321.422951967087,20
7,17129.42669140998,6074.02643974614,20
8,16438.353946675663,5705.38494869218,20
9,16325.372200194204,5658.217763818617,20
10,16230.631832447814,5675.028687422699,20
11,15878.255349074758,5846.894603937826,20
12,15759.797439391525,5810.144865010753,20
13,15759.797439391525,5810.144865010753,20
14,15759.797439391525,5810.144865010753,20
15,15672.790548084104,5756.083672422305,20
16,15471.899193277382,5856.450435891509,20
17,15471.899193277382,5856.450435891509,20
18,15447.905314168322,5845.399580928003,20
19,15447.905314168322,5845.399580928003,20
20,15447.905314168322,5845.399580928003,20
21,15306.86159630683,5856.452294410091,20
22,15029.830686049303,5895.688960425395,20
23,14781.024007753567,6205.147128341505,20
24,14781.024007753567,6205.147128341505,20
25,14781.024007753567,6205.147128341505,20
26,14781.024007753567,6205.147128341505,20
27,14462.801666972218,6150.930885337958,20
28,14318.750144176951,6066.485249162549,20
29,14318.750144176951,6066.485249162549,20
30,14318.750144176951,6066.485249162549,20
31,14117.773417053915,5799.6296756219,20
32,14117.773417053915,5799.6296756219,20
33,14117.773417053915,5799.6296756219,20
34,14117.773417053915,5799.6296756219,20
35,14117.773417053915,5799.6296756219,20
36,14117.773417053915,5799.6296756219,20
37,14117.773417053915,5799.6296756219,20
38,14104.526713502777,5791.719620749799,20
39,14104.526713502777,5791.719620749799,20
40,14104.526713502777,5791.719620749799,20
41,14104.526713502777,5791.719620749799,20
42,14099.700649958186,5790.024007432578,20
43,14064.361843731636,5774.634987255668,20
44,13937.236020336699,5814.832317503107,20
45,13937.236020336699,5814.832317503107,20
46,13937.236020336699,5814.832317503107,20
47,13937.236020336699,5814.832317503107,20
48,13937.236020336699,5814.832317503107,20
49,13937.236020336699,5814.832317503107,20
50,13937.236020336699,5814.832317503107,20
51,13889.256975041519,5751.819913297835,20
52,13889.256975041519,5751.819913297835,20
53,13889.256975041519,5751.819913297835,20
54,13889.256975041519,5751.819913297835,20
55,13859.25019145627,5721.436753346966,20
56,13761.500016479438,5713.988458501614,20
57,13705.887544747926,5698.863036330032,20
58,13686.252303641493,5695.165736811346,20
59,13678.875021796699,5688.669505366281,20
60,13635.788380631397,5662.587212910042,20
61,13634.478134050387,5662.375164421528,20
62,13461.525145069196,5597.60372053218,20
63,13448.52710740713,5591.4156354320985,20
64,12086.825049341205,6213.173900609909,20
65,11560.140752953255,6092.33933055669,20
66,11131.794909417029,6070.834346900481,20
67,10633.25148731715,6169.801738459316,20
68,9850.079875241758,6604.427828421422,20
69,9804.24736358066,6536.470542412172,20
70,9719.8564744348,6629.823469658837,20
71,9682.244214078382,6606.641859241122,20
72,9402.534879395946,6625.931425472337,20
73,9384.24412099861,6618.255845091108,20
74,9168.578019150915,6432.166481942131,20
75,8629.4786436709,6306.47915553653,20
76,8446.942473265019,6351.7342171823175,20
77,8373.47467867981,6329.751488496409,20
78,8373.47467867981,6329.751488496409,20
79,8309.255159709546,6346.133740611717,20
80,8208.291213828696,6193.6459542606535,20
81,7955.1274783779645,6127.928203214166,20
82,7935.12089308719,6143.532196433473,20
83,7341.925265761785,6353.833849713336,20
84,7315.0005311598,6358.026688031757,20
85,7053.32022374886,6377.307450824437,20
86,6865.974836271936,6333.146595096812,20
87,6800.149427490195,6243.856671442045,20
88,6674.504052853299,6176.544305450079,20
89,6397.568559331775,6364.310793969104,20
90,6253.573681706765,6245.244840924126,20
91,6069.11193602957,6062.882215710604,20
92,6069.11193602957,6062.882215710604,20
93,6049.555290644889,6027.528701430903,20
94,6049.555290644889,6027.528701430903,20
95,5997.39212871925,5974.224540097362,20
96,5945.67639996671,6014.986793722821,20
97,5945.67639996671,6014.986793722821,20
98,5689.112918819164,5649.790389430197,20
99,5689.112918819164,5649.790389430197,20
100,5689.112918819164,5649.790389430197,20
101,5680.793515949969,5633.525844644078,20
102,5360.534965533369,5254.558184072435,20
103,5360.534965533369,5254.558184072435,20
104,5277.1035080282945,5310.305403703631,20
105,5137.1035080282945,5135.568977735134,20
106,5111.152642489715,5090.475240089599,20
107,5111.152642489715,5090.475240089599,20
108,5055.63272219506,5141.960753062931,20
109,4751.64267250539,4607.89785400456,20
110,4751.64267250539,4607.89785400456,20
111,4586.38914247275,4336.2588820873425,20
112,4586.38914247275,4336.2588820873425,20
113,4586.38914247275,4336.2588820873425,20
114,4586.38914247275,4336.2588820873425,20
115,4399.751423516265,4114.725125222899,20
116,4310.4978072760805,4097.511018692595,20
117,4310.4978072760805,4097.511018692595,20
118,4129.41479647651,4008.7881421783445,20
119,3839.1204239612803,3863.470512663412,20
120,3771.6360653624497,3826.457919915878,20
121,3737.790811073605,3786.38065075383,20
122,3564.16248871738,3670.6028197187234,20
123,3404.16248871738,3437.653851639953,20
124,3404.16248871738,3437.653851639953,20
125,3184.1241135372393,3143.626247151596,20
126,3184.1241135372393,3143.626247151596,20
127,2783.9648656404547,2771.3669370255197,20
128,2646.8752658825047,2733.219167100679,20
129,2523.1679984041793,2731.76074109122,20
130,2443.1679984041793,2690.8612960759488,20
131,2385.1483886760348,2701.8190405346804,20
132,2325.9467899087895,2670.253129716524,20
133,2185.383319655215,2697.341400746246,20
134,2145.356742195545,2674.8758465380306,20
135,2145.3545023296147,2674.8777369216336,20
136,2097.0039781943497,2705.883248229037,20
137,1905.52034422621,2578.071871869228,20
138,1849.3616668389197,2557.108500995421,20
139,1657.5101640145745,2531.0680671784507,20
140,1541.3656950927348,2523.473383309697,20
141,1339.1364526272546,2373.4089582873057,20
142,1339.1295798013596,2373.413036268727,20
143,1299.2328302046196,2389.60407782593,20
144,1299.2328302046196,2389.60407782593,20
145,1219.408556431745,2405.639566503818,20
146,1219.4065372476748,2405.6406433999346,20
147,1219.3884443898999,2405.6502913724685,20
148,1216.4232320203698,2404.578983889337,20
149,1196.416574380995,2388.827710288825,20
150,1196.41263780226,2388.8297831790946,20
151,1196.37764602855,2388.8482149303227,20
152,1196.362213747455,2388.856348160993,20
153,1177.3597261698749,2363.4073398196106,20
154,1117.038735298895,2371.959846562284,20
155,1117.016911366205,2371.970656714528,20
156,1095.7063451349352,2369.948391062777,20
157,1095.7063451349352,2369.948391062777,20
158,1035.3449450703902,2382.477654870229,20
159,1015.446971782945,2357.785842232598,20
160,995.446762157695,2357.834570798571,20
161,955.486357027345,2368.07156259002,20
162,955.4222219948599,2368.0987509705005,20
163,955.4222219948599,2368.0987509705005,20
164,950.8271263309449,2366.4889611364165,20
165,929.2109874220499,2351.1457571505416,20
166,929.2109874220499,2351.1457571505416,20
167,908.427546731035,2339.385448252785,20
168,908.42164910346,2339.387857886674,20
169,907.3139463407099,2338.0401301048582,20
170,896.9344439218797,2335.049776420882,20
171,888.0689716159698,2333.2063963999276,20
172,887.8788156916547,2333.2776308860316,20
173,881.2007864122595,2332.333198444251,20
174,881.1994889903996,2332.3337139028276,20
175,881.1994889903996,2332.3337139028276,20
176,844.6309464954745,2308.5430878361967,20
177,824.6309464954745,2288.710937310457,20
178,824.6079567817447,2288.7196250959605,20
179,812.8738103064301,2289.4586831355978,20
180,804.586329461685,2290.7006925417704,20
181,804.586329461685,2290.7006925417704,20
182,804.576609480485,2290.7042837696536,20
183,764.79911371598,2286.6630879374793,20
184,764.77771396452,2286.670579338318,20
185,764.77771396452,2286.670579338318,20
186,764.77704899473,2286.6708133740076,20
187,764.77704899473,2286.6708133740076,20
188,764.7723829404799,2286.672454560291,20
189,764.7723829404799,2286.672454560291,20
190,764.7715269450899,2286.672755785536,20
191,764.7715269450899,2286.672755785536,20
192,764.7715269450899,2286.672755785536,20
193,764.6617199297899,2286.7113340979713,20
194,764.6617199297899,2286.7113340979713,20
195,764.6617199297899,2286.7113340979713,20
196,504.65107386670496,1235.2843474343429,20
197,504.6477288090649,1235.2857755023185,20
198,504.63586574119006,1235.2908449477027,20
199,504.63586574119006,1235.2908449477027,20
200,504.635775877005,1235.2908835752016,20
201,504.6357070854,1235.290913144885,20
202,504.6357070854,1235.290913144885,20
203,504.6357070854,1235.290913144885,20
204,504.63428378456,1235.2915217632276,20
205,504.63428378456,1235.2915217632276,20
206,504.63428378456,1235.2915217632276,20
207,504.634192447635,1235.291560987622,20
208,504.53145969088,1235.3355265411226,20
209,504.53145969088,1235.3355265411226,20
210,384.53145969088007,1110.9212489516656,20
211,384.53145969088007,1110.9212489516656,20
212,384.531295245485,1110.921308837069,20
213,384.531295245485,1110.921308837069,20
214,384.531295245485,1110.921308837069,20
215,384.531295245485,1110.921308837069,20
216,384.531295245485,1110.921308837069,20
217,384.53120908034003,1110.921340215669,20
218,384.53120908034003,1110.921340215669,20
219,384.53120908034003,1110.921340215669,20
220,384.53120908034003,1110.921340215669,20
221,384.53120908034003,1110.921340215669,20
222,384.53120908034003,1110.921340215669,20
223,384.53120908034003,1110.921340215669,20
224,344.648281996775,1109.5380734785203,20
225,344.648197965035,1109.5381009389912,20
226,344.53571231351503,1109.5746328962334,20
227,344.53571231351503,1109.5746328962334,20
228,344.53571231351503,1109.5746328962334,20
229,344.510282123175,1109.5829265451187,20
230,344.510282123175,1109.5829265451187,20
231,344.510282123175,1109.5829265451187,20
232,342.008204104065,1110.272487052956,20
233,341.99590897377504,1110.2764668120315,20
234,322.415646224395,1112.6502466052839,20
235,322.415646224395,1112.6502466052839,20
236,321.24098139942004,1112.9901406547608,20
237,321.24098139942004,1112.9901406547608,20
238,320.855813180985,1113.1054200298825,20
239,320.855813180985,1113.1054200298825,20
240,320.84030394669503,1113.1101174551584,20
241,320.84030394669503,1113.1101174551584,20
242,320.84030394669503,1113.1101174551584,20
243,320.83978215751006,1113.1102757112558,20
244,320.76759536526504,1113.1320024457455,20
245,320.74569594484007,1113.1386221540429,20
246,320.7454926921501,1113.1386837669527,20
247,320.7454926921501,1113.1386837669527,20
248,320.70487316890006,1113.1509279505883,20
249,320.70487316890006,1113.1509279505883,20
250,320.70487316890006,1113.1509279505883,20
251,320.7002956623551,1113.1523089800853,20
252,320.7002956623551,1113.1523089800853,20
253,240.76466522674008,1073.1330414029972,20
254,240.76466522674008,1073.1330414029972,20
255,240.7344068818101,1073.140071734737,20
256,240.7344068818101,1073.140071734737,20
257,240.7344068818101,1073.140071734737,20
258,240.63102337181508,1073.1642206247145,20
259,240.63102337181508,1073.1642206247145,20
260,240.5629584291001,1073.1802242584304,20
261,240.5629584291001,1073.1802242584304,20
262,240.56114304457506,1073.1806520051075,20
263,240.56114304457506,1073.1806520051075,20
264,240.50486029919998,1073.1938898385308,20
265,240.501758062,1073.194620885484,20
266,240.49751976173002,1073.1956193392625,20
267,240.49185540737503,1073.1969543162065,20
268,240.49167644134005,1073.1969965124708,20
269,240.49034764668505,1073.1973094154778,20
270,240.49034764668505,1073.1973094154778,20
271,240.48811653432003,1073.197835242601,20
272,240.48725898453003,1073.198037373994,20
273,240.48696721352502,1073.1981061649583,20
274,240.48139358331005,1073.1994161005277,20
275,240.47962987927002,1073.1998317542577,20
276,240.47879270000504,1073.2000288573636,20
277,240.47879270000504,1073.2000288573636,20
278,240.47879270000504,1073.2000288573636,20
279,240.46650796122503,1073.202915185352,20
280,240.46598272382002,1073.203039012446,20
281,240.46598272382002,1073.203039012446,20
282,240.45047620577998,1073.206684425207,20
283,240.45047620577998,1073.206684425207,20
284,240.45047620577998,1073.206684425207,20
285,240.449986580955,1073.2067998542216,20
286,240.44527844919497,1073.207906801838,20
287,240.44502196218,1073.2079672655093,20
288,240.44157845532004,1073.208777951676,20
289,240.44157845532004,1073.208777951676,20
290,240.44156757175506,1073.2087805152994,20
291,240.44065818835006,1073.208994728302,20
292,240.42648179274005,1073.2123230273496,20
293,240.41328934901009,1073.215421203063,20
294,240.40972580158004,1073.21626017989,20
295,240.40972580158004,1073.21626017989,20
296,240.40972580158004,1073.21626017989,20
297,240.40700443273505,1073.21690110451,20
298,240.40616897015502,1073.2170977454132,20
299,240.40616897015502,1073.2170977454132,20
300,240.40581964256504,1073.217180091604,20
301,240.40563439118006,1073.2172237294085,20
302,240.38371114203505,1073.222375943685,20
303,240.38257875658005,1073.2226426417878,20
304,240.38243415864503,1073.2226766767371,20
305,240.38243415864503,1073.2226766767371,20
306,240.37992108078,1073.2232676694487,20
307,240.37476654956504,1073.2244797611474,20
308,240.37314704322503,1073.2248613241102,20
309,240.37162193573505,1073.2252205082202,20
310,240.37119949207005,1073.225319939326,20
311,240.36691327652503,1073.2263242762306,20
312,240.36641721668002,1073.2264410329058,20
313,240.36573403269503,1073.2266019919182,20
314,240.36573403269503,1073.2266019919182,20
315,240.36475554530003,1073.226832113045,20
316,240.36475554530003,1073.226832113045,20
317,240.36475554530003,1073.226832113045,20
318,240.31560115534003,1073.2383881415522,20
319,240.31508332998,1073.2385100923586,20
320,240.31342143108503,1073.2389014578407,20
321,240.31264546556002,1073.2390841959468,20
322,240.31264546556002,1073.2390841959468,20
323,240.310291494645,1073.239637797336,20
324,240.30934553089506,1073.2398605435264,20
325,240.30896673419505,1073.239949744572,20
326,240.30877456565003,1073.2399950074384,20
327,240.30746521242003,1073.2403034280971,20
328,240.30430731222503,1073.2410460022872,20
329,240.30090215709,1073.2418476766347,20
330,240.299055705645,1073.2422825465721,20
331,240.29729613405001,1073.2426952318758,20
332,240.29729613405001,1073.2426952318758,20
333,240.29714501951003,1073.2427308112547,20
334,240.29145203252,1073.2440650566405,20
335,200.29143927600506,894.3586371715131,20
336,200.29143927600506,894.3586371715131,20
337,188.57571052346503,841.9643081075585,20
338,188.57553615395503,841.9643491433587,20
339,188.575444531435,841.9643707216898,20
340,188.57495379233,841.9644862788003,20
341,188.572904609675,841.9649680048153,20
342,188.57201271432,841.965178151493,20
343,188.57201271432,841.965178151493,20
344,188.570778457415,841.9654682150767,20
345,188.56834265398498,841.9660419784864,20
346,188.567050456995,841.9663456931356,20
347,188.56482253701,841.9668694305933,20
348,188.5645107916,841.9669427248057,20
349,188.5645107916,841.9669427248057,20
350,188.5645107916,841.9669427248057,20
351,188.5645107916,841.9669427248057,20
352,188.561821057485,841.9675725901687,20
353,188.561821057485,841.9675725901687,20
354,188.56151963819,841.9676435868748,20
355,181.93211246406503,812.3218544938065,20
356,181.93203078631,812.3218737301719,20
357,181.930597915655,812.3222112107893,20
358,181.93048183010998,812.3222385547308,20
359,181.93048183010998,812.3222385547308,20
360,181.92829637316,812.3227526872672,20
361,181.92787881359502,812.3228510714789,20
362,181.922951418735,812.324005328102,20
363,181.92206641464003,812.324213849144,20
364,181.91997199687503,812.3247070311218,20
365,181.91983496718004,812.3247393027964,20
366,181.91971650532503,812.3247672157048,20
367,181.91963140199002,812.3247872686305,20
368,180.26304877742,804.9225952161569,20
369,180.25436877836503,804.9246297853916,20
370,180.25436877836503,804.9246297853916,20
371,180.25432165762,804.9246408697755,20
372,180.25432165762,804.9246408697755,20
373,180.25361868495003,804.9248061202564,20
374,180.25361868495003,804.9248061202564,20
375,180.253396074345,804.9248584744831,20
376,180.24671721676003,804.926425917805,20
377,180.243439341145,804.9271950096634,20
378,180.24265857053,804.9273787280672,20
379,180.24265857053,804.9273787280672,20
380,180.241814233275,804.9275772843339,20
381,180.241693956735,804.9276056134023,20
382,180.241406566615,804.9276732460553,20
383,180.24099367796,804.9277705050123,20
384,180.24099367796,804.9277705050123,20
385,180.239856940325,804.9280377527515,20
386,180.239856940325,804.9280377527515,20
387,180.23944247907502,804.9281353857446,20
388,180.23925930367503,804.9281785353706,20
389,180.23856095344001,804.9283430199844,20
390,180.238398630125,804.928381192265,20
391,180.238398630125,804.928381192265,20
392,180.23834110785998,804.9283947428596,20
393,160.23768819088997,715.4858320967735,20
394,160.23756532618998,715.485861043361,20
395,160.23756532618998,715.485861043361,20
396,140.23736467388997,626.0431928302398,20
397,140.23736467388997,626.0431928302398,20
398,140.23698028230996,626.0432833950649,20
399,140.23698028230996,626.0432833950649,20
400,140.23686286435498,626.0433110635995,20
401,140.23686286435498,626.0433110635995,20
402,140.23676502858999,626.0433341120645,20
403,140.23676502858999,626.0433341120645,20
404,80.23486565045,357.7156453541808,20
405,80.23486565045,357.7156453541808,20
406,80.23486565045,357.7156453541808,20
407,80.23486565045,357.7156453541808,20
408,80.23475377688001,357.71567173855993,20
409,40.23475377688,178.83028419838402,20
410,40.23475377688,178.83028419838402,20
411,40.23475377688,178.83028419838402,20
412,40.234177404665,178.83041971901773,20
413,40.234177404665,178.83041971901773,20
414,40.233723716915,178.83052693900302,20
415,40.232850357169994,178.83073233335222,20
416,40.232850357169994,178.83073233335222,20
417,40.232850357169994,178.83073233335222,20
418,40.232850357169994,178.83073233335222,20
419,40.232310095905,178.83085944658941,20
420,40.232193879865,178.83088691371356,20
421,40.232193879865,178.83088691371356,20
422,40.232193879865,178.83088691371356,20
423,40.232193879865,178.83088691371356,20
424,20.232193879864997,89.38826935767793,20
425,20.232193879864997,89.38826935767793,20
426,20.232193879864997,89.38826935767793,20
427,20.232193879864997,89.38826935767793,20
428,20.232193879864997,89.38826935767793,20
429,20.232193879864997,89.38826935767793,20
430,20.232193879864997,89.38826935767793,20
431,20.232193879864997,89.38826935767793,20
432,20.232193879864997,89.38826935767793,20
433,20.232183093529997,89.3882719175953,20
434,20.232183093529997,89.3882719175953,20
435,20.232182804645,89.38827198491995,20
436,20.232182804645,89.38827198491995,20
437,20.231577186825,89.38841316507701,20
438,20.23120471134,89.38850156048889,20
439,20.23120471134,89.38850156048889,20
440,20.22537255067,89.38985584256481,20
441,20.225051766885,89.38993063141235,20
442,20.225051766885,89.38993063141235,20
443,20.225051766885,89.38993063141235,20
444,20.225051766885,89.38993063141235,20
445,20.225051766885,89.38993063141235,20
446,0.23594987618,0.18103613802162136,20
447,0.23594987618,0.18103613802162136,20
448,0.23594987618,0.18103613802162136,20
449,0.23594987618,0.18103613802162136,20
450,0.23594987618,0.18103613802162136,20
451,0.23580333731499997,0.1808776113766212,20
452,0.23463418192500002,0.18093071224388577,20
453,0.23460781404000003,0.18095472908119667,20
454,0.23460781404000003,0.18095472908119667,20
455,0.233845950005,0.18106054523337076,20
456,0.233845950005,0.18106054523337076,20
457,0.233845950005,0.18106054523337076,20
458,0.233845950005,0.18106054523337076,20
459,0.23226604442000004,0.18148376045860037,20
460,0.23226604442000004,0.18148376045860037,20
461,0.23220529920499997,0.18152766449632182,20
462,0.23160811274500004,0.18078877201046428,20
463,0.23160616944,0.18079018209377515,20
464,0.23160616944,0.18079018209377515,20
465,0.23160616944,0.18079018209377515,20
466,0.23160616944,0.18079018209377515,20
467,0.23160616944,0.18079018209377515,20
468,0.23160616944,0.18079018209377515,20
469,0.23160616944,0.18079018209377515,20
470,0.23160616944,0.18079018209377515,20
471,0.23160616944,0.18079018209377515,20
472,0.23160616944,0.18079018209377515,20
473,0.23160616944,0.18079018209377515,20
474,0.231397518955,0.1808118860150909,20
475,0.231397518955,0.1808118860150909,20
476,0.231397518955,0.1808118860150909,20
477,0.231397518955,0.1808118860150909,20
478,0.23038651053499998,0.18122269017464165,20
479,0.23038651053499998,0.18122269017464165,20
480,0.22970993787499996,0.18155998097818482,20
481,0.22970993787499996,0.18155998097818482,20
482,0.22885685827,0.18056282617189356,20
483,0.22863114873499998,0.18058842032474676,20
484,0.22863114873499998,0.18058842032474676,20
485,0.22492523375000006,0.18076939514339826,20
486,0.22395256761000004,0.17756787623852863,20
487,0.22395256761000004,0.17756787623852863,20
488,0.22395256761000004,0.17756787623852863,20
489,0.220436280775,0.1664292943252889,20
490,0.21873856368500003,0.16442813838876147,20
491,0.21871312169,0.1644300840313655,20
492,0.212619814375,0.16358110930641667,20
493,0.212619814375,0.16358110930641667,20
494,0.212619814375,0.16358110930641667,20
495,0.212093786405,0.16361864891743844,20
496,0.212093786405,0.16361864891743844,20
497,0.21201912071,0.1636267177753333,20
498,0.21041733512,0.15863114428463918,20
499,0.21041733512,0.15863114428463918,20
500,0.208791147355,0.15896912653881898,20
501,0.208710564685,0.15900763699177373,20
502,0.20811297019000002,0.15931837691439138,20
503,0.20510165216000004,0.15039635575147162,20
504,0.20495399176999998,0.15047964382565288,20
505,0.204857386695,0.1502046940078418,20
506,0.19491718815,0.12668915079239554,20
507,0.194844642015,0.12655886943169908,20
508,0.194841194775,0.12655974346447896,20
509,0.1946070881,0.1266407655970584,20
510,0.1946070881,0.1266407655970584,20
511,0.1946070881,0.1266407655970584,20
512,0.19438696805,0.12677610777213422,20
513,0.19438696805,0.12677610777213422,20
514,0.194248627255,0.1268162279713805,20
515,0.194244013245,0.12681761787251672,20
516,0.194244013245,0.12681761787251672,20
517,0.19401321176000003,0.12696724981878163,20
518,0.19401321176000003,0.12696724981878163,20
519,0.19401321176000003,0.12696724981878163,20
520,0.19401321176000003,0.12696724981878163,20
521,0.19374035354500002,0.1271337847103521,20
522,0.19374035354500002,0.1271337847103521,20
523,0.19299136128,0.12725477221560552,20
524,0.19299136128,0.12725477221560552,20
525,0.19299136128,0.12725477221560552,20
526,0.19299136128,0.12725477221560552,20
527,0.18766859833000002,0.120067855362251,20
528,0.18766859833000002,0.120067855362251,20
529,0.18732606109500002,0.11971087648817974,20
530,0.18715013463000002,0.11975224055368645,20
531,0.18715013463000002,0.11975224055368645,20
532,0.18715013463000002,0.11975224055368645,20
533,0.18661849950000003,0.11990852764851234,20
534,0.18644262495000002,0.11997274605852691,20
535,0.18644262495000002,0.11997274605852691,20
536,0.18616973112500002,0.12015342808804826,20
537,0.18616973112500002,0.12015342808804826,20
538,0.186145419615,0.12015825537090594,20
539,0.186145419615,0.12015825537090594,20
540,0.18613546431,0.1201611097452232,20
541,0.18574448515500003,0.12030401179311094,20
542,0.18572088200500003,0.12031833281072424,20
543,0.18572088200500003,0.12031833281072424,20
544,0.18565700458500004,0.12036206524674944,20
545,0.18565700458500004,0.12036206524674944,20
546,0.18565700458500004,0.12036206524674944,20
547,0.18565700458500004,0.12036206524674944,20
548,0.18565700458500004,0.12036206524674944,20
549,0.18565700458500004,0.12036206524674944,20
550,0.18511733983500003,0.11927351028543964,20
551,0.18511733983500003,0.11927351028543964,20
552,0.18511733983500003,0.11927351028543964,20
553,0.18511733983500003,0.11927351028543964,20
554,0.18511733983500003,0.11927351028543964,20
555,0.18511733983500003,0.11927351028543964,20
556,0.18511733983500003,0.11927351028543964,20
557,0.18509670400500003,0.11927933829258129,20
558,0.18311480790500004,0.11605599048461251,20
559,0.18290469872500004,0.11611736080914042,20
560,0.18290469872500004,0.11611736080914042,20
561,0.18290469872500004,0.11611736080914042,20
562,0.18276438598500003,0.11616255921274307,20
563,0.18276438598500003,0.11616255921274307,20
564,0.182729510335,0.11618371474563348,20
565,0.18256402209500003,0.11624129193147835,20
566,0.18256402209500003,0.11624129193147835,20
567,0.18256402209500003,0.11624129193147835,20
568,0.18225445285000003,0.11636156088259135,20
569,0.182250350435,0.11636404145915483,20
570,0.182250350435,0.11636404145915483,20
571,0.182250350435,0.11636404145915483,20
572,0.182250350435,0.11636404145915483,20
573,0.18224142422000003,0.11636743700934168,20
574,0.18224054594000003,0.1163679683549645,20
575,0.18047465539500002,0.11331133770986263,20
576,0.18047465539500002,0.11331133770986263,20
577,0.18047465539500002,0.11331133770986263,20
578,0.18047465539500002,0.11331133770986263,20
579,0.18012685908,0.1134643470046452,20
580,0.178641361455,0.11371460870211764,20
581,0.178641361455,0.11371460870211764,20
582,0.178517534315,0.11376012091804001,20
583,0.178517534315,0.11376012091804001,20
584,0.178424286255,0.11379616068368105,20
585,0.178424286255,0.11379616068368105,20
586,0.178424286255,0.11379616068368105,20
587,0.178424286255,0.11379616068368105,20
588,0.178424286255,0.11379616068368105,20
589,0.178424286255,0.11379616068368105,20
590,0.17840029873000002,0.11380708126696082,20
591,0.17827733645500002,0.11386463166293952,20
592,0.178240421925,0.11388242143853113,20
593,0.178240421925,0.11388242143853113,20
594,0.178189596265,0.11390260207103886,20
595,0.17771004963499998,0.11413881677597217,20
596,0.17771004963499998,0.11413881677597217,20
597,0.17767657624,0.11416088004940708,20
598,0.17767114845999998,0.11416447574790292,20
599,0.177154312115,0.11306646136288818,20
600,0.17693150182999998,0.1127500666396735,20
601,0.17632138169999997,0.11295708861235354,20
602,0.17632138169999997,0.11295708861235354,20
603,0.176289550415,0.11297810335145737,20
604,0.17605327114,0.11255653024532902,20
605,0.17605327114,0.11255653024532902,20
606,0.17605327114,0.11255653024532902,20
607,0.17605327114,0.11255653024532902,20
608,0.17605327114,0.11255653024532902,20
609,0.175775326665,0.11267226269087877,20
610,0.175775326665,0.11267226269087877,20
611,0.175775326665,0.11267226269087877,20
612,0.175757473265,0.11268407258518102,20
613,0.17499121916,0.11151541013990511,20
614,0.17499121916,0.11151541013990511,20
615,0.174740184485,0.11163095789300859,20
616,0.17442723053,0.11181073732954211,20
617,0.17424183959499998,0.11185985557044799,20
618,0.17424183959499998,0.11185985557044799,20
619,0.17424183959499998,0.11185985557044799,20
620,0.17424183959499998,0.11185985557044799,20
621,0.17421174682,0.11187960538940614,20
622,0.17419367553999998,0.11184719953976643,20
623,0.16839485424499995,0.1057793003109863,20
624,0.16832829440499997,0.10581877021631403,20
625,0.16735440155999998,0.10634074689039003,20
626,0.167236971455,0.10641555631588705,20
627,0.167236971455,0.10641555631588705,20
628,0.167236971455,0.10641555631588705,20
629,0.167236971455,0.10641555631588705,20
630,0.167236971455,0.10641555631588705,20
631,0.167236971455,0.10641555631588705,20
632,0.16722259297000003,0.1064239871527501,20
633,0.16722259297000003,0.1064239871527501,20
634,0.16722259297000003,0.1064239871527501,20
635,0.16679873479500001,0.10647390820679906,20
636,0.166796183785,0.10647539658917123,20
637,0.16657176870499998,0.1066243535928859,20
638,0.16657176870499998,0.1066243535928859,20
639,0.16657176870499998,0.1066243535928859,20
640,0.166508920975,0.10666121038088076,20
641,0.166508920975,0.10666121038088076,20
642,0.16643390625499999,0.10670615496435489,20
643,0.16642035032,0.10671438740696877,20
644,0.16642035032,0.10671438740696877,20
645,0.16642035032,0.10671438740696877,20
646,0.166138373385,0.10691403568218003,20
647,0.166138373385,0.10691403568218003,20
648,0.165965527065,0.10703495210979443,20
649,0.165965527065,0.10703495210979443,20
650,0.165965527065,0.10703495210979443,20
651,0.165965527065,0.10703495210979443,20
652,0.16546147436499997,0.10588469175845555,20
653,0.16546147436499997,0.10588469175845555,20
654,0.165093931065,0.10575849541923026,20
655,0.165093931065,0.10575849541923026,20
656,0.165093931065,0.10575849541923026,20
657,0.164504722705,0.10549643977753441,20
658,0.164504722705,0.10549643977753441,20
659,0.164504722705,0.10549643977753441,20
660,0.164504722705,0.10549643977753441,20
661,0.16422807649499999,0.10487536473727627,20
662,0.16420575796499998,0.10488900824117758,20
663,0.16413910229499998,0.10493031004759096,20
664,0.16410463666,0.10493501382901887,20
665,0.16410463666,0.10493501382901887,20
666,0.16410463666,0.10493501382901887,20
667,0.16394307881499998,0.10505491441630085,20
668,0.16372029593499998,0.10497122202788237,20
669,0.1631459374,0.10479884261853795,20
670,0.160664368685,0.10568275096215213,20
671,0.160664368685,0.10568275096215213,20
672,0.16063938373499997,0.10562673446501566,20
673,0.16063938373499997,0.10562673446501566,20
674,0.16063938373499997,0.10562673446501566,20
675,0.16063938373499997,0.10562673446501566,20
676,0.16057735691999997,0.10565508877723631,20
677,0.16057735691999997,0.10565508877723631,20
678,0.16057735691999997,0.10565508877723631,20
679,0.16057735691999997,0.10565508877723631,20
680,0.16057735691999997,0.10565508877723631,20
681,0.16057735691999997,0.10565508877723631,20
682,0.16057735691999997,0.10565508877723631,20
683,0.16045136326999998,0.105730406901417,20
684,0.16045136326999998,0.105730406901417,20
685,0.16045136326999998,0.105730406901417,20
686,0.16045136326999998,0.105730406901417,20
687,0.16045136326999998,0.105730406901417,20
688,0.16045136326999998,0.105730406901417,20
689,0.16045136326999998,0.105730406901417,20
690,0.16045136326999998,0.105730406901417,20
691,0.16045136326999998,0.105730406901417,20
692,0.16045136326999998,0.105730406901417,20
693,0.16045136326999998,0.105730406901417,20
694,0.16045136326999998,0.105730406901417,20
695,0.16045136326999998,0.105730406901417,20
696,0.16045136326999998,0.105730406901417,20
697,0.16045136326999998,0.105730406901417,20
698,0.16040215662499996,0.10575333515883348,20
699,0.16040215662499996,0.10575333515883348,20
700,0.16008002857999998,0.10514858059204901,20
701,0.16008002857999998,0.10514858059204901,20
702,0.16008002857999998,0.10514858059204901,20
703,0.16008002857999998,0.10514858059204901,20
704,0.16008002857999998,0.10514858059204901,20
705,0.16008002857999998,0.10514858059204901,20
706,0.16001823621,0.1051779846616259,20
707,0.16001823621,0.1051779846616259,20
708,0.16001823621,0.1051779846616259,20
709,0.16001823621,0.1051779846616259,20
710,0.16001823621,0.1051779846616259,20
711,0.16001823621,0.1051779846616259,20
712,0.16001823621,0.1051779846616259,20
713,0.16001823621,0.1051779846616259,20
714,0.15984663953999997,0.10482888518537456,20
715,0.15984663953999997,0.10482888518537456,20
716,0.15984663953999997,0.10482888518537456,20
717,0.15944556935999998,0.10403045118227475,20
718,0.15944556935999998,0.10403045118227475,20
719,0.15944556935999998,0.10403045118227475,20
720,0.15939514448999997,0.10404329704414346,20
721,0.15939514448999997,0.10404329704414346,20
722,0.15935996229,0.10407245955777689,20
723,0.15935996229,0.10407245955777689,20
724,0.15935996229,0.10407245955777689,20
725,0.15935996229,0.10407245955777689,20
726,0.15935996229,0.10407245955777689,20
727,0.15935996229,0.10407245955777689,20
728,0.15935996229,0.10407245955777689,20
729,0.15935996229,0.10407245955777689,20
730,0.15935996229,0.10407245955777689,20
731,0.15935996229,0.10407245955777689,20
732,0.15922056190499997,0.10415590400330743,20
733,0.15922056190499997,0.10415590400330743,20
734,0.15920109429999998,0.10411778160620636,20
735,0.15920109429999998,0.10411778160620636,20
736,0.15920109429999998,0.10411778160620636,20
737,0.15920109429999998,0.10411778160620636,20
738,0.15920109429999998,0.10411778160620636,20
739,0.159151607,0.10414828703439225,20
740,0.159151607,0.10414828703439225,20
741,0.15853059982,0.10296347441854593,20
742,0.15842990534999998,0.10302706031876835,20
743,0.15842990534999998,0.10302706031876835,20
744,0.15842990534999998,0.10302706031876835,20
745,0.15842990534999998,0.10302706031876835,20
746,0.15842990534999998,0.10302706031876835,20
747,0.158269693515,0.10313220220785606,20
748,0.158269693515,0.10313220220785606,20
749,0.158269693515,0.10313220220785606,20
750,0.158269693515,0.10313220220785606,20
751,0.158269693515,0.10313220220785606,20
752,0.158269693515,0.10313220220785606,20
753,0.158269693515,0.10313220220785606,20
754,0.158269693515,0.10313220220785606,20
755,0.158269693515,0.10313220220785606,20
756,0.158269693515,0.10313220220785606,20
757,0.158269693515,0.10313220220785606,20
758,0.158269693515,0.10313220220785606,20
759,0.158269693515,0.10313220220785606,20
760,0.15821757139999998,0.10303556835152725,20
761,0.15821757139999998,0.10303556835152725,20
762,0.15821757139999998,0.10303556835152725,20
763,0.15821757139999998,0.10303556835152725,20
764,0.15821757139999998,0.10303556835152725,20
765,0.1580449464,0.10271865133493056,20
766,0.1580449464,0.10271865133493056,20
767,0.1580449464,0.10271865133493056,20
768,0.1580449464,0.10271865133493056,20
769,0.1580449464,0.10271865133493056,20
770,0.1580449464,0.10271865133493056,20
771,0.1580449464,0.10271865133493056,20
772,0.1580449464,0.10271865133493056,20
773,0.1580449464,0.10271865133493056,20
774,0.1580449464,0.10271865133493056,20
775,0.1580449464,0.10271865133493056,20
776,0.1580449464,0.10271865133493056,20
777,0.157972003175,0.10258618892728218,20
778,0.157972003175,0.10258618892728218,20
779,0.1575938966,0.10248514891279864,20
780,0.1575938966,0.10248514891279864,20
781,0.1575938966,0.10248514891279864,20
782,0.1575938966,0.10248514891279864,20
783,0.1575938966,0.10248514891279864,20
784,0.1575938966,0.10248514891279864,20
785,0.1575938966,0.10248514891279864,20
786,0.1575938966,0.10248514891279864,20
787,0.1575938966,0.10248514891279864,20
788,0.1575938966,0.10248514891279864,20
789,0.1575938966,0.10248514891279864,20
790,0.1575938966,0.10248514891279864,20
791,0.1575938966,0.10248514891279864,20
792,0.1575938966,0.10248514891279864,20
793,0.1575938966,0.10248514891279864,20
794,0.1575938966,0.10248514891279864,20
795,0.1575938966,0.10248514891279864,20
796,0.1575938966,0.10248514891279864,20
797,0.1575938966,0.10248514891279864,20
798,0.1575938966,0.10248514891279864,20
799,0.1575938966,0.10248514891279864,20
800,0.1575938966,0.10248514891279864,20
801,0.1575938966,0.10248514891279864,20
802,0.1575938966,0.10248514891279864,20
803,0.15747146374,0.10257360829617106,20
804,0.15747146374,0.10257360829617106,20
805,0.15747146374,0.10257360829617106,20
806,0.15747146374,0.10257360829617106,20
807,0.15747146374,0.10257360829617106,20
808,0.15747146374,0.10257360829617106,20
809,0.15747146374,0.10257360829617106,20
810,0.15747146374,0.10257360829617106,20
811,0.15747146374,0.10257360829617106,20
812,0.15747146374,0.10257360829617106,20
813,0.15747146374,0.10257360829617106,20
814,0.157317913605,0.10254035129317095,20
815,0.157317913605,0.10254035129317095,20
816,0.157317913605,0.10254035129317095,20
817,0.15722042253,0.10259538940948441,20
818,0.15722042253,0.10259538940948441,20
819,0.15722042253,0.10259538940948441,20
820,0.15722042253,0.10259538940948441,20
821,0.15722042253,0.10259538940948441,20
822,0.15722042253,0.10259538940948441,20
823,0.15722042253,0.10259538940948441,20
824,0.15722042253,0.10259538940948441,20
825,0.15722042253,0.10259538940948441,20
826,0.15722042253,0.10259538940948441,20
827,0.15722042253,0.10259538940948441,20
828,0.15722042253,0.10259538940948441,20
829,0.15719125216500002,0.10261221173132899,20
830,0.157098223885,0.10269265078770054,20
831,0.157098223885,0.10269265078770054,20
832,0.157098223885,0.10269265078770054,20
833,0.157098223885,0.10269265078770054,20
834,0.157098223885,0.10269265078770054,20
835,0.157098223885,0.10269265078770054,20
836,0.156978424865,0.10276327749427093,20
837,0.15687593274,0.10282587825212681,20
838,0.15687593274,0.10282587825212681,20
839,0.156863990305,0.10283330294305291,20
840,0.156863990305,0.10283330294305291,20
841,0.15685620523000002,0.1028381576212793,20
842,0.15685620523000002,0.1028381576212793,20
843,0.15685620523000002,0.1028381576212793,20
844,0.15680324859,0.10287148734857637,20
845,0.15680324859,0.10287148734857637,20
846,0.15680324859,0.10287148734857637,20
847,0.156521110825,0.10305805100083605,20
848,0.156414457985,0.10308397061794541,20
849,0.156336906825,0.10313779950350446,20
850,0.156336906825,0.10313779950350446,20
851,0.156318131065,0.10315301936884526,20
852,0.156318131065,0.10315301936884526,20
853,0.156318131065,0.10315301936884526,20
854,0.156318131065,0.10315301936884526,20
855,0.156318131065,0.10315301936884526,20
856,0.156318131065,0.10315301936884526,20
857,0.15616651196000003,0.10319347697845926,20
858,0.15616651196000003,0.10319347697845926,20
859,0.15616651196000003,0.10319347697845926,20
860,0.15616651196000003,0.10319347697845926,20
861,0.15507884242500003,0.10131384193107745,20
862,0.15507884242500003,0.10131384193107745,20
863,0.15248214684000003,0.09766332958487388,20
864,0.15248214684000003,0.09766332958487388,20
865,0.15248214684000003,0.09766332958487388,20
866,0.15248214684000003,0.09766332958487388,20
867,0.15248214684000003,0.09766332958487388,20
868,0.15248214684000003,0.09766332958487388,20
869,0.152371604165,0.09769756001583765,20
870,0.152371604165,0.09769756001583765,20
871,0.152371604165,0.09769756001583765,20
872,0.152371604165,0.09769756001583765,20
873,0.152371604165,0.09769756001583765,20
874,0.15211258286,0.09752372807007452,20
875,0.15211258286,0.09752372807007452,20
876,0.15211258286,0.09752372807007452,20
877,0.15211258286,0.09752372807007452,20
878,0.15211258286,0.09752372807007452,20
879,0.152109414445,0.09752647250187928,20
880,0.152109414445,0.09752647250187928,20
881,0.152109414445,0.09752647250187928,20
882,0.152109414445,0.09752647250187928,20
883,0.152109414445,0.09752647250187928,20
884,0.152109414445,0.09752647250187928,20
885,0.152109414445,0.09752647250187928,20
886,0.15141147097500002,0.09685729519915094,20
887,0.15141147097500002,0.09685729519915094,20
888,0.15141147097500002,0.09685729519915094,20
889,0.15121885213,0.09654913455645915,20
890,0.15121885213,0.09654913455645915,20
891,0.15121885213,0.09654913455645915,20
892,0.15121885213,0.09654913455645915,20
893,0.15121885213,0.09654913455645915,20
894,0.15121885213,0.09654913455645915,20
895,0.15121885213,0.09654913455645915,20
896,0.151115066445,0.09662409340017318,20
897,0.150972397305,0.09647535206755097,20
898,0.15094976707500002,0.09645212542347983,20
899,0.15094976707500002,0.09645212542347983,20
900,0.15094976707500002,0.09645212542347983,20
901,0.15094976707500002,0.09645212542347983,20
902,0.15094976707500002,0.09645212542347983,20
903,0.15094976707500002,0.09645212542347983,20
904,0.15094976707500002,0.09645212542347983,20
905,0.15094976707500002,0.09645212542347983,20
906,0.15072832795500002,0.09652572665988465,20
907,0.15070376539,0.09653214274124698,20
908,0.14988299258499999,0.0952653697963538,20
909,0.149099845835,0.09417423680156722,20
910,0.149099845835,0.09417423680156722,20
911,0.149099845835,0.09417423680156722,20
912,0.14907759977,0.0941449604901948,20
913,0.14907759977,0.0941449604901948,20
914,0.14907759977,0.0941449604901948,20
915,0.14907759977,0.0941449604901948,20
916,0.14907759977,0.0941449604901948,20
917,0.14907759977,0.0941449604901948,20
918,0.14907759977,0.0941449604901948,20
919,0.14907759977,0.0941449604901948,20
920,0.14907759977,0.0941449604901948,20
921,0.14907759977,0.0941449604901948,20
922,0.14907759977,0.0941449604901948,20
923,0.14907759977,0.0941449604901948,20
924,0.14907759977,0.0941449604901948,20
925,0.14907759977,0.0941449604901948,20
926,0.14887136591,0.09407608930310923,20
927,0.14854662530499999,0.09401726474822443,20
928,0.148535325795,0.09401672660816408,20
929,0.14851529208,0.09401640211610811,20
930,0.14851529208,0.09401640211610811,20
931,0.14851529208,0.09401640211610811,20
932,0.14851529208,0.09401640211610811,20
933,0.14847356241499998,0.09397170104541094,20
934,0.14847356241499998,0.09397170104541094,20
935,0.146555288185,0.09180021823872712,20
936,0.146555288185,0.09180021823872712,20
937,0.146555288185,0.09180021823872712,20
938,0.14632234253999998,0.09188385877206386,20
939,0.14632234253999998,0.09188385877206386,20
940,0.14632234253999998,0.09188385877206386,20
941,0.14632234253999998,0.09188385877206386,20
942,0.14632234253999998,0.09188385877206386,20
943,0.14632234253999998,0.09188385877206386,20
944,0.14632234253999998,0.09188385877206386,20
945,0.14632234253999998,0.09188385877206386,20
946,0.14627260202999998,0.09182860547745,20
947,0.146120928815,0.09179496535369817,20
948,0.146120928815,0.09179496535369817,20
949,0.14582402875,0.09174359700609598,20
950,0.14579721538499998,0.09173990260042512,20
951,0.14574399764499998,0.09173303399127802,20
952,0.14528867801,0.0912475941399659,20
953,0.14528867801,0.0912475941399659,20
954,0.14528867801,0.0912475941399659,20
955,0.14528867801,0.0912475941399659,20
956,0.14528867801,0.0912475941399659,20
957,0.14528867801,0.0912475941399659,20
958,0.14528867801,0.0912475941399659,20
959,0.14528867801,0.0912475941399659,20
960,0.145194966955,0.09131088967102874,20
961,0.145194966955,0.09131088967102874,20
962,0.14501775587500002,0.09129125943261548,20
963,0.14501775587500002,0.09129125943261548,20
964,0.1446825008,0.09153242157777661,20
965,0.1446825008,0.09153242157777661,20
966,0.14401520630499998,0.09124709008000995,20
967,0.14401520630499998,0.09124709008000995,20
968,0.14399416631999998,0.09122538519431245,20
969,0.14399416631999998,0.09122538519431245,20
970,0.14399416631999998,0.09122538519431245,20
971,0.14399416631999998,0.09122538519431245,20
972,0.14358172169999997,0.09081854732729698,20
973,0.14358172169999997,0.09081854732729698,20
974,0.14342865681499997,0.09080451945237292,20
975,0.14342865681499997,0.09080451945237292,20
976,0.14336615487499998,0.09085681191576166,20
977,0.14336615487499998,0.09085681191576166,20
978,0.14303093345499998,0.09055178274832655,20
979,0.14303093345499998,0.09055178274832655,20
980,0.14303093345499998,0.09055178274832655,20
981,0.14303093345499998,0.09055178274832655,20
982,0.14303093345499998,0.09055178274832655,20
983,0.14303093345499998,0.09055178274832655,20
984,0.14303093345499998,0.09055178274832655,20
985,0.14302986893499997,0.09055246066569372,20
986,0.14302986893499997,0.09055246066569372,20
987,0.14254017551499998,0.09089022003925137,20
988,0.14251411144999998,0.09090946396612071,20
989,0.14251411144999998,0.09090946396612071,20
990,0.14251411144999998,0.09090946396612071,20
991,0.1424847141,0.09093136550046886,20
992,0.1424847141,0.09093136550046886,20
993,0.142482735925,0.0909328309590358,20
994,0.142482735925,0.0909328309590358,20
995,0.14240085149499998,0.09092655540041052,20
996,0.14240085149499998,0.09092655540041052,20
997,0.14215459112499998,0.09091656828787928,20
998,0.14215459112499998,0.09091656828787928,20
999,0.14215459112499998,0.09091656828787928,20
1000,0.14214103360499997,0.09092782306204976,20


==> Tikzplots/convergence_data/BAxUS_Sequential_orthotropic.csv <==
evaluations,mean,std,count
1,51146.69452949994,41654.6857724087,20
2,31681.98479954137,32285.148045877857,20
3,21983.68754772123,9942.060814092549,20
4,19394.02349685797,7187.519147154763,20
5,16636.75966591935,8207.124226421134,20
6,16530.485925138804,8170.457493115729,20
7,15576.549321032775,7636.838987544583,20
8,15417.6912467511,7321.267040624735,20
9,14882.287122724385,6657.072217392556,20
10,14390.624013743614,6547.6038244170695,20
11,13963.659270775266,6973.4793948800425,20
12,13694.017682509428,6858.220583450704,20
13,13661.934320889768,6833.434886405887,20
14,13661.934320889768,6833.434886405887,20
15,13467.550080923456,6746.30109644664,20
16,13289.285936148066,6484.23236461551,20
17,13253.670176114378,6479.1153409855515,20
18,13253.670176114378,6479.1153409855515,20
19,13253.670176114378,6479.1153409855515,20
20,13253.670176114378,6479.1153409855515,20
21,13159.730189037387,6463.696151721419,20
22,13119.730189037387,6541.010541580378,20
23,12777.994333812774,6854.872969905734,20
24,12777.994333812774,6854.872969905734,20
25,12777.994333812774,6854.872969905734,20
26,12743.278533443225,6840.552427072098,20
27,12743.278533443225,6840.552427072098,20
28,12698.80476611394,6892.3302090598245,20
29,12698.80476611394,6892.3302090598245,20
30,12645.286557683441,6829.701834797622,20
31,12645.286557683441,6829.701834797622,20
32,12645.286557683441,6829.701834797622,20
33,12645.286557683441,6829.701834797622,20
34,12645.286557683441,6829.701834797622,20
35,12645.286557683441,6829.701834797622,20
36,12634.537100721676,6821.045619107091,20
37,12634.537100721676,6821.045619107091,20
38,12634.537100721676,6821.045619107091,20
39,12587.83350304369,6803.513834915663,20
40,12587.83350304369,6803.513834915663,20
41,12587.83350304369,6803.513834915663,20
42,12508.94375813649,6761.116790424359,20
43,12508.94375813649,6761.116790424359,20
44,12508.93731721019,6761.1293337838115,20
45,12508.93731721019,6761.1293337838115,20
46,12508.93731721019,6761.1293337838115,20
47,12508.93731721019,6761.1293337838115,20
48,12427.075092426854,6780.02982081816,20
49,12419.576148191645,6772.900835009767,20
50,12419.576148191645,6772.900835009767,20
51,12409.576148191645,6770.902758576665,20
52,12389.328505648093,6767.559068744514,20
53,12374.335715948857,6757.194088420459,20
54,11413.147327342223,6813.85707237904,20
55,11004.738570367324,6527.019289729886,20
56,10468.584274423654,6521.095704468053,20
57,10037.405628955032,6390.337265231333,20
58,9560.953529358645,6324.985360371437,20
59,9339.033543845295,6131.360673389326,20
60,9140.20899848235,5909.8518566307475,20
61,9140.20899848235,5909.8518566307475,20
62,8824.66595074526,5621.564331929528,20
63,8721.179492559257,5586.929851783248,20
64,8633.187226594951,5558.8539741406275,20
65,8493.95291893164,5481.8840518852585,20
66,8461.198943319523,5457.625905808127,20
67,8456.01322810082,5456.143596088368,20
68,8162.602336587335,5225.336610170843,20
69,8058.518482009689,5231.272978450913,20
70,7963.487026455099,5127.204252582545,20
71,7555.65624738084,4762.920136352876,20
72,7493.149460386885,4756.20691379377,20
73,7493.149460386885,4756.20691379377,20
74,7378.7044427082055,4717.9252038837385,20
75,7152.506756202815,4560.330071748724,20
76,7087.403742765576,4507.232089843455,20
77,6951.669619239461,4519.321814312572,20
78,6951.669619239461,4519.321814312572,20
79,6944.979305804506,4523.625597060215,20
80,6866.5042230982945,4466.34428795147,20
81,6819.736648167875,4457.860240666992,20
82,6776.006264296731,4458.798030165564,20
83,6542.954151358639,4489.666919228119,20
84,6466.796131324255,4489.525870634426,20
85,6127.1774688336245,4714.278623594365,20
86,6115.278341114414,4712.703118102882,20
87,5964.783306580949,4540.082870077581,20
88,5944.783306580949,4555.612637300628,20
89,5935.867564826734,4554.447217344403,20
90,5899.409414568155,4540.304523843118,20
91,5882.891367475209,4538.923842608564,20
92,5859.28456972523,4547.8662826989685,20
93,5840.392272487979,4556.772531833365,20
94,5646.26148884279,4475.415912183685,20
95,5606.832457901374,4456.250982205092,20
96,5128.31083148212,4154.921519576618,20
97,5008.4602457845995,4270.720706999379,20
98,5008.4602457845995,4270.720706999379,20
99,4938.69872478677,4264.1023101688215,20
100,4926.715782287195,4269.803000605464,20
101,4926.715782287195,4269.803000605464,20
102,4863.108984537215,4286.374518196442,20
103,4844.530340774525,4294.759469710331,20
104,4711.402118377335,4186.364588956427,20
105,4604.9136670556945,4134.20106592481,20
106,4604.9136670556945,4134.20106592481,20
107,4604.9136670556945,4134.20106592481,20
108,4524.9136670556945,4030.335459140899,20
109,4325.72908544495,3938.770726977945,20
110,4325.72908544495,3938.770726977945,20
111,4267.39000491684,3902.431087229469,20
112,4170.680447673155,3963.4596823881693,20
113,4155.01660482922,3934.0596094574316,20
114,4099.50578204013,3899.021865425073,20
115,3939.517851908885,3698.3569410441546,20
116,3809.517851908885,3599.90153398926,20
117,3667.562326936425,3518.747620934096,20
118,3465.5011162367605,3329.440118604355,20
119,3400.7797566867653,3292.341525571341,20
120,3207.96516769342,3089.849218489363,20
121,3207.96516769342,3089.849218489363,20
122,3178.33370301942,3087.863079866149,20
123,3173.6123434694255,3085.1720799449267,20
124,3173.6088007565154,3085.1759114251504,20
125,3155.401965597245,3086.7351386527866,20
126,3155.401965597245,3086.7351386527866,20
127,3063.5545268590104,3127.082550667218,20
128,3063.4718608318904,3127.16771580911,20
129,2994.7942019209604,3157.995098044734,20
130,2994.7942019209604,3157.995098044734,20
131,2957.3141564013904,3143.975671818627,20
132,2838.7055375922,3155.2178853226505,20
133,2737.4156355472805,3157.8561120634013,20
134,2737.4134571328905,3157.8580995370144,20
135,2657.4124433585757,3013.1389338778217,20
136,2605.096981241295,3015.113951857651,20
137,2284.8760063170653,2530.2877832958484,20
138,2284.8760063170653,2530.2877832958484,20
139,2215.1130428274946,2503.0896314645,20
140,2063.91516753864,2387.50360517533,20
141,2023.0830121693448,2344.5447849232073,20
142,1888.0034780447052,2258.6333676695062,20
143,1888.0034780447052,2258.6333676695062,20
144,1768.0034780447052,2271.3488433558637,20
145,1640.6104837399005,2203.2248257443503,20
146,1560.590029917505,2233.6307534450566,20
147,1560.5896634105798,2233.6310229611117,20
148,1510.331842232865,2172.2876190775833,20
149,1510.3288497911099,2172.2898086336254,20
150,1510.3288497911099,2172.2898086336254,20
151,1470.326867072765,2193.3230996758207,20
152,1430.326867072765,2167.2585297313904,20
153,1410.31075693311,2167.466998926467,20
154,1410.31044234744,2167.467214343584,20
155,1410.308728942575,2167.468387642066,20
156,1410.3009857501252,2167.4736866371927,20
157,1362.76257815894,2034.9327499714516,20
158,1342.774663009515,2046.8156998749912,20
159,1342.76519873852,2046.8222336359681,20
160,1282.7601769563,1876.6016030730182,20
161,1282.7600094129698,1876.6017236131092,20
162,1282.7600094129698,1876.6017236131092,20
163,1262.7600094129698,1825.106407277417,20
164,1253.8245626291498,1810.7717271667916,20
165,1253.8245626291498,1810.7717271667916,20
166,1206.843878745175,1706.8061891799775,20
167,1198.546152569995,1693.1711968539491,20
168,1198.546152569995,1693.1711968539491,20
169,1198.54211508703,1693.1742046531192,20
170,1198.53760023717,1693.1775658147046,20
171,1198.466159659705,1693.0843866222078,20
172,1195.16709052659,1688.8389062667645,20
173,1175.16709052659,1691.145576346142,20
174,1175.16564943789,1691.1466303228028,20
175,1170.180240166745,1684.9027802816556,20
176,1170.180240166745,1684.9027802816556,20
177,1170.1798419328898,1684.9030713483414,20
178,1170.1798419328898,1684.9030713483414,20
179,1161.8950003274347,1675.1322475163756,20
180,1113.6099595002347,1633.8114920447838,20
181,1113.6095886428247,1633.8117580890269,20
182,1113.6095886428247,1633.8117580890269,20
183,1113.6095886428247,1633.8117580890269,20
184,1113.6087222417948,1633.8123795660151,20
185,1113.6081859028197,1633.8127643252337,20
186,1113.6081859028197,1633.8127643252337,20
187,1113.6076864768697,1633.8131226068463,20
188,1113.6073926720396,1633.813333365704,20
189,1113.6072049497297,1633.8134680359383,20
190,1113.6072049497297,1633.8134680359383,20
191,1113.6072049497297,1633.8134680359383,20
192,1113.6069708553548,1633.81363596261,20
193,1113.6069708553548,1633.81363596261,20
194,993.7714160333701,1622.3501649857176,20
195,993.7711213308851,1622.350354982285,20
196,993.7711213308851,1622.350354982285,20
197,993.7711213308851,1622.350354982285,20
198,993.7711213308851,1622.350354982285,20
199,993.7711213308851,1622.350354982285,20
200,953.7711213308851,1616.468317465761,20
201,953.7711213308851,1616.468317465761,20
202,953.77101276147,1616.468384888046,20
203,953.77101276147,1616.468384888046,20
204,913.8045720460401,1630.2928083141385,20
205,813.907678484225,1621.420822097309,20
206,813.907678484225,1621.420822097309,20
207,813.907666211695,1621.420828581008,20
208,813.907529049025,1621.420901045585,20
209,813.907286390365,1621.4210292454377,20
210,813.907286390365,1621.4210292454377,20
211,813.907286390365,1621.4210292454377,20
212,813.90162241572,1621.424019642807,20
213,813.90162241572,1621.424019642807,20
214,774.042368212125,1631.5506731211535,20
215,774.042368212125,1631.5506731211535,20
216,774.003873163125,1631.5698361860063,20
217,613.5991229802099,1470.9457131788856,20
218,613.5951738892298,1470.9474448330873,20
219,613.5951530109198,1470.947453998968,20
220,605.31088176346,1471.6978522931238,20
221,585.2337138831449,1413.2837479375564,20
222,585.230714857325,1413.285053744788,20
223,545.2193397980699,1306.9598152658407,20
224,525.201225830995,1259.9768379597117,20
225,525.035166662865,1260.0494310108322,20
226,525.03515097304,1260.04943789099,20
227,525.03515097304,1260.04943789099,20
228,505.34395583468495,1265.1730316028616,20
229,505.34395583468495,1265.1730316028616,20
230,465.34395583468495,1185.6409221075287,20
231,425.34384048661997,1129.0819703274778,20
232,425.34375652250503,1129.0820036140778,20
233,408.90666821996996,1124.2763802547747,20
234,388.90666821996996,1105.3714674346209,20
235,388.66886628937493,1105.4586472841374,20
236,388.63759215183995,1105.4701804177337,20
237,388.61670974560496,1105.47789233814,20
238,388.61670974560496,1105.47789233814,20
239,388.61635540557,1105.478023230282,20
240,388.61635540557,1105.478023230282,20
241,388.60261375753004,1105.4830960562674,20
242,388.596315111165,1105.4854221662383,20
243,380.291278137595,1104.7165584550119,20
244,360.360355157905,1107.93345184031,20
245,360.35714637328,1107.9345498556595,20
246,360.35714637328,1107.9345498556595,20
247,360.34623871108,1107.938281622242,20
248,320.34539621615494,1090.3302795763036,20
249,320.34533851983997,1090.3302974140877,20
250,320.34027849704,1090.331855811665,20
251,320.32193745028,1090.3375053962066,20
252,320.315905467445,1090.339364877884,20
253,300.3589286892,1092.454872206837,20
254,300.35425751333497,1092.4562188373593,20
255,300.35420188726994,1092.4562349301941,20
256,300.32498725731995,1092.4646671401913,20
257,300.30486610067,1092.4704776310537,20
258,300.30415404915,1092.4706829154834,20
259,300.30415404915,1092.4706829154834,20
260,300.30415404915,1092.4706829154834,20
261,300.30415404915,1092.4706829154834,20
262,300.30415404915,1092.4706829154834,20
263,300.29136448808,1092.4743765522169,20
264,300.29136448808,1092.4743765522169,20
265,300.29130073148,1092.4743949920116,20
266,300.29130073148,1092.4743949920116,20
267,300.289602365415,1092.4748860306279,20
268,300.289602365415,1092.4748860306279,20
269,300.28795119644,1092.4753634055533,20
270,300.28292633734003,1092.4768156846037,20
271,300.28292633734003,1092.4768156846037,20
272,300.28086371460006,1092.4774115914372,20
273,300.28065168394,1092.4774729044766,20
274,300.276515864275,1092.4786653428469,20
275,300.27623335558,1092.4787468676072,20
276,300.269900361595,1092.4805738681612,20
277,300.269900361595,1092.4805738681612,20
278,300.268552767465,1092.4809626111785,20
279,300.26142325282,1092.4830210394696,20
280,300.26044902084493,1092.4833025357611,20
281,300.25968090053493,1092.4835245385152,20
282,300.258885221695,1092.4837545625833,20
283,300.25886183723003,1092.4837613254213,20
284,300.25412225818,1092.4851295856536,20
285,300.24943265609,1092.4864848591253,20
286,300.24287511554996,1092.4883779541403,20
287,300.24287511554996,1092.4883779541403,20
288,300.24088942312994,1092.4889516905712,20
289,300.23759523910496,1092.4899028032141,20
290,300.2360105444549,1092.4903604841131,20
291,300.23560189593496,1092.4904786473533,20
292,300.235218602535,1092.4905894004764,20
293,300.235218602535,1092.4905894004764,20
294,300.235218602535,1092.4905894004764,20
295,300.233515384625,1092.4910815094454,20
296,300.23113308255,1092.4917698807078,20
297,300.230711656445,1092.4918917286213,20
298,300.230711656445,1092.4918917286213,20
299,300.22957807709497,1092.4922192019153,20
300,300.21523644947996,1092.496362558592,20
301,300.215031144735,1092.496421916701,20
302,300.21473080334994,1092.4965086796099,20
303,300.2144118601149,1092.4966008716822,20
304,300.21354306363,1092.496852005329,20
305,300.213407884455,1092.4968910888067,20
306,300.213407884455,1092.4968910888067,20
307,300.213176157685,1092.496958050224,20
308,300.21024513551,1092.4978042585649,20
309,300.206410199215,1092.4989125595248,20
310,300.20379826505996,1092.4996675398804,20
311,300.20379826505996,1092.4996675398804,20
312,300.20369485582495,1092.4996974377327,20
313,300.20367878889,1092.4997020830494,20
314,300.20291953934003,1092.4999215873474,20
315,265.127144564045,941.2122222178892,20
316,265.1267098659,941.212350981193,20
317,265.12659128889,941.2123861017747,20
318,265.12579854221,941.212621001591,20
319,265.124245794135,941.2130809764749,20
320,265.123476840165,941.213308846042,20
321,265.123476840165,941.213308846042,20
322,265.123476840165,941.213308846042,20
323,265.12343278573496,941.2133218895455,20
324,265.122881795985,941.2134850284071,20
325,265.122881795985,941.2134850284071,20
326,265.122881795985,941.2134850284071,20
327,265.12274396925,941.2135258791294,20
328,265.12274396925,941.2135258791294,20
329,265.12250660439497,941.2135962282703,20
330,265.12239870323,941.2136282061082,20
331,265.12239870323,941.2136282061082,20
332,265.12239870323,941.2136282061082,20
333,265.12239870323,941.2136282061082,20
334,145.05044684478997,453.01380615250304,20
335,145.05044684478997,453.01380615250304,20
336,145.05044684478997,453.01380615250304,20
337,145.05044684478997,453.01380615250304,20
338,145.05044684478997,453.01380615250304,20
339,145.05044684478997,453.01380615250304,20
340,145.04988722960994,453.0139944515161,20
341,140.19682229408494,435.70259770501065,20
342,140.19681317468994,435.70260079060864,20
343,140.19603638568995,435.702863635423,20
344,104.91731793538995,326.048787292925,20
345,104.91731793538995,326.048787292925,20
346,104.91731793538995,326.048787292925,20
347,104.91731793538995,326.048787292925,20
348,104.91731793538995,326.048787292925,20
349,104.91731793538995,326.048787292925,20
350,104.91702191309996,326.0488873508266,20
351,104.91702191309996,326.0488873508266,20
352,104.91671487738495,326.0489911370004,20
353,60.19999906479002,268.281127029771,20
354,60.19999906479002,268.281127029771,20
355,60.199876063435,268.2811559967057,20
356,60.199856855395,268.28116052482477,20
357,60.199856855395,268.28116052482477,20
358,60.199856855395,268.28116052482477,20
359,60.199856855395,268.28116052482477,20
360,60.19981820703,268.28116962186687,20
361,60.19963355332501,268.2812131444134,20
362,60.19955199897,268.281232341178,20
363,60.19937338424501,268.2812744510592,20
364,60.199330676195004,268.28128452171904,20
365,60.199330676195004,268.28128452171904,20
366,60.199330676195004,268.28128452171904,20
367,60.199330676195004,268.28128452171904,20
368,60.19929362314,268.2812932595854,20
369,60.19929362314,268.2812932595854,20
370,60.199196842214995,268.2813160829836,20
371,60.199196842214995,268.2813160829836,20
372,60.19918026173,268.28131999315264,20
373,60.19918026173,268.28131999315264,20
374,60.199175312185005,268.28132116007805,20
375,60.19914691094,268.28132784540935,20
376,60.199049443114994,268.2813508279566,20
377,60.199049443114994,268.2813508279566,20
378,60.199028796099995,268.28135569671707,20
379,60.18970263150999,268.2835348882428,20
380,60.18970263150999,268.2835348882428,20
381,60.18919488434,268.28365459477976,20
382,60.189112318694995,268.2836740580924,20
383,60.189112318694995,268.2836740580924,20
384,60.18902398236499,268.28369488708523,20
385,60.18902398236499,268.28369488708523,20
386,60.18902398236499,268.28369488708523,20
387,60.18891873194,268.2837196986085,20
388,60.18891873194,268.2837196986085,20
389,60.188819045829995,268.2837432044411,20
390,60.188819045829995,268.2837432044411,20
391,60.188819045829995,268.2837432044411,20
392,60.187460895564996,268.2840633318903,20
393,60.18745373361999,268.28406502021954,20
394,60.18502710522999,268.2846330741961,20
395,60.18502710522999,268.2846330741961,20
396,60.18502710522999,268.2846330741961,20
397,60.18502710522999,268.2846330741961,20
398,60.184984373060004,268.28464314997075,20
399,60.184984373060004,268.28464314997075,20
400,60.184984373060004,268.28464314997075,20
401,60.1849815542,268.2846438147004,20
402,60.1849815542,268.2846438147004,20
403,60.18492957585501,268.2846560674587,20
404,60.179988026745,268.2858166230836,20
405,60.179793739210005,268.28586240777025,20
406,60.179793739210005,268.28586240777025,20
407,60.179793739210005,268.28586240777025,20
408,60.179793739210005,268.28586240777025,20
409,60.179793739210005,268.28586240777025,20
410,60.179649547254996,268.2858963890339,20
411,60.17916885087499,268.28600955530965,20
412,60.17916885087499,268.28600955530965,20
413,60.179127913844994,268.2860192058216,20
414,60.179104708954995,268.2860246762071,20
415,60.17905727560499,268.28603585701785,20
416,60.17900671367998,268.28604777675565,20
417,60.17900671367998,268.28604777675565,20
418,60.178979092819986,268.2860542875122,20
419,60.17859859723499,268.2861439842543,20
420,60.17859859723499,268.2861439842543,20
421,60.178579644984985,268.286148450704,20
422,60.178579644984985,268.286148450704,20
423,60.178579644984985,268.286148450704,20
424,60.17850367539999,268.2861663546156,20
425,60.17730948879498,268.28644708673085,20
426,60.17730948879498,268.28644708673085,20
427,60.17730948879498,268.28644708673085,20
428,60.17730948879498,268.28644708673085,20
429,60.17728955120498,268.2864517743232,20
430,60.17728955120498,268.2864517743232,20
431,60.17728955120498,268.2864517743232,20
432,60.17728955120498,268.2864517743232,20
433,60.17728955120498,268.2864517743232,20
434,60.17728955120498,268.2864517743232,20
435,60.17727149617997,268.28645603080116,20
436,60.17722449586497,268.28646709240826,20
437,60.17722449586497,268.28646709240826,20
438,60.17722449586497,268.28646709240826,20
439,60.176778069669965,268.28657163190377,20
440,60.176778069669965,268.28657163190377,20
441,60.176778069669965,268.28657163190377,20
442,60.176778069669965,268.28657163190377,20
443,60.176778069669965,268.28657163190377,20
444,60.176778069669965,268.28657163190377,20
445,60.176778069669965,268.28657163190377,20
446,60.176778069669965,268.28657163190377,20
447,60.176778069669965,268.28657163190377,20
448,60.176776204119975,268.28657207155396,20
449,60.17577788431497,268.2868068254775,20
450,60.17577788431497,268.2868068254775,20
451,60.17549518048497,268.28687331646734,20
452,60.17457814196498,268.28708904173766,20
453,60.17457814196498,268.28708904173766,20
454,60.17454015433498,268.287097996638,20
455,60.17454015433498,268.287097996638,20
456,60.17443941438497,268.2871216986232,20
457,60.17443941438497,268.2871216986232,20
458,60.17435740183997,268.2871410319368,20
459,60.17435740183997,268.2871410319368,20
460,60.17435740183997,268.2871410319368,20
461,60.17435740183997,268.2871410319368,20
462,60.17434466729998,268.28714403397186,20
463,60.17434466729998,268.28714403397186,20
464,60.174304608164974,268.2871534775739,20
465,60.174304608164974,268.2871534775739,20
466,60.174304608164974,268.2871534775739,20
467,60.17334182225998,268.2873800431744,20
468,60.17334182225998,268.2873800431744,20
469,60.17334182225998,268.2873800431744,20
470,60.17334182225998,268.2873800431744,20
471,60.17334182225998,268.2873800431744,20
472,60.17334182225998,268.2873800431744,20
473,60.17334182225998,268.2873800431744,20
474,60.17334182225998,268.2873800431744,20
475,60.17334182225998,268.2873800431744,20
476,60.17334182225998,268.2873800431744,20
477,60.17334182225998,268.2873800431744,20
478,60.17334182225998,268.2873800431744,20
479,60.17334182225998,268.2873800431744,20
480,60.17334182225998,268.2873800431744,20
481,60.17322582537997,268.2874073445514,20
482,60.17322582537997,268.2874073445514,20
483,60.17317643191998,268.2874189885858,20
484,60.17288766546998,268.28748695781775,20
485,60.17224611430498,268.2876379869494,20
486,60.17167818281998,268.28777164035284,20
487,60.17167818281998,268.28777164035284,20
488,60.17167818281998,268.28777164035284,20
489,60.17167818281998,268.28777164035284,20
490,60.171640944119986,268.2877804174629,20
491,60.171640944119986,268.2877804174629,20
492,60.171640944119986,268.2877804174629,20
493,60.171640944119986,268.2877804174629,20
494,60.171640944119986,268.2877804174629,20
495,60.171640944119986,268.2877804174629,20
496,60.17157701699998,268.28779548565774,20
497,60.17154441563498,268.28780317103445,20
498,60.17154441563498,268.28780317103445,20
499,60.17154441563498,268.28780317103445,20
500,60.17154441563498,268.28780317103445,20
501,60.17153778283498,268.2878047326187,20
502,60.17153778283498,268.2878047326187,20
503,60.17153778283498,268.2878047326187,20
504,60.17140354276999,268.2878363272524,20
505,60.17140354276999,268.2878363272524,20
506,60.17140354276999,268.2878363272524,20
507,60.17140354276999,268.2878363272524,20
508,60.17140354276999,268.2878363272524,20
509,60.17140354276999,268.2878363272524,20
510,60.17140354276999,268.2878363272524,20
511,60.171396277764984,268.28783803989586,20
512,60.17136952433498,268.2878443466274,20
513,60.17136952433498,268.2878443466274,20
514,60.17136952433498,268.2878443466274,20
515,60.17136952433498,268.2878443466274,20
516,60.17136952433498,268.2878443466274,20
517,60.171290160274985,268.28786305584657,20
518,60.171290160274985,268.28786305584657,20
519,60.171290160274985,268.28786305584657,20
520,60.17118251716498,268.28788839900346,20
521,60.17118251716498,268.28788839900346,20
522,60.17118251716498,268.28788839900346,20
523,60.17118251716498,268.28788839900346,20
524,60.17118251716498,268.28788839900346,20
525,60.17118251716498,268.28788839900346,20
526,60.17112589136999,268.2879017451228,20
527,60.17112589136999,268.2879017451228,20
528,60.17112589136999,268.2879017451228,20
529,60.17112589136999,268.2879017451228,20
530,60.17112589136999,268.2879017451228,20
531,60.17112589136999,268.2879017451228,20
532,60.17112589136999,268.2879017451228,20
533,60.17112589136999,268.2879017451228,20
534,60.17112589136999,268.2879017451228,20
535,60.17111779544998,268.2879036536436,20
536,60.17111779544998,268.2879036536436,20
537,60.17111779544998,268.2879036536436,20
538,60.17111779544998,268.2879036536436,20
539,60.17111779544998,268.2879036536436,20
540,60.17111779544998,268.2879036536436,20
541,60.17111779544998,268.2879036536436,20
542,60.17111779544998,268.2879036536436,20
543,60.17111779544998,268.2879036536436,20
544,60.17111779544998,268.2879036536436,20
545,60.17111779544998,268.2879036536436,20
546,60.17111779544998,268.2879036536436,20
547,60.17111779544998,268.2879036536436,20
548,60.17111779544998,268.2879036536436,20
549,60.17109760175998,268.28790841219205,20
550,60.17109760175998,268.28790841219205,20
551,60.17109760175998,268.28790841219205,20
552,60.17103237660998,268.28792378240024,20
553,60.17103237660998,268.28792378240024,20
554,60.17103237660998,268.28792378240024,20
555,60.170594953919974,268.288026701327,20
556,60.170359962224985,268.28808199718316,20
557,60.170359962224985,268.28808199718316,20
558,60.170359962224985,268.28808199718316,20
559,60.170359962224985,268.28808199718316,20
560,60.170359962224985,268.28808199718316,20
561,60.170359962224985,268.28808199718316,20
562,60.170359962224985,268.28808199718316,20
563,60.170359962224985,268.28808199718316,20
564,60.170359962224985,268.28808199718316,20
565,60.170359962224985,268.28808199718316,20
566,60.170359962224985,268.28808199718316,20
567,60.170359962224985,268.28808199718316,20
568,60.170359962224985,268.28808199718316,20
569,60.170359962224985,268.28808199718316,20
570,60.170359962224985,268.28808199718316,20
571,60.170359962224985,268.28808199718316,20
572,60.170359962224985,268.28808199718316,20
573,60.170359962224985,268.28808199718316,20
574,60.169465704029996,268.28829175607353,20
575,60.169465704029996,268.28829175607353,20
576,60.169465704029996,268.28829175607353,20
577,60.169465704029996,268.28829175607353,20
578,60.169465704029996,268.28829175607353,20
579,60.169465704029996,268.28829175607353,20
580,60.169465704029996,268.28829175607353,20
581,60.169465704029996,268.28829175607353,20
582,60.169465704029996,268.28829175607353,20
583,60.169440103894985,268.2882977880588,20
584,60.169440103894985,268.2882977880588,20
585,60.169440103894985,268.2882977880588,20
586,60.169440103894985,268.2882977880588,20
587,60.169440103894985,268.2882977880588,20
588,60.169440103894985,268.2882977880588,20
589,60.169440103894985,268.2882977880588,20
590,60.169440103894985,268.2882977880588,20
591,60.169440103894985,268.2882977880588,20
592,60.169440103894985,268.2882977880588,20
593,60.169440103894985,268.2882977880588,20
594,60.169440103894985,268.2882977880588,20
595,60.16937614925498,268.28831283768216,20
596,60.169349378554976,268.288319147419,20
597,60.16868421407999,268.2884754257363,20
598,60.16868421407999,268.2884754257363,20
599,60.16851269220499,268.2885157887854,20
600,60.16851269220499,268.2885157887854,20
601,60.16851269220499,268.2885157887854,20
602,60.16851269220499,268.2885157887854,20
603,60.16851269220499,268.2885157887854,20
604,60.16851269220499,268.2885157887854,20
605,60.16752895373499,268.2887473273561,20
606,60.16752895373499,268.2887473273561,20
607,60.16752895373499,268.2887473273561,20
608,60.16752895373499,268.2887473273561,20
609,60.16752895373499,268.2887473273561,20
610,60.16752895373499,268.2887473273561,20
611,60.16752895373499,268.2887473273561,20
612,60.16716815822498,268.2888321071729,20
613,60.16672513904998,268.288936377566,20
614,60.16672513904998,268.288936377566,20
615,60.16653385520999,268.28898146180705,20
616,60.16653385520999,268.28898146180705,20
617,60.166527582825,268.2889829384639,20
618,60.16616565508999,268.28906814913444,20
619,60.16616565508999,268.28906814913444,20
620,60.16616565508999,268.28906814913444,20
621,60.16616565508999,268.28906814913444,20
622,60.16612910957,268.2890767537919,20
623,60.16611569931,268.28907990506707,20
624,60.16611569931,268.28907990506707,20
625,60.16611569931,268.28907990506707,20
626,60.16611569931,268.28907990506707,20
627,60.16611569931,268.28907990506707,20
628,60.16611569931,268.28907990506707,20
629,60.16611569931,268.28907990506707,20
630,60.16611569931,268.28907990506707,20
631,60.166091808225,268.2890855367093,20
632,60.166091808225,268.2890855367093,20
633,60.166091808225,268.2890855367093,20
634,60.166091808225,268.2890855367093,20
635,60.166091808225,268.2890855367093,20
636,60.166091808225,268.2890855367093,20
637,60.166091808225,268.2890855367093,20
638,60.166091808225,268.2890855367093,20
639,60.166091808225,268.2890855367093,20
640,60.166091808225,268.2890855367093,20
641,60.16601431107499,268.2891037837611,20
642,60.16601431107499,268.2891037837611,20
643,60.16601431107499,268.2891037837611,20
644,60.166009955315,268.2891048105105,20
645,60.16599733142,268.28910778625107,20
646,60.16599733142,268.28910778625107,20
647,60.16599733142,268.28910778625107,20
648,60.16599733142,268.28910778625107,20
649,60.16599733142,268.28910778625107,20
650,60.16599733142,268.28910778625107,20
651,60.16599733142,268.28910778625107,20
652,60.165584878275,268.28920474946847,20
653,60.165584878275,268.28920474946847,20
654,60.165584878275,268.28920474946847,20
655,60.165584878275,268.28920474946847,20
656,60.165584878275,268.28920474946847,20
657,60.165584878275,268.28920474946847,20
658,60.165584878275,268.28920474946847,20
659,60.165584878275,268.28920474946847,20
660,60.165584878275,268.28920474946847,20
661,60.165584878275,268.28920474946847,20
662,60.165584878275,268.28920474946847,20
663,60.165584878275,268.28920474946847,20
664,60.165584878275,268.28920474946847,20
665,60.165584878275,268.28920474946847,20
666,60.165584878275,268.28920474946847,20
667,60.165584878275,268.28920474946847,20
668,60.1650748388,268.2893246237434,20
669,60.1650748388,268.2893246237434,20
670,60.1650748388,268.2893246237434,20
671,60.1650748388,268.2893246237434,20
672,60.1650748388,268.2893246237434,20
673,60.1650748388,268.2893246237434,20
674,60.1650748388,268.2893246237434,20
675,60.1650748388,268.2893246237434,20
676,60.1650748388,268.2893246237434,20
677,60.1650748388,268.2893246237434,20
678,60.1650748388,268.2893246237434,20
679,60.1650748388,268.2893246237434,20
680,60.16483981171999,268.2893798811974,20
681,60.16483981171999,268.2893798811974,20
682,60.16483981171999,268.2893798811974,20
683,60.164781545764995,268.28939358080004,20
684,60.164781545764995,268.28939358080004,20
685,60.164781545764995,268.28939358080004,20
686,60.164781545764995,268.28939358080004,20
687,60.164781545764995,268.28939358080004,20
688,60.164781545764995,268.28939358080004,20
689,60.164781545764995,268.28939358080004,20
690,60.164781545764995,268.28939358080004,20
691,60.164781545764995,268.28939358080004,20
692,60.164781545764995,268.28939358080004,20
693,60.164781545764995,268.28939358080004,20
694,60.164781545764995,268.28939358080004,20
695,60.164781545764995,268.28939358080004,20
696,60.164781545764995,268.28939358080004,20
697,60.164781545764995,268.28939358080004,20
698,60.164781545764995,268.28939358080004,20
699,60.164781545764995,268.28939358080004,20
700,60.164781545764995,268.28939358080004,20
701,60.164781545764995,268.28939358080004,20
702,60.164781545764995,268.28939358080004,20
703,60.16389270333499,268.289602474672,20
704,60.16389270333499,268.289602474672,20
705,40.163892703335,178.84689413411996,20
706,40.163892703335,178.84689413411996,20
707,40.163892703335,178.84689413411996,20
708,40.163892703335,178.84689413411996,20
709,20.163892703335005,89.40420732171776,20
710,20.163892703335005,89.40420732171776,20
711,20.163892703335005,89.40420732171776,20
712,20.163892703335005,89.40420732171776,20
713,20.163583213225007,89.40428017167811,20
714,20.163583213225007,89.40428017167811,20
715,20.163516416705008,89.404295958357,20
716,20.163516416705008,89.404295958357,20
717,20.163516416705008,89.404295958357,20
718,20.163516416705008,89.404295958357,20
719,20.163516416705008,89.404295958357,20
720,20.163506757640008,89.40429824091665,20
721,20.163506757640008,89.40429824091665,20
722,20.163506757640008,89.40429824091665,20
723,20.16324192117001,89.40436082201876,20
724,20.16324192117001,89.40436082201876,20
725,20.16324192117001,89.40436082201876,20
726,20.16324192117001,89.40436082201876,20
727,20.16324192117001,89.40436082201876,20
728,20.16324192117001,89.40436082201876,20
729,20.16324192117001,89.40436082201876,20
730,20.16324192117001,89.40436082201876,20
731,0.48976922608999995,1.4263508106952856,20
732,0.489761506925,1.426353094639961,20
733,0.489761506925,1.426353094639961,20
734,0.489761506925,1.426353094639961,20
735,0.48974622789,1.4263567212954864,20
736,0.48974622789,1.4263567212954864,20
737,0.48974622789,1.4263567212954864,20
738,0.48974622789,1.4263567212954864,20
739,0.48974622789,1.4263567212954864,20
740,0.48974622789,1.4263567212954864,20
741,0.48974622789,1.4263567212954864,20
742,0.48974169587999994,1.4263577976481219,20
743,0.48974169587999994,1.4263577976481219,20
744,0.48950099193499985,1.426411062216092,20
745,0.48950099193499985,1.426411062216092,20
746,0.48950099193499985,1.426411062216092,20
747,0.48950099193499985,1.426411062216092,20
748,0.48950099193499985,1.426411062216092,20
749,0.4893884546599999,1.4264443455957232,20
750,0.4893884546599999,1.4264443455957232,20
751,0.4893884546599999,1.4264443455957232,20
752,0.4893884546599999,1.4264443455957232,20
753,0.4893884546599999,1.4264443455957232,20
754,0.4893884546599999,1.4264443455957232,20
755,0.36913992,0.8911314905334331,20
756,0.36913992,0.8911314905334331,20
757,0.20996067851500003,0.2038685434913749,20
758,0.20996067851500003,0.2038685434913749,20
759,0.20996067851500003,0.2038685434913749,20
760,0.209957388095,0.20387062422688862,20
761,0.20990094911499999,0.20390640930275292,20
762,0.20990094911499999,0.20390640930275292,20
763,0.20990094911499999,0.20390640930275292,20
764,0.20990055675,0.20390665800526955,20
765,0.20987291557,0.2039242157404985,20
766,0.20987291557,0.2039242157404985,20
767,0.20987291557,0.2039242157404985,20
768,0.20987291557,0.2039242157404985,20
769,0.20987291557,0.2039242157404985,20
770,0.209855604395,0.2039352492232854,20
771,0.209855604395,0.2039352492232854,20
772,0.209855604395,0.2039352492232854,20
773,0.209855604395,0.2039352492232854,20
774,0.209855604395,0.2039352492232854,20
775,0.20920206554499998,0.20339697459579156,20
776,0.20920206554499998,0.20339697459579156,20
777,0.20917726433,0.2034127936010531,20
778,0.20917726433,0.2034127936010531,20
779,0.20917726433,0.2034127936010531,20
780,0.20917726433,0.2034127936010531,20
781,0.20917726433,0.2034127936010531,20
782,0.20917726433,0.2034127936010531,20
783,0.20854897724,0.2033399373428103,20
784,0.20854897724,0.2033399373428103,20
785,0.20854897724,0.2033399373428103,20
786,0.20854897724,0.2033399373428103,20
787,0.20854897724,0.2033399373428103,20
788,0.20854897724,0.2033399373428103,20
789,0.20854897724,0.2033399373428103,20
790,0.20854897724,0.2033399373428103,20
791,0.20854897724,0.2033399373428103,20
792,0.20854897724,0.2033399373428103,20
793,0.20854897724,0.2033399373428103,20
794,0.20854897724,0.2033399373428103,20
795,0.20854897724,0.2033399373428103,20
796,0.20854897724,0.2033399373428103,20
797,0.20854897724,0.2033399373428103,20
798,0.20854897724,0.2033399373428103,20
799,0.20854897724,0.2033399373428103,20
800,0.20854897724,0.2033399373428103,20
801,0.20854897724,0.2033399373428103,20
802,0.20854897724,0.2033399373428103,20
803,0.20854737567499998,0.20334098111695764,20
804,0.20854737567499998,0.20334098111695764,20
805,0.20854737567499998,0.20334098111695764,20
806,0.208452851335,0.20333337726272663,20
807,0.208452851335,0.20333337726272663,20
808,0.208452851335,0.20333337726272663,20
809,0.208452851335,0.20333337726272663,20
810,0.208452851335,0.20333337726272663,20
811,0.208452851335,0.20333337726272663,20
812,0.208452851335,0.20333337726272663,20
813,0.208452851335,0.20333337726272663,20
814,0.208452851335,0.20333337726272663,20
815,0.20754083056,0.20264650306365373,20
816,0.20754083056,0.20264650306365373,20
817,0.20754083056,0.20264650306365373,20
818,0.20754083056,0.20264650306365373,20
819,0.20754083056,0.20264650306365373,20
820,0.20754083056,0.20264650306365373,20
821,0.20754083056,0.20264650306365373,20
822,0.20754083056,0.20264650306365373,20
823,0.20754083056,0.20264650306365373,20
824,0.20754083056,0.20264650306365373,20
825,0.20754083056,0.20264650306365373,20
826,0.20754083056,0.20264650306365373,20
827,0.20754083056,0.20264650306365373,20
828,0.20754083056,0.20264650306365373,20
829,0.20754083056,0.20264650306365373,20
830,0.20754083056,0.20264650306365373,20
831,0.20754083056,0.20264650306365373,20
832,0.20754083056,0.20264650306365373,20
833,0.20754083056,0.20264650306365373,20
834,0.19834420417,0.2007187030519331,20
835,0.19036846152999998,0.2005247915403535,20
836,0.18525843681,0.1939711368423742,20
837,0.18260796396,0.1937891819324149,20
838,0.181609712655,0.19431809948291703,20
839,0.181159573875,0.19441467095459813,20
840,0.181018419785,0.1944912843283631,20
841,0.18037720783499997,0.1944235522070158,20
842,0.18037720783499997,0.1944235522070158,20
843,0.179793072765,0.19459432168897312,20
844,0.17947988074500001,0.19467675243639376,20
845,0.179369190055,0.19443822740886194,20
846,0.17934485818,0.19441466936349308,20
847,0.179338430455,0.1944179266912268,20
848,0.17933755635499998,0.1944176890036827,20
849,0.17933752744499998,0.19441770071816605,20
850,0.178230554855,0.19492796284389022,20
851,0.17505924807,0.19590514833612774,20
852,0.1692925818,0.19157385992561335,20
853,0.16636888939000002,0.19174729690160802,20
854,0.16577618287000004,0.1920450322323595,20
855,0.163070513425,0.19054656710451298,20
856,0.14979870654000002,0.14834969383467383,20
857,0.14864952782500002,0.1484614788370138,20
858,0.14688997127,0.14688935996820954,20
859,0.14578494081499999,0.1471230656348952,20
860,0.144823169395,0.1463054369278097,20
861,0.144389036255,0.14643165160211719,20
862,0.141560346125,0.13811959497907533,20
863,0.141039613565,0.13824694340665913,20
864,0.14080536098,0.13828788877808557,20
865,0.140682788545,0.1383317267131951,20
866,0.13959930713000002,0.13725249651064672,20
867,0.138080446555,0.13348577803183787,20
868,0.13765128329500004,0.1329414558600223,20
869,0.13735141640000004,0.13298852139261294,20
870,0.13661001634,0.1312563699617899,20
871,0.1363639744,0.13065747474626674,20
872,0.136269339285,0.13069342558132838,20
873,0.13513044150999998,0.12858167340855126,20
874,0.13441148321,0.12690351368749062,20
875,0.13376155350000002,0.1260341053266316,20
876,0.13372226684000002,0.12605207415228448,20
877,0.13328087697000002,0.12443548783769615,20
878,0.13323548512000002,0.12444033278414916,20
879,0.13312821556999999,0.12435192594263349,20
880,0.13299875205999998,0.12422758802075631,20
881,0.132892544605,0.12393646800753151,20
882,0.132392360525,0.12194953031323442,20
883,0.13220089468000001,0.12118933905866132,20
884,0.131249377815,0.11754387087429824,20
885,0.131236554695,0.11753484104108769,20
886,0.131178348085,0.11735177958556182,20
887,0.131060772745,0.11689746897458081,20
888,0.13101215936,0.11670771492465513,20
889,0.131001703675,0.11667555143774228,20
890,0.13096505313,0.1165419787662443,20
891,0.130961835395,0.11652928121221691,20
892,0.130961698135,0.11652934828864749,20
893,0.13096035994000002,0.11652910152491396,20
894,0.130959890335,0.11652905364054776,20
895,0.13095247063499998,0.1165002125666547,20
896,0.13095209162500002,0.11649872851733736,20
897,0.13095202587500002,0.11649870674613734,20
898,0.13095190784500002,0.11649877758632451,20
899,0.13095070761,0.11649434578595656,20
900,0.130950701015,0.11649435019132658,20
901,0.13095013966000002,0.1164926038539822,20
902,0.13095013966000002,0.1164926038539822,20
903,0.13095003981000003,0.11649266027193553,20
904,0.13094980841,0.11649252992279853,20
905,0.13094978427,0.11649254588086051,20
906,0.13094958003500004,0.11649200152284166,20
907,0.13094928333500003,0.1164908354427515,20
908,0.13094928333500003,0.1164908354427515,20
909,0.130948869325,0.11649037144581637,20
910,0.130948806215,0.11649035966599355,20
911,0.130948806215,0.11649035966599355,20
912,0.130948806215,0.11649035966599355,20
913,0.130948744915,0.11649036495143172,20
914,0.130948744915,0.11649036495143172,20
915,0.13094869533999998,0.1164903732165033,20
916,0.13094869533999998,0.1164903732165033,20
917,0.13094868486999997,0.11649037959688009,20
918,0.13094844505499997,0.11648943335145578,20
919,0.13094840348999998,0.11648938534181523,20
920,0.13094840348999998,0.11648938534181523,20
921,0.13094840348999998,0.11648938534181523,20
922,0.13094835375999997,0.11648941856139512,20
923,0.13094835375999997,0.11648941856139512,20
924,0.13094835095499996,0.1164894199826259,20
925,0.13094835095499996,0.1164894199826259,20
926,0.13094835095499996,0.1164894199826259,20
927,0.13094834712499998,0.11648942193913424,20
928,0.13094826011499996,0.11648941319542756,20
929,0.13094816571999995,0.11648930416544365,20
930,0.13094816571999995,0.11648930416544365,20
931,0.13094815112499997,0.11648931190267334,20
932,0.13094807882999995,0.11648927117878018,20
933,0.13094794116999994,0.11648911217840462,20
934,0.13094794116999994,0.11648911217840462,20
935,0.13094793457999995,0.1164891162707465,20
936,0.13094793457999995,0.1164891162707465,20
937,0.13094793457999995,0.1164891162707465,20
938,0.13094793014999997,0.11648911861921944,20
939,0.13094786710499995,0.11648911629256886,20
940,0.13094786710499995,0.11648911629256886,20
941,0.13094786710499995,0.11648911629256886,20
942,0.13094786710499995,0.11648911629256886,20
943,0.13094786710499995,0.11648911629256886,20
944,0.13094786710499995,0.11648911629256886,20
945,0.13094786710499995,0.11648911629256886,20
946,0.13094786710499995,0.11648911629256886,20
947,0.13094786710499995,0.11648911629256886,20
948,0.13094786710499995,0.11648911629256886,20
949,0.13094786144999995,0.1164891191813436,20
950,0.13094786144999995,0.1164891191813436,20
951,0.13094786144999995,0.1164891191813436,20
952,0.13094786144999995,0.1164891191813436,20
953,0.13094786144999995,0.1164891191813436,20
954,0.13094786144999995,0.1164891191813436,20
955,0.13094786144999995,0.1164891191813436,20
956,0.13094786144999995,0.1164891191813436,20
957,0.13094786144999995,0.1164891191813436,20
958,0.13094786144999995,0.1164891191813436,20
959,0.13094786144999995,0.1164891191813436,20
960,0.13094784479499993,0.11648912948730254,20
961,0.13094784479499993,0.11648912948730254,20
962,0.13094784479499993,0.11648912948730254,20
963,0.13094784479499993,0.11648912948730254,20
964,0.13094784479499993,0.11648912948730254,20
965,0.13094783846999997,0.11648913271834221,20
966,0.13094783846999997,0.11648913271834221,20
967,0.13094783846999997,0.11648913271834221,20
968,0.13094783846999997,0.11648913271834221,20
969,0.13094783846999997,0.11648913271834221,20
970,0.13094783846999997,0.11648913271834221,20
971,0.13094781824499996,0.1164891462286755,20
972,0.13094781824499996,0.1164891462286755,20
973,0.13094779479,0.11648913301655549,20
974,0.13094779479,0.11648913301655549,20
975,0.13094779479,0.11648913301655549,20
976,0.13094779479,0.11648913301655549,20
977,0.13094779479,0.11648913301655549,20
978,0.13094778989999997,0.11648913549419385,20
979,0.13094778989999997,0.11648913549419385,20
980,0.13094778989999997,0.11648913549419385,20
981,0.13094778989999997,0.11648913549419385,20
982,0.13094778989999997,0.11648913549419385,20
983,0.13094778106,0.11648913494845348,20
984,0.13094778106,0.11648913494845348,20
985,0.13094776073999997,0.11648914852231057,20
986,0.13094775191999997,0.11648915302789134,20
987,0.13094775191999997,0.11648915302789134,20
988,0.13094775191999997,0.11648915302789134,20
989,0.13094775191999997,0.11648915302789134,20
990,0.13094775191999997,0.11648915302789134,20
991,0.13094775191999997,0.11648915302789134,20
992,0.13094775190499996,0.11648915303555393,20
993,0.13094775190499996,0.11648915303555393,20
994,0.13094774004999998,0.11648916025994271,20
995,0.13094774004999998,0.11648916025994271,20
996,0.13094774004999998,0.11648916025994271,20
997,0.13094774004999998,0.11648916025994271,20
998,0.13094774004999998,0.11648916025994271,20
999,0.13094774004999998,0.11648916025994271,20
1000,0.13094774004999998,0.11648916025994271,20


==> Tikzplots/convergence_data/CMA_ES_Concurrent_orthotropic.csv <==
evaluations,mean,std,count
1,1203329.1144679822,4910805.609798155,20
2,25370.270608040657,21862.680850611006,20
3,20679.370691706543,17146.869971462846,20
4,19219.463875376718,17029.55530244416,20
5,18641.858901151667,17182.61806859192,20
6,18353.33643695094,17308.41919658474,20
7,15358.93020136262,9180.41497186774,20
8,14697.274987798966,9531.689961317497,20
9,14544.488379333774,9567.039161375156,20
10,13394.372382880512,8264.48877544187,20
11,12694.372382880512,6141.216005034486,20
12,12387.50946787036,5521.341506111606,20
13,12387.50946787036,5521.341506111606,20
14,12081.910370803746,5513.809577841803,20
15,11942.74226237959,5335.687952610725,20
16,11095.441244631194,5406.672365599048,20
17,11042.433372241125,5372.741036934681,20
18,10880.856061654737,5288.0535751923935,20
19,10410.69120361326,5216.644452336214,20
20,10372.346417176916,5173.802799001818,20
21,10320.82685395537,5111.303893073789,20
22,9554.648399781594,5018.621581327665,20
23,9114.663897572165,5092.567909479773,20
24,9012.69742587561,4976.613291106075,20
25,9012.69742587561,4976.613291106075,20
26,8863.06565853805,5206.578615257659,20
27,8863.06565853805,5206.578615257659,20
28,8331.208910842275,5267.468700097999,20
29,8331.208910842275,5267.468700097999,20
30,8331.208910842275,5267.468700097999,20
31,8331.208910842275,5267.468700097999,20
32,8251.208910842275,5149.298225759687,20
33,8251.208910842275,5149.298225759687,20
34,8095.12030306487,5356.057529574288,20
35,7655.12030306487,5090.2476947074765,20
36,7555.12030306487,5086.216107172095,20
37,7506.836031817409,5080.698441381699,20
38,7110.025276090865,4516.305731512565,20
39,6852.17639630187,4540.437344295827,20
40,6852.17639630187,4540.437344295827,20
41,6430.540744304625,4674.63675418279,20
42,6430.540744304625,4674.63675418279,20
43,6303.291036384955,4577.385278424385,20
44,5652.474452047621,4496.296242726594,20
45,5625.52396889759,4490.667915817981,20
46,5625.52396889759,4490.667915817981,20
47,5625.52396889759,4490.667915817981,20
48,5585.589408498995,4539.128641583459,20
49,5585.589408498995,4539.128641583459,20
50,5489.980297644855,4496.667623992053,20
51,5419.15990439492,4367.939658725378,20
52,5322.008709381205,4278.0249616343235,20
53,5322.008709381205,4278.0249616343235,20
54,5322.008709381205,4278.0249616343235,20
55,5322.008709381205,4278.0249616343235,20
56,5322.008709381205,4278.0249616343235,20
57,5162.008709381205,4036.6564435055357,20
58,5162.008709381205,4036.6564435055357,20
59,5162.008709381205,4036.6564435055357,20
60,5162.008709381205,4036.6564435055357,20
61,5010.804313809985,3939.5971421895856,20
62,5010.804313809985,3939.5971421895856,20
63,4877.7547969600155,3940.087144727059,20
64,4685.41041315501,3915.274341801334,20
65,4685.41041315501,3915.274341801334,20
66,4685.41041315501,3915.274341801334,20
67,4685.41041315501,3915.274341801334,20
68,4685.41041315501,3915.274341801334,20
69,4621.766834420535,3865.1618052844824,20
70,4621.766834420535,3865.1618052844824,20
71,4621.766834420535,3865.1618052844824,20
72,4621.766834420535,3865.1618052844824,20
73,4506.488193970529,3741.2674778211726,20
74,4506.438762065174,3741.330127735751,20
75,4506.438762065174,3741.330127735751,20
76,4506.438762065174,3741.330127735751,20
77,4506.438762065174,3741.330127735751,20
78,4406.438762065174,3737.288817604363,20
79,4406.438762065174,3737.288817604363,20
80,4406.438762065174,3737.288817604363,20
81,4406.438762065174,3737.288817604363,20
82,4363.05779996208,3757.0131640218233,20
83,4283.05779996208,3782.1018615934954,20
84,4056.748497306956,3928.4656369517716,20
85,4056.748497306956,3928.4656369517716,20
86,3736.454124791725,3910.6299622078905,20
87,3395.4175421805203,3767.824370121606,20
88,3394.0200155998755,3769.143872120526,20
89,3394.0200155998755,3769.143872120526,20
90,3394.0200155998755,3769.143872120526,20
91,3394.0200155998755,3769.143872120526,20
92,3394.0200155998755,3769.143872120526,20
93,3223.93437272364,3842.9455778501633,20
94,3223.93437272364,3842.9455778501633,20
95,3223.93437272364,3842.9455778501633,20
96,3223.93437272364,3842.9455778501633,20
97,3127.315334826735,3890.5378893153934,20
98,3127.315334826735,3890.5378893153934,20
99,2982.59397527674,3779.622898849783,20
100,2982.59397527674,3779.622898849783,20
101,2982.59397527674,3779.622898849783,20
102,2982.59397527674,3779.622898849783,20
103,2982.59397527674,3779.622898849783,20
104,2682.59397527674,3413.7227988162867,20
105,2682.59397527674,3413.7227988162867,20
106,1987.5683607806,2673.2024314503856,20
107,1987.5683607806,2673.2024314503856,20
108,1947.5683607806,2691.529822551341,20
109,1887.581215847055,2722.262182972315,20
110,1887.581215847055,2722.262182972315,20
111,1615.8250840008848,2295.3900569641432,20
112,1615.8250840008848,2295.3900569641432,20
113,1615.8250840008848,2295.3900569641432,20
114,1615.791180633675,2295.4151631808654,20
115,1615.791180633675,2295.4151631808654,20
116,1615.791180633675,2295.4151631808654,20
117,1590.8669556089699,2278.8288085532536,20
118,1590.8669556089699,2278.8288085532536,20
119,1587.5874630977798,2276.3035151657114,20
120,1587.5874630977798,2276.3035151657114,20
121,1587.5874630977798,2276.3035151657114,20
122,1587.5874630977798,2276.3035151657114,20
123,1507.5874630977798,2259.5047903173336,20
124,1507.5874630977798,2259.5047903173336,20
125,1507.5874630977798,2259.5047903173336,20
126,1507.5874630977798,2259.5047903173336,20
127,1507.5874630977798,2259.5047903173336,20
128,1507.5874630977798,2259.5047903173336,20
129,1505.0563801496949,2261.2388065504365,20
130,1505.0563801496949,2261.2388065504365,20
131,1385.0563801496949,2184.2388592327065,20
132,1384.6617634631748,2184.5010788514833,20
133,1204.717548713405,2140.188531928149,20
134,1204.717548713405,2140.188531928149,20
135,1204.717548713405,2140.188531928149,20
136,1204.717548713405,2140.188531928149,20
137,1204.717548713405,2140.188531928149,20
138,1204.717548713405,2140.188531928149,20
139,1204.717548713405,2140.188531928149,20
140,1204.69780014513,2140.2002226051136,20
141,1204.69780014513,2140.2002226051136,20
142,1204.69780014513,2140.2002226051136,20
143,1124.71422582736,2154.4931870735845,20
144,1124.71422582736,2154.4931870735845,20
145,1124.71422582736,2154.4931870735845,20
146,1047.9117889637798,2102.120087673091,20
147,825.649040778525,1403.148188683773,20
148,825.649040778525,1403.148188683773,20
149,825.649040778525,1403.148188683773,20
150,825.649040778525,1403.148188683773,20
151,825.649040778525,1403.148188683773,20
152,805.6490407785252,1406.3800336389452,20
153,745.6490407785252,1263.2820429178614,20
154,745.6490407785252,1263.2820429178614,20
155,745.6490407785252,1263.2820429178614,20
156,745.6490407785252,1263.2820429178614,20
157,745.6490407785252,1263.2820429178614,20
158,745.6490407785252,1263.2820429178614,20
159,745.6490407785252,1263.2820429178614,20
160,648.8945939818952,1132.7729097804302,20
161,648.8945939818952,1132.7729097804302,20
162,629.0030093518401,1140.8378201447106,20
163,550.0597914291551,1117.4279034134079,20
164,550.0597914291551,1117.4279034134079,20
165,481.02190841361505,1112.9374282061553,20
166,481.02190841361505,1112.9374282061553,20
167,319.625661714915,914.128124941048,20
168,319.625661714915,914.128124941048,20
169,319.625661714915,914.128124941048,20
170,319.40920558106495,914.2066253865358,20
171,319.39120133438496,914.2132314345283,20
172,319.39120133438496,914.2132314345283,20
173,319.39120133438496,914.2132314345283,20
174,319.39120133438496,914.2132314345283,20
175,319.39120133438496,914.2132314345283,20
176,319.39120133438496,914.2132314345283,20
177,319.39120133438496,914.2132314345283,20
178,201.40130260214997,458.1941621345,20
179,201.40130260214997,458.1941621345,20
180,201.40130260214997,458.1941621345,20
181,201.40130260214997,458.1941621345,20
182,201.40130260214997,458.1941621345,20
183,201.33440438519497,458.22487860020306,20
184,201.33440438519497,458.22487860020306,20
185,201.33440438519497,458.22487860020306,20
186,201.26443057541996,458.2569624276879,20
187,201.20624443552498,458.28366946602074,20
188,201.1704188458,458.3000382640538,20
189,201.1704188458,458.3000382640538,20
190,201.15605000169498,458.3066669981524,20
191,201.15605000169498,458.3066669981524,20
192,201.15605000169498,458.3066669981524,20
193,181.19339744196,457.8847108820457,20
194,181.19339744196,457.8847108820457,20
195,181.19339744196,457.8847108820457,20
196,181.18476347871498,457.8882979451126,20
197,181.18476347871498,457.8882979451126,20
198,181.18476347871498,457.8882979451126,20
199,181.18476347871498,457.8882979451126,20
200,180.908256663925,457.9984285661217,20
201,180.90560131315502,457.9995304532549,20
202,180.90560131315502,457.9995304532549,20
203,180.90560131315502,457.9995304532549,20
204,180.90560131315502,457.9995304532549,20
205,180.90560131315502,457.9995304532549,20
206,180.90560131315502,457.9995304532549,20
207,180.90560131315502,457.9995304532549,20
208,180.90560131315502,457.9995304532549,20
209,180.90560131315502,457.9995304532549,20
210,180.90560131315502,457.9995304532549,20
211,180.90560131315502,457.9995304532549,20
212,180.90560131315502,457.9995304532549,20
213,180.90560131315502,457.9995304532549,20
214,180.90560131315502,457.9995304532549,20
215,180.90560131315502,457.9995304532549,20
216,180.90560131315502,457.9995304532549,20
217,180.90560131315502,457.9995304532549,20
218,180.90560131315502,457.9995304532549,20
219,180.90560131315502,457.9995304532549,20
220,180.90560131315502,457.9995304532549,20
221,121.12184700085001,391.1288136315165,20
222,121.12184700085001,391.1288136315165,20
223,121.12184700085001,391.1288136315165,20
224,101.10804076224002,363.8685362048104,20
225,101.10804076224002,363.8685362048104,20
226,101.08625130258503,363.87488718938226,20
227,101.08494372222502,363.8752655409931,20
228,101.08494372222502,363.8752655409931,20
229,101.05735085778002,363.8832799208544,20
230,101.05735085778002,363.8832799208544,20
231,100.98687416055002,363.90313701567595,20
232,100.98687416055002,363.90313701567595,20
233,100.98687416055002,363.90313701567595,20
234,100.98687416055002,363.90313701567595,20
235,100.98687416055002,363.90313701567595,20
236,100.98687416055002,363.90313701567595,20
237,100.97602473508502,363.9062745144829,20
238,100.97602473508502,363.9062745144829,20
239,100.97602473508502,363.9062745144829,20
240,100.97602473508502,363.9062745144829,20
241,100.97602473508502,363.9062745144829,20
242,100.97602473508502,363.9062745144829,20
243,100.97602473508502,363.9062745144829,20
244,100.97602473508502,363.9062745144829,20
245,100.97602473508502,363.9062745144829,20
246,100.97602473508502,363.9062745144829,20
247,100.97602473508502,363.9062745144829,20
248,81.05269062902502,357.5253016673919,20
249,81.05269062902502,357.5253016673919,20
250,81.05269062902502,357.5253016673919,20
251,81.05269062902502,357.5253016673919,20
252,81.05269062902502,357.5253016673919,20
253,81.05269062902502,357.5253016673919,20
254,81.05269062902502,357.5253016673919,20
255,81.05269062902502,357.5253016673919,20
256,81.05269062902502,357.5253016673919,20
257,81.05269062902502,357.5253016673919,20
258,81.05269062902502,357.5253016673919,20
259,81.05269062902502,357.5253016673919,20
260,81.05269062902502,357.5253016673919,20
261,81.05269062902502,357.5253016673919,20
262,81.05269062902502,357.5253016673919,20
263,81.05269062902502,357.5253016673919,20
264,81.05269062902502,357.5253016673919,20
265,81.05269062902502,357.5253016673919,20
266,81.05269062902502,357.5253016673919,20
267,81.05269062902502,357.5253016673919,20
268,81.05269062902502,357.5253016673919,20
269,81.05269062902502,357.5253016673919,20
270,81.04645214465502,357.5267838072433,20
271,81.04645214465502,357.5267838072433,20
272,81.04645214465502,357.5267838072433,20
273,81.04645214465502,357.5267838072433,20
274,81.03944442099503,357.5284512920468,20
275,80.97933345963003,357.5423783312229,20
276,80.95950335317502,357.5470057542488,20
277,80.95950335317502,357.5470057542488,20
278,80.95950335317502,357.5470057542488,20
279,80.95950335317502,357.5470057542488,20
280,80.89946046670002,357.56111456096954,20
281,80.89946046670002,357.56111456096954,20
282,80.89946046670002,357.56111456096954,20
283,80.89946046670002,357.56111456096954,20
284,80.89946046670002,357.56111456096954,20
285,80.89946046670002,357.56111456096954,20
286,80.89946046670002,357.56111456096954,20
287,80.87707673970002,357.5664002568324,20
288,80.86903135353002,357.5682980019092,20
289,80.86903135353002,357.5682980019092,20
290,80.82019198795501,357.5798121958521,20
291,80.78192589395002,357.58878720805535,20
292,80.78192589395002,357.58878720805535,20
293,80.78192589395002,357.58878720805535,20
294,80.78192589395002,357.58878720805535,20
295,80.78192589395002,357.58878720805535,20
296,80.78192589395002,357.58878720805535,20
297,80.78192589395002,357.58878720805535,20
298,80.78192589395002,357.58878720805535,20
299,80.78192589395002,357.58878720805535,20
300,80.78192589395002,357.58878720805535,20
301,80.78192589395002,357.58878720805535,20
302,80.77802509598502,357.58971005195167,20
303,80.77802509598502,357.58971005195167,20
304,80.60575475360001,357.62864867936753,20
305,80.60575475360001,357.62864867936753,20
306,80.60575475360001,357.62864867936753,20
307,80.60575475360001,357.62864867936753,20
308,80.60575475360001,357.62864867936753,20
309,80.596219785935,357.63089902824555,20
310,80.596219785935,357.63089902824555,20
311,80.596219785935,357.63089902824555,20
312,0.80339452879,0.9350323715314891,20
313,0.77841294518,0.9408726750768615,20
314,0.720577965135,0.8840445515283482,20
315,0.720577965135,0.8840445515283482,20
316,0.720577965135,0.8840445515283482,20
317,0.720577965135,0.8840445515283482,20
318,0.720577965135,0.8840445515283482,20
319,0.720577965135,0.8840445515283482,20
320,0.720577965135,0.8840445515283482,20
321,0.720577965135,0.8840445515283482,20
322,0.720577965135,0.8840445515283482,20
323,0.720577965135,0.8840445515283482,20
324,0.720577965135,0.8840445515283482,20
325,0.720577965135,0.8840445515283482,20
326,0.720577965135,0.8840445515283482,20
327,0.720577965135,0.8840445515283482,20
328,0.720577965135,0.8840445515283482,20
329,0.720577965135,0.8840445515283482,20
330,0.720577965135,0.8840445515283482,20
331,0.720577965135,0.8840445515283482,20
332,0.691809120795,0.8653688816068813,20
333,0.691809120795,0.8653688816068813,20
334,0.691809120795,0.8653688816068813,20
335,0.67567373735,0.868137249819454,20
336,0.672897349595,0.8699491140362066,20
337,0.672897349595,0.8699491140362066,20
338,0.672897349595,0.8699491140362066,20
339,0.672897349595,0.8699491140362066,20
340,0.665906157345,0.8730421483409034,20
341,0.665906157345,0.8730421483409034,20
342,0.665906157345,0.8730421483409034,20
343,0.6655277643749999,0.8731979605960836,20
344,0.6655277643749999,0.8731979605960836,20
345,0.6518130874900001,0.8705134561560339,20
346,0.6518130874900001,0.8705134561560339,20
347,0.6518130874900001,0.8705134561560339,20
348,0.6518130874900001,0.8705134561560339,20
349,0.6518130874900001,0.8705134561560339,20
350,0.6518130874900001,0.8705134561560339,20
351,0.6518130874900001,0.8705134561560339,20
352,0.6518130874900001,0.8705134561560339,20
353,0.6518130874900001,0.8705134561560339,20
354,0.6518130874900001,0.8705134561560339,20
355,0.6518130874900001,0.8705134561560339,20
356,0.6518130874900001,0.8705134561560339,20
357,0.6518130874900001,0.8705134561560339,20
358,0.6518130874900001,0.8705134561560339,20
359,0.6518130874900001,0.8705134561560339,20
360,0.6518130874900001,0.8705134561560339,20
361,0.6518130874900001,0.8705134561560339,20
362,0.64843876285,0.8717239154247994,20
363,0.6419492651150002,0.8694790548190553,20
364,0.6419492651150002,0.8694790548190553,20
365,0.6419492651150002,0.8694790548190553,20
366,0.6419492651150002,0.8694790548190553,20
367,0.6419492651150002,0.8694790548190553,20
368,0.46514125709,0.27900555646044467,20
369,0.46514125709,0.27900555646044467,20
370,0.46514125709,0.27900555646044467,20
371,0.46514125709,0.27900555646044467,20
372,0.46514125709,0.27900555646044467,20
373,0.4615939293150001,0.27571534521353797,20
374,0.45162886980000005,0.2708256316769142,20
375,0.45162886980000005,0.2708256316769142,20
376,0.4473912701550001,0.2746654310700287,20
377,0.43340987584999996,0.2588770554898911,20
378,0.43340987584999996,0.2588770554898911,20
379,0.43340987584999996,0.2588770554898911,20
380,0.42411650317500005,0.2531225181047103,20
381,0.42411650317500005,0.2531225181047103,20
382,0.42411650317500005,0.2531225181047103,20
383,0.41953844404999996,0.2508435591988612,20
384,0.40470388671,0.24387551283244455,20
385,0.40470388671,0.24387551283244455,20
386,0.40470388671,0.24387551283244455,20
387,0.40470388671,0.24387551283244455,20
388,0.37110528234,0.19956551068564388,20
389,0.37110528234,0.19956551068564388,20
390,0.37110528234,0.19956551068564388,20
391,0.37110528234,0.19956551068564388,20
392,0.37110528234,0.19956551068564388,20
393,0.37110528234,0.19956551068564388,20
394,0.37110528234,0.19956551068564388,20
395,0.37110528234,0.19956551068564388,20
396,0.37110528234,0.19956551068564388,20
397,0.37110528234,0.19956551068564388,20
398,0.37110528234,0.19956551068564388,20
399,0.37082792013,0.1999301368082608,20
400,0.37082792013,0.1999301368082608,20
401,0.36099977061000005,0.198776744448014,20
402,0.36099977061000005,0.198776744448014,20
403,0.36099977061000005,0.198776744448014,20
404,0.36099977061000005,0.198776744448014,20
405,0.36099977061000005,0.198776744448014,20
406,0.36099977061000005,0.198776744448014,20
407,0.36099977061000005,0.198776744448014,20
408,0.36099977061000005,0.198776744448014,20
409,0.35973559863500004,0.19912874873604497,20
410,0.35973559863500004,0.19912874873604497,20
411,0.357144534815,0.20227261396989965,20
412,0.357144534815,0.20227261396989965,20
413,0.357144534815,0.20227261396989965,20
414,0.357144534815,0.20227261396989965,20
415,0.357144534815,0.20227261396989965,20
416,0.35702338683,0.20229706246986215,20
417,0.35702338683,0.20229706246986215,20
418,0.35702338683,0.20229706246986215,20
419,0.35702338683,0.20229706246986215,20
420,0.35702338683,0.20229706246986215,20
421,0.35585660766500005,0.20391116573424414,20
422,0.35585660766500005,0.20391116573424414,20
423,0.35478867257,0.20497597360689376,20
424,0.35478867257,0.20497597360689376,20
425,0.35478867257,0.20497597360689376,20
426,0.35478867257,0.20497597360689376,20
427,0.35478867257,0.20497597360689376,20
428,0.351741858915,0.20601605827384079,20
429,0.351741858915,0.20601605827384079,20
430,0.351741858915,0.20601605827384079,20
431,0.351741858915,0.20601605827384079,20
432,0.351741858915,0.20601605827384079,20
433,0.351741858915,0.20601605827384079,20
434,0.351741858915,0.20601605827384079,20
435,0.351741858915,0.20601605827384079,20
436,0.351741858915,0.20601605827384079,20
437,0.351741858915,0.20601605827384079,20
438,0.351741858915,0.20601605827384079,20
439,0.351741858915,0.20601605827384079,20
440,0.351741858915,0.20601605827384079,20
441,0.351741858915,0.20601605827384079,20
442,0.351741858915,0.20601605827384079,20
443,0.351741858915,0.20601605827384079,20
444,0.351741858915,0.20601605827384079,20
445,0.351741858915,0.20601605827384079,20
446,0.351741858915,0.20601605827384079,20
447,0.351741858915,0.20601605827384079,20
448,0.351741858915,0.20601605827384079,20
449,0.351741858915,0.20601605827384079,20
450,0.351741858915,0.20601605827384079,20
451,0.351741858915,0.20601605827384079,20
452,0.351741858915,0.20601605827384079,20
453,0.351741858915,0.20601605827384079,20
454,0.351741858915,0.20601605827384079,20
455,0.351741858915,0.20601605827384079,20
456,0.34562909833500005,0.19975163737989937,20
457,0.34562909833500005,0.19975163737989937,20
458,0.34562909833500005,0.19975163737989937,20
459,0.33492701636000005,0.20379272705417298,20
460,0.33492701636000005,0.20379272705417298,20
461,0.33483119910500003,0.20381548170828032,20
462,0.33483119910500003,0.20381548170828032,20
463,0.33483119910500003,0.20381548170828032,20
464,0.331679059955,0.2043856467385561,20
465,0.331679059955,0.2043856467385561,20
466,0.32728250293500005,0.20631266850827992,20
467,0.32421367248500005,0.208747545563855,20
468,0.32421367248500005,0.208747545563855,20
469,0.32421367248500005,0.208747545563855,20
470,0.32421367248500005,0.208747545563855,20
471,0.32421367248500005,0.208747545563855,20
472,0.32421367248500005,0.208747545563855,20
473,0.32386630530000005,0.20907813249232188,20
474,0.32386630530000005,0.20907813249232188,20
475,0.32386630530000005,0.20907813249232188,20
476,0.32386630530000005,0.20907813249232188,20
477,0.32386630530000005,0.20907813249232188,20
478,0.318382922005,0.21026695992208214,20
479,0.318382922005,0.21026695992208214,20
480,0.318382922005,0.21026695992208214,20
481,0.318382922005,0.21026695992208214,20
482,0.318382922005,0.21026695992208214,20
483,0.318382922005,0.21026695992208214,20
484,0.318382922005,0.21026695992208214,20
485,0.318382922005,0.21026695992208214,20
486,0.318382922005,0.21026695992208214,20
487,0.318382922005,0.21026695992208214,20
488,0.318382922005,0.21026695992208214,20
489,0.318382922005,0.21026695992208214,20
490,0.318382922005,0.21026695992208214,20
491,0.318382922005,0.21026695992208214,20
492,0.318382922005,0.21026695992208214,20
493,0.318382922005,0.21026695992208214,20
494,0.318382922005,0.21026695992208214,20
495,0.318382922005,0.21026695992208214,20
496,0.318382922005,0.21026695992208214,20
497,0.31767986747,0.21025481092213796,20
498,0.31767986747,0.21025481092213796,20
499,0.30913498468,0.20666152145719752,20
500,0.30913498468,0.20666152145719752,20
501,0.30913498468,0.20666152145719752,20
502,0.30913498468,0.20666152145719752,20
503,0.30913498468,0.20666152145719752,20
504,0.30913498468,0.20666152145719752,20
505,0.30913498468,0.20666152145719752,20
506,0.30913498468,0.20666152145719752,20
507,0.30913498468,0.20666152145719752,20
508,0.30913498468,0.20666152145719752,20
509,0.29776913673,0.20218554302875655,20
510,0.29776913673,0.20218554302875655,20
511,0.29125320601,0.20322758552621614,20
512,0.29125320601,0.20322758552621614,20
513,0.29125320601,0.20322758552621614,20
514,0.290797310325,0.20367066050681237,20
515,0.290797310325,0.20367066050681237,20
516,0.28722196881,0.20397404324041113,20
517,0.28722196881,0.20397404324041113,20
518,0.28722196881,0.20397404324041113,20
519,0.28722196881,0.20397404324041113,20
520,0.28722196881,0.20397404324041113,20
521,0.28722196881,0.20397404324041113,20
522,0.28649292389500003,0.2032544280379358,20
523,0.28649292389500003,0.2032544280379358,20
524,0.28649292389500003,0.2032544280379358,20
525,0.28072392883,0.19935694949672744,20
526,0.28072392883,0.19935694949672744,20
527,0.28072392883,0.19935694949672744,20
528,0.28072392883,0.19935694949672744,20
529,0.28024286552000005,0.19928287077531723,20
530,0.28024286552000005,0.19928287077531723,20
531,0.28024286552000005,0.19928287077531723,20
532,0.28024286552000005,0.19928287077531723,20
533,0.28024286552000005,0.19928287077531723,20
534,0.28024286552000005,0.19928287077531723,20
535,0.28024286552000005,0.19928287077531723,20
536,0.28024286552000005,0.19928287077531723,20
537,0.27964855068000005,0.19944819783098916,20
538,0.274671435695,0.20002787037247718,20
539,0.274671435695,0.20002787037247718,20
540,0.274671435695,0.20002787037247718,20
541,0.27428306504,0.20043725032628748,20
542,0.27428306504,0.20043725032628748,20
543,0.27428306504,0.20043725032628748,20
544,0.27428306504,0.20043725032628748,20
545,0.27428306504,0.20043725032628748,20
546,0.27428306504,0.20043725032628748,20
547,0.27428306504,0.20043725032628748,20
548,0.27414111438,0.20050366357787033,20
549,0.27414111438,0.20050366357787033,20
550,0.27414111438,0.20050366357787033,20
551,0.27414111438,0.20050366357787033,20
552,0.24140825782500003,0.10672149691566264,20
553,0.24140825782500003,0.10672149691566264,20
554,0.24128652454000005,0.10679216453973728,20
555,0.24128652454000005,0.10679216453973728,20
556,0.23800704395500002,0.10262790414725836,20
557,0.23800704395500002,0.10262790414725836,20
558,0.23800704395500002,0.10262790414725836,20
559,0.23800704395500002,0.10262790414725836,20
560,0.23746818382000004,0.10296929589332388,20
561,0.233454787435,0.10454783861950613,20
562,0.233454787435,0.10454783861950613,20
563,0.233454787435,0.10454783861950613,20
564,0.233454787435,0.10454783861950613,20
565,0.233454787435,0.10454783861950613,20
566,0.233454787435,0.10454783861950613,20
567,0.233454787435,0.10454783861950613,20
568,0.233454787435,0.10454783861950613,20
569,0.23247482375499998,0.10475925135303796,20
570,0.23247482375499998,0.10475925135303796,20
571,0.23247482375499998,0.10475925135303796,20
572,0.23247482375499998,0.10475925135303796,20
573,0.23071035356,0.10286489133663965,20
574,0.23071035356,0.10286489133663965,20
575,0.23071035356,0.10286489133663965,20
576,0.23071035356,0.10286489133663965,20
577,0.23013874196,0.10324826362900075,20
578,0.23013874196,0.10324826362900075,20
579,0.23013874196,0.10324826362900075,20
580,0.227898402695,0.10533706367540299,20
581,0.227898402695,0.10533706367540299,20
582,0.227898402695,0.10533706367540299,20
583,0.227898402695,0.10533706367540299,20
584,0.227898402695,0.10533706367540299,20
585,0.227898402695,0.10533706367540299,20
586,0.224843447705,0.10339874269069059,20
587,0.224843447705,0.10339874269069059,20
588,0.224843447705,0.10339874269069059,20
589,0.224843447705,0.10339874269069059,20
590,0.224843447705,0.10339874269069059,20
591,0.224843447705,0.10339874269069059,20
592,0.224843447705,0.10339874269069059,20
593,0.224843447705,0.10339874269069059,20
594,0.224843447705,0.10339874269069059,20
595,0.224843447705,0.10339874269069059,20
596,0.224843447705,0.10339874269069059,20
597,0.224843447705,0.10339874269069059,20
598,0.224843447705,0.10339874269069059,20
599,0.224843447705,0.10339874269069059,20
600,0.224843447705,0.10339874269069059,20
601,0.215047388455,0.09588464917825595,20
602,0.21413768674,0.09712561371264235,20
603,0.21413768674,0.09712561371264235,20
604,0.21199650727,0.09780064170596382,20
605,0.21199650727,0.09780064170596382,20
606,0.21140856052499996,0.09818604851322568,20
607,0.21140856052499996,0.09818604851322568,20
608,0.21140856052499996,0.09818604851322568,20
609,0.21140856052499996,0.09818604851322568,20
610,0.21140856052499996,0.09818604851322568,20
611,0.21140856052499996,0.09818604851322568,20
612,0.21140856052499996,0.09818604851322568,20
613,0.21140856052499996,0.09818604851322568,20
614,0.21140856052499996,0.09818604851322568,20
615,0.21140856052499996,0.09818604851322568,20
616,0.21140856052499996,0.09818604851322568,20
617,0.21140856052499996,0.09818604851322568,20
618,0.21140856052499996,0.09818604851322568,20
619,0.21134076389499995,0.09823491856142161,20
620,0.21134076389499995,0.09823491856142161,20
621,0.21134076389499995,0.09823491856142161,20
622,0.21134076389499995,0.09823491856142161,20
623,0.21134076389499995,0.09823491856142161,20
624,0.21134076389499995,0.09823491856142161,20
625,0.21134076389499995,0.09823491856142161,20
626,0.21134076389499995,0.09823491856142161,20
627,0.21134076389499995,0.09823491856142161,20
628,0.21134076389499995,0.09823491856142161,20
629,0.21134076389499995,0.09823491856142161,20
630,0.21128811925999996,0.09820991738076286,20
631,0.21128811925999996,0.09820991738076286,20
632,0.21128811925999996,0.09820991738076286,20
633,0.21128811925999996,0.09820991738076286,20
634,0.21128811925999996,0.09820991738076286,20
635,0.21128811925999996,0.09820991738076286,20
636,0.21128811925999996,0.09820991738076286,20
637,0.21128811925999996,0.09820991738076286,20
638,0.21128811925999996,0.09820991738076286,20
639,0.21128811925999996,0.09820991738076286,20
640,0.21128811925999996,0.09820991738076286,20
641,0.21128811925999996,0.09820991738076286,20
642,0.21128811925999996,0.09820991738076286,20
643,0.21128811925999996,0.09820991738076286,20
644,0.20936008725999997,0.0974411232298251,20
645,0.20936008725999997,0.0974411232298251,20
646,0.20936008725999997,0.0974411232298251,20
647,0.20936008725999997,0.0974411232298251,20
648,0.20936008725999997,0.0974411232298251,20
649,0.20936008725999997,0.0974411232298251,20
650,0.20936008725999997,0.0974411232298251,20
651,0.20936008725999997,0.0974411232298251,20
652,0.20936008725999997,0.0974411232298251,20
653,0.20936008725999997,0.0974411232298251,20
654,0.20936008725999997,0.0974411232298251,20
655,0.20936008725999997,0.0974411232298251,20
656,0.20936008725999997,0.0974411232298251,20
657,0.207668938695,0.09739224310584361,20
658,0.207668938695,0.09739224310584361,20
659,0.207668938695,0.09739224310584361,20
660,0.207668938695,0.09739224310584361,20
661,0.207668938695,0.09739224310584361,20
662,0.207668938695,0.09739224310584361,20
663,0.206601224165,0.0975778106614831,20
664,0.206601224165,0.0975778106614831,20
665,0.206601224165,0.0975778106614831,20
666,0.206601224165,0.0975778106614831,20
667,0.19862763081499998,0.0931044853029956,20
668,0.19673863049499998,0.09355283335543126,20
669,0.19673863049499998,0.09355283335543126,20
670,0.19673863049499998,0.09355283335543126,20
671,0.19673863049499998,0.09355283335543126,20
672,0.19673863049499998,0.09355283335543126,20
673,0.19673863049499998,0.09355283335543126,20
674,0.19632408950999997,0.09373089338684928,20
675,0.19393197159999997,0.09275730351792348,20
676,0.19393197159999997,0.09275730351792348,20
677,0.19393197159999997,0.09275730351792348,20
678,0.19363767662999998,0.09274844615736468,20
679,0.192308298165,0.09353108704092992,20
680,0.18833881482499998,0.09514879202835529,20
681,0.18833881482499998,0.09514879202835529,20
682,0.18833881482499998,0.09514879202835529,20
683,0.18833881482499998,0.09514879202835529,20
684,0.18828078078,0.09510394198916189,20
685,0.18725758848500001,0.09481921012192748,20
686,0.18725758848500001,0.09481921012192748,20
687,0.18725758848500001,0.09481921012192748,20
688,0.18725758848500001,0.09481921012192748,20
689,0.18725758848500001,0.09481921012192748,20
690,0.18206280977499997,0.09389008244218568,20
691,0.18206280977499997,0.09389008244218568,20
692,0.18147170730499998,0.09437640118273354,20
693,0.181092141455,0.09428244671196863,20
694,0.181092141455,0.09428244671196863,20
695,0.181092141455,0.09428244671196863,20
696,0.180819746785,0.09429253564059684,20
697,0.180819746785,0.09429253564059684,20
698,0.180819746785,0.09429253564059684,20
699,0.179483252615,0.09456966918074135,20
700,0.179483252615,0.09456966918074135,20
701,0.179483252615,0.09456966918074135,20
702,0.179483252615,0.09456966918074135,20
703,0.179391829345,0.09457994292997104,20
704,0.179391829345,0.09457994292997104,20
705,0.179391829345,0.09457994292997104,20
706,0.179391829345,0.09457994292997104,20
707,0.17914957125,0.09452344449510301,20
708,0.17914957125,0.09452344449510301,20
709,0.17827972517,0.0952296286808968,20
710,0.17827972517,0.0952296286808968,20
711,0.17601924741,0.09523177692384997,20
712,0.17601924741,0.09523177692384997,20
713,0.17601924741,0.09523177692384997,20
714,0.17552276550499998,0.09543621286170895,20
715,0.17552276550499998,0.09543621286170895,20
716,0.17552276550499998,0.09543621286170895,20
717,0.17398773817,0.09614335233192427,20
718,0.17398773817,0.09614335233192427,20
719,0.17398773817,0.09614335233192427,20
720,0.17398773817,0.09614335233192427,20
721,0.17398773817,0.09614335233192427,20
722,0.17111833344,0.09750260233471437,20
723,0.17027869771999998,0.09824536692667368,20
724,0.168703941315,0.09550947489019748,20
725,0.168703941315,0.09550947489019748,20
726,0.165440457915,0.09557816647194296,20
727,0.16536080577999998,0.09559420222571557,20
728,0.16536080577999998,0.09559420222571557,20
729,0.16536080577999998,0.09559420222571557,20
730,0.164316385445,0.09609427778074033,20
731,0.164316385445,0.09609427778074033,20
732,0.164316385445,0.09609427778074033,20
733,0.164316385445,0.09609427778074033,20
734,0.164316385445,0.09609427778074033,20
735,0.164316385445,0.09609427778074033,20
736,0.164001895855,0.0963180156009745,20
737,0.163576124455,0.09641904755380892,20
738,0.163576124455,0.09641904755380892,20
739,0.163576124455,0.09641904755380892,20
740,0.163576124455,0.09641904755380892,20
741,0.163576124455,0.09641904755380892,20
742,0.163576124455,0.09641904755380892,20
743,0.163576124455,0.09641904755380892,20
744,0.163576124455,0.09641904755380892,20
745,0.163576124455,0.09641904755380892,20
746,0.163576124455,0.09641904755380892,20
747,0.163576124455,0.09641904755380892,20
748,0.163576124455,0.09641904755380892,20
749,0.16302829347,0.09660411535760347,20
750,0.15916830232,0.09495409341492153,20
751,0.15916830232,0.09495409341492153,20
752,0.15916830232,0.09495409341492153,20
753,0.15916830232,0.09495409341492153,20
754,0.15916830232,0.09495409341492153,20
755,0.15828719264500002,0.0954469927532017,20
756,0.15745895698,0.09518687863663036,20
757,0.15745895698,0.09518687863663036,20
758,0.15745895698,0.09518687863663036,20
759,0.15509550602000002,0.09566964826596167,20
760,0.1540150166,0.09605918995576994,20
761,0.1540150166,0.09605918995576994,20
762,0.1540150166,0.09605918995576994,20
763,0.1540150166,0.09605918995576994,20
764,0.153871465495,0.0961473274587453,20
765,0.153871465495,0.0961473274587453,20
766,0.15339064397,0.09616827907836377,20
767,0.15339064397,0.09616827907836377,20
768,0.15339064397,0.09616827907836377,20
769,0.15339064397,0.09616827907836377,20
770,0.15339064397,0.09616827907836377,20
771,0.15339064397,0.09616827907836377,20
772,0.15339064397,0.09616827907836377,20
773,0.15339064397,0.09616827907836377,20
774,0.15339064397,0.09616827907836377,20
775,0.15339064397,0.09616827907836377,20
776,0.15339064397,0.09616827907836377,20
777,0.153253280815,0.09625580998698932,20
778,0.151560204185,0.09691682781978964,20
779,0.151560204185,0.09691682781978964,20
780,0.151560204185,0.09691682781978964,20
781,0.151560204185,0.09691682781978964,20
782,0.151428648225,0.09703496140211305,20
783,0.151428648225,0.09703496140211305,20
784,0.151428648225,0.09703496140211305,20
785,0.151428648225,0.09703496140211305,20
786,0.151428648225,0.09703496140211305,20
787,0.151428648225,0.09703496140211305,20
788,0.151428648225,0.09703496140211305,20
789,0.151428648225,0.09703496140211305,20
790,0.151428648225,0.09703496140211305,20
791,0.151428648225,0.09703496140211305,20
792,0.151428648225,0.09703496140211305,20
793,0.151428648225,0.09703496140211305,20
794,0.150905420765,0.09737722470495182,20
795,0.150905420765,0.09737722470495182,20
796,0.150905420765,0.09737722470495182,20
797,0.150905420765,0.09737722470495182,20
798,0.150905420765,0.09737722470495182,20
799,0.150905420765,0.09737722470495182,20
800,0.150905420765,0.09737722470495182,20
801,0.15048985895,0.09742218508655864,20
802,0.15022516244,0.09759163374424341,20
803,0.15022516244,0.09759163374424341,20
804,0.15022516244,0.09759163374424341,20
805,0.15022516244,0.09759163374424341,20
806,0.15022516244,0.09759163374424341,20
807,0.15022516244,0.09759163374424341,20
808,0.14995164912499998,0.09755053855055378,20
809,0.14995164912499998,0.09755053855055378,20
810,0.14995164912499998,0.09755053855055378,20
811,0.14798246181,0.09433274809166901,20
812,0.14798246181,0.09433274809166901,20
813,0.14761625499999997,0.09439373972780589,20
814,0.14761625499999997,0.09439373972780589,20
815,0.14674669903499998,0.09465200249931113,20
816,0.14674669903499998,0.09465200249931113,20
817,0.14674669903499998,0.09465200249931113,20
818,0.14364600431,0.09533271168599508,20
819,0.14364600431,0.09533271168599508,20
820,0.14364600431,0.09533271168599508,20
821,0.14364600431,0.09533271168599508,20
822,0.14364600431,0.09533271168599508,20
823,0.14333334276999998,0.09537246334902785,20
824,0.14333334276999998,0.09537246334902785,20
825,0.14268320286499997,0.09564255821996304,20
826,0.14268320286499997,0.09564255821996304,20
827,0.14268320286499997,0.09564255821996304,20
828,0.13326868761499996,0.09074127910935395,20
829,0.13326868761499996,0.09074127910935395,20
830,0.13178151282999997,0.09050144875714441,20
831,0.13174558258499997,0.09052847150285358,20
832,0.13174558258499997,0.09052847150285358,20
833,0.13174558258499997,0.09052847150285358,20
834,0.12922958884999997,0.08708937708990187,20
835,0.12845268773999996,0.08712716919791293,20
836,0.12845268773999996,0.08712716919791293,20
837,0.12845268773999996,0.08712716919791293,20
838,0.12845268773999996,0.08712716919791293,20
839,0.12845268773999996,0.08712716919791293,20
840,0.12771109391999996,0.08754992305940909,20
841,0.12771109391999996,0.08754992305940909,20
842,0.12771109391999996,0.08754992305940909,20
843,0.12751139787,0.08759478876532725,20
844,0.12751139787,0.08759478876532725,20
845,0.12751139787,0.08759478876532725,20
846,0.12751139787,0.08759478876532725,20
847,0.12751139787,0.08759478876532725,20
848,0.12751139787,0.08759478876532725,20
849,0.12751139787,0.08759478876532725,20
850,0.12744474954499999,0.08764396075059604,20
851,0.12744474954499999,0.08764396075059604,20
852,0.12744474954499999,0.08764396075059604,20
853,0.12744474954499999,0.08764396075059604,20
854,0.12669511415999996,0.0878924893965095,20
855,0.12669511415999996,0.0878924893965095,20
856,0.12669511415999996,0.0878924893965095,20
857,0.12669511415999996,0.0878924893965095,20
858,0.12669511415999996,0.0878924893965095,20
859,0.12669511415999996,0.0878924893965095,20
860,0.12669511415999996,0.0878924893965095,20
861,0.12669511415999996,0.0878924893965095,20
862,0.12669511415999996,0.0878924893965095,20
863,0.12669511415999996,0.0878924893965095,20
864,0.12669511415999996,0.0878924893965095,20
865,0.12669511415999996,0.0878924893965095,20
866,0.12669511415999996,0.0878924893965095,20
867,0.12669511415999996,0.0878924893965095,20
868,0.12669511415999996,0.0878924893965095,20
869,0.12669511415999996,0.0878924893965095,20
870,0.1262288773,0.08806626683387656,20
871,0.1262288773,0.08806626683387656,20
872,0.1262288773,0.08806626683387656,20
873,0.1262288773,0.08806626683387656,20
874,0.1262288773,0.08806626683387656,20
875,0.1262288773,0.08806626683387656,20
876,0.1262288773,0.08806626683387656,20
877,0.1262288773,0.08806626683387656,20
878,0.1262288773,0.08806626683387656,20
879,0.12571773066499997,0.08825810035277305,20
880,0.12452643744499999,0.08849243811961412,20
881,0.12450102645999998,0.08849565513106551,20
882,0.12450102645999998,0.08849565513106551,20
883,0.12416098407499998,0.08864020526085523,20
884,0.12416098407499998,0.08864020526085523,20
885,0.12416098407499998,0.08864020526085523,20
886,0.12416098407499998,0.08864020526085523,20
887,0.12416098407499998,0.08864020526085523,20
888,0.12416098407499998,0.08864020526085523,20
889,0.12414268737499998,0.08862853784937691,20
890,0.12414268737499998,0.08862853784937691,20
891,0.12400124962999999,0.08868488851143211,20
892,0.12378956476999999,0.08871602811664812,20
893,0.12378956476999999,0.08871602811664812,20
894,0.12378956476999999,0.08871602811664812,20
895,0.12364852861499998,0.08873822543396936,20
896,0.12364852861499998,0.08873822543396936,20
897,0.12364852861499998,0.08873822543396936,20
898,0.12364852861499998,0.08873822543396936,20
899,0.12364852861499998,0.08873822543396936,20
900,0.12347490655499997,0.0887927554877091,20
901,0.12299751027499999,0.08903285967847441,20
902,0.12299751027499999,0.08903285967847441,20
903,0.122896208785,0.08908543514280345,20
904,0.122896208785,0.08908543514280345,20
905,0.122896208785,0.08908543514280345,20
906,0.1228931924,0.08908562609271077,20
907,0.12269400100000001,0.08916880385525222,20
908,0.12269400100000001,0.08916880385525222,20
909,0.12269400100000001,0.08916880385525222,20
910,0.12269400100000001,0.08916880385525222,20
911,0.12269400100000001,0.08916880385525222,20
912,0.12260802951000002,0.08919738881737536,20
913,0.12260802951000002,0.08919738881737536,20
914,0.12234174174000001,0.0892963749245495,20
915,0.12234174174000001,0.0892963749245495,20
916,0.12215855162,0.08940124354076089,20
917,0.12215855162,0.08940124354076089,20
918,0.12215855162,0.08940124354076089,20
919,0.12172420827,0.08944612245342269,20
920,0.12172420827,0.08944612245342269,20
921,0.12172420827,0.08944612245342269,20
922,0.12164363286499999,0.08948827728515793,20
923,0.12164363286499999,0.08948827728515793,20
924,0.12164363286499999,0.08948827728515793,20
925,0.12164363286499999,0.08948827728515793,20
926,0.12159914306,0.08948577349763917,20
927,0.119904044975,0.08966595410437879,20
928,0.119904044975,0.08966595410437879,20
929,0.119904044975,0.08966595410437879,20
930,0.119886489735,0.08967308981839096,20
931,0.119886489735,0.08967308981839096,20
932,0.11902828102999999,0.0899481590263354,20
933,0.11891517047,0.08994040452072354,20
934,0.11887635246499999,0.08993845685160501,20
935,0.11887635246499999,0.08993845685160501,20
936,0.11887635246499999,0.08993845685160501,20
937,0.11887635246499999,0.08993845685160501,20
938,0.11887635246499999,0.08993845685160501,20
939,0.11887635246499999,0.08993845685160501,20
940,0.11887635246499999,0.08993845685160501,20
941,0.11887635246499999,0.08993845685160501,20
942,0.11887635246499999,0.08993845685160501,20
943,0.11887635246499999,0.08993845685160501,20
944,0.11885673342,0.08994930238898831,20
945,0.11849138213499999,0.09014540284848353,20
946,0.11831679383,0.09020867799424097,20
947,0.117706002065,0.08773671815126866,20
948,0.11713389577500002,0.08797034148344682,20
949,0.11713389577500002,0.08797034148344682,20
950,0.11697230813500004,0.08805789387830988,20
951,0.11672678515500004,0.08819827763510307,20
952,0.11672678515500004,0.08819827763510307,20
953,0.11669010715000003,0.08821282340131956,20
954,0.11669010715000003,0.08821282340131956,20
955,0.11669010715000003,0.08821282340131956,20
956,0.11669010715000003,0.08821282340131956,20
957,0.11665349358500003,0.08822171123786764,20
958,0.11665349358500003,0.08822171123786764,20
959,0.11233622681000002,0.07594368255069457,20
960,0.11233622681000002,0.07594368255069457,20
961,0.11212043687500002,0.07599876967355838,20
962,0.11212043687500002,0.07599876967355838,20
963,0.11212043687500002,0.07599876967355838,20
964,0.11212043687500002,0.07599876967355838,20
965,0.11195864500500001,0.0760083482225679,20
966,0.11195864500500001,0.0760083482225679,20
967,0.11183071500000001,0.07605716748633036,20
968,0.11183071500000001,0.07605716748633036,20
969,0.11183071500000001,0.07605716748633036,20
970,0.11183071500000001,0.07605716748633036,20
971,0.11183071500000001,0.07605716748633036,20
972,0.11183071500000001,0.07605716748633036,20
973,0.11183071500000001,0.07605716748633036,20
974,0.11183071500000001,0.07605716748633036,20
975,0.11183071500000001,0.07605716748633036,20
976,0.11183071500000001,0.07605716748633036,20
977,0.11183071500000001,0.07605716748633036,20
978,0.11183071500000001,0.07605716748633036,20
979,0.11183071500000001,0.07605716748633036,20
980,0.11183071500000001,0.07605716748633036,20
981,0.11144163154,0.07623184577220579,20
982,0.11144163154,0.07623184577220579,20
983,0.11144163154,0.07623184577220579,20
984,0.11120330832499999,0.0763047380739065,20
985,0.11100416904999999,0.07638781803610073,20
986,0.11100416904999999,0.07638781803610073,20
987,0.11100416904999999,0.07638781803610073,20
988,0.11100416904999999,0.07638781803610073,20
989,0.11100416904999999,0.07638781803610073,20
990,0.11100416904999999,0.07638781803610073,20
991,0.11100416904999999,0.07638781803610073,20
992,0.11100416904999999,0.07638781803610073,20
993,0.11100416904999999,0.07638781803610073,20
994,0.11100416904999999,0.07638781803610073,20
995,0.11100416904999999,0.07638781803610073,20
996,0.11100416904999999,0.07638781803610073,20
997,0.11097647114,0.07640638642592547,20
998,0.10895996964499999,0.06840875754503928,20
999,0.10895996964499999,0.06840875754503928,20
1000,0.10895996964499999,0.06840875754503928,20


==> Tikzplots/convergence_data/CMA_ES_Sequential_orthotropic.csv <==
evaluations,mean,std,count
1,1203329.114467982,4910805.609798155,20
2,27856.315510919154,21835.07240501727,20
3,17625.346172161808,12105.402606348527,20
4,17001.181814052736,12085.522429307484,20
5,16006.994378476476,11279.514415488902,20
6,13161.718992227945,6931.732145845723,20
7,12588.627385132311,6867.005004504986,20
8,11721.858030082461,7271.531050916213,20
9,11414.671671574546,7095.820940059355,20
10,10583.764672116946,6834.32773421168,20
11,9649.047397075748,5876.59186426165,20
12,8821.231895791514,4728.661427211805,20
13,8087.820623514414,4274.547285734985,20
14,8087.820623514414,4274.547285734985,20
15,7829.973725942769,4126.00180733618,20
16,7828.79927852119,4127.327002210172,20
17,7828.79927852119,4127.327002210172,20
18,7828.79927852119,4127.327002210172,20
19,7788.79927852119,4194.205365588681,20
20,7570.303974143336,4164.66691668688,20
21,7502.435371194695,4121.465378525439,20
22,7082.435371194695,4278.563302259322,20
23,7079.582293413735,4278.163412516854,20
24,6739.582293413735,4337.118135413895,20
25,6572.952228490704,4293.90812091457,20
26,6531.8445257279545,4287.265239354674,20
27,6027.123166177958,4389.190096205048,20
28,6007.123166177959,4395.982034137941,20
29,6007.123166177959,4395.982034137941,20
30,6007.123166177959,4395.982034137941,20
31,6007.123166177959,4395.982034137941,20
32,5837.42919306321,4093.814792545159,20
33,5743.689204413115,3944.745670544192,20
34,5743.689204413115,3944.745670544192,20
35,5743.689204413115,3944.745670544192,20
36,5623.689204413115,4073.412237537266,20
37,5623.689204413115,4073.412237537266,20
38,5623.689204413115,4073.412237537266,20
39,5623.689204413115,4073.412237537266,20
40,5623.689204413115,4073.412237537266,20
41,5623.689204413115,4073.412237537266,20
42,5623.689204413115,4073.412237537266,20
43,5623.689204413115,4073.412237537266,20
44,5622.241683660979,4071.2538255402346,20
45,5442.241683660979,4095.9491326630655,20
46,5442.241683660979,4095.9491326630655,20
47,5413.753420972114,4054.2671182458384,20
48,5301.205081012725,3978.5184448111095,20
49,5301.205081012725,3978.5184448111095,20
50,5301.205081012725,3978.5184448111095,20
51,5292.699743408795,3978.7903368519055,20
52,5092.699743408795,4123.911507391765,20
53,5092.699743408795,4123.911507391765,20
54,4871.196920312221,3818.424179631539,20
55,4871.196920312221,3818.424179631539,20
56,4871.196920312221,3818.424179631539,20
57,4871.196920312221,3818.424179631539,20
58,4871.196920312221,3818.424179631539,20
59,4531.624969366446,3937.97747886008,20
60,4531.226988764445,3938.4590208072696,20
61,4531.226988764445,3938.4590208072696,20
62,4531.226988764445,3938.4590208072696,20
63,4521.521361279675,3941.646608748838,20
64,4521.521361279675,3941.646608748838,20
65,4521.521361279675,3941.646608748838,20
66,4241.521361279675,3879.9621608524903,20
67,4075.2613499297695,3642.4614926440777,20
68,4075.2613499297695,3642.4614926440777,20
69,4075.2613499297695,3642.4614926440777,20
70,3897.6713933700894,3527.3461350546986,20
71,3897.6713933700894,3527.3461350546986,20
72,3897.6713933700894,3527.3461350546986,20
73,3897.6713933700894,3527.3461350546986,20
74,3897.6713933700894,3527.3461350546986,20
75,3857.7477968165745,3568.530076606538,20
76,3679.5929588978192,3280.6450397406093,20
77,3638.3478039318497,3227.9008000242484,20
78,3638.3478039318497,3227.9008000242484,20
79,3638.3478039318497,3227.9008000242484,20
80,3638.3478039318497,3227.9008000242484,20
81,3618.386015456685,3250.139075693603,20
82,3618.386015456685,3250.139075693603,20
83,3618.386015456685,3250.139075693603,20
84,3618.386015456685,3250.139075693603,20
85,3618.386015456685,3250.139075693603,20
86,3516.147886418575,3233.493237818577,20
87,3516.147886418575,3233.493237818577,20
88,2996.2014453658394,3279.08483515421,20
89,2996.2014453658394,3279.08483515421,20
90,2996.19193407174,3279.093981058221,20
91,2976.2370016482146,3296.8907084387006,20
92,2976.2370016482146,3296.8907084387006,20
93,2976.2370016482146,3296.8907084387006,20
94,2976.2370016482146,3296.8907084387006,20
95,2976.2370016482146,3296.8907084387006,20
96,2976.2370016482146,3296.8907084387006,20
97,2976.2370016482146,3296.8907084387006,20
98,2863.9215395309348,3332.448764814921,20
99,2863.9215395309348,3332.448764814921,20
100,2863.9215395309348,3332.448764814921,20
101,2863.9215395309348,3332.448764814921,20
102,2863.9215395309348,3332.448764814921,20
103,2820.998345593575,3358.1818240486805,20
104,2820.998345593575,3358.1818240486805,20
105,2801.370038338485,3374.1871051966637,20
106,2743.59916193852,3304.895797408589,20
107,2743.59916193852,3304.895797408589,20
108,2743.59916193852,3304.895797408589,20
109,2743.59916193852,3304.895797408589,20
110,2743.579040039175,3304.9133764289386,20
111,2743.579040039175,3304.9133764289386,20
112,2743.579040039175,3304.9133764289386,20
113,2743.579040039175,3304.9133764289386,20
114,2701.36363451368,3249.3222398530283,20
115,2701.10784795409,3249.5449739744345,20
116,2701.10784795409,3249.5449739744345,20
117,2701.10784795409,3249.5449739744345,20
118,2701.10784795409,3249.5449739744345,20
119,2701.10784795409,3249.5449739744345,20
120,2481.10784795409,3191.3786600263793,20
121,2358.45292894566,3092.4779366468547,20
122,2298.45292894566,3029.098033319783,20
123,2298.45292894566,3029.098033319783,20
124,2218.467062196465,3069.365255006993,20
125,2218.467062196465,3069.365255006993,20
126,2218.467062196465,3069.365255006993,20
127,2218.467062196465,3069.365255006993,20
128,2210.5135675373203,3065.8009666911203,20
129,2099.3196977155303,2943.7544641684567,20
130,2099.3196977155303,2943.7544641684567,20
131,2099.3196977155303,2943.7544641684567,20
132,2079.3529388919505,2957.2107054992643,20
133,1882.6806921887005,2725.2270952830722,20
134,1882.6806921887005,2725.2270952830722,20
135,1882.6806921887005,2725.2270952830722,20
136,1822.71058348016,2754.084492129937,20
137,1822.71058348016,2754.084492129937,20
138,1590.478399791275,2633.8654106263143,20
139,1570.478399791275,2586.931485923793,20
140,1510.478399791275,2460.3083236810703,20
141,1510.478399791275,2460.3083236810703,20
142,1510.478399791275,2460.3083236810703,20
143,1510.478399791275,2460.3083236810703,20
144,1510.478399791275,2460.3083236810703,20
145,1510.478399791275,2460.3083236810703,20
146,1510.478399791275,2460.3083236810703,20
147,1510.478399791275,2460.3083236810703,20
148,1510.4705440029902,2460.313398591594,20
149,1510.4705440029902,2460.313398591594,20
150,1510.4705440029902,2460.313398591594,20
151,1470.4705440029902,2346.2674863987,20
152,1470.4705440029902,2346.2674863987,20
153,1470.4705440029902,2346.2674863987,20
154,1470.4705440029902,2346.2674863987,20
155,1321.6644138247802,2258.3667502853637,20
156,1321.6644138247802,2258.3667502853637,20
157,1321.6644138247802,2258.3667502853637,20
158,1321.6644138247802,2258.3667502853637,20
159,1313.9798759420603,2251.8911510211165,20
160,1313.9032705924951,2251.938128675744,20
161,1134.5810040021852,2275.9003855652036,20
162,1134.5810040021852,2275.9003855652036,20
163,1134.5810040021852,2275.9003855652036,20
164,1074.9295138176954,2289.688432243713,20
165,1074.9295138176954,2289.688432243713,20
166,1074.9295138176954,2289.688432243713,20
167,1074.9295138176954,2289.688432243713,20
168,1074.9030285671301,2289.7015142899013,20
169,1074.9030285671301,2289.7015142899013,20
170,1074.9030285671301,2289.7015142899013,20
171,1074.9030285671301,2289.7015142899013,20
172,1074.9030285671301,2289.7015142899013,20
173,1074.9030285671301,2289.7015142899013,20
174,1074.9030285671301,2289.7015142899013,20
175,1074.4097848755152,2289.9438990862623,20
176,1074.4097848755152,2289.9438990862623,20
177,1074.4097848755152,2289.9438990862623,20
178,1074.4097848755152,2289.9438990862623,20
179,1074.4097848755152,2289.9438990862623,20
180,1074.4077548735702,2289.944901231848,20
181,1074.4077548735702,2289.944901231848,20
182,1074.4077548735702,2289.944901231848,20
183,1074.4077548735702,2289.944901231848,20
184,1074.3892594007652,2289.9540321490936,20
185,1074.3892594007652,2289.9540321490936,20
186,1074.3892594007652,2289.9540321490936,20
187,1074.3892594007652,2289.9540321490936,20
188,1074.388445301405,2289.9544341221826,20
189,1074.388445301405,2289.9544341221826,20
190,1074.388445301405,2289.9544341221826,20
191,1074.381373546385,2289.9579254167593,20
192,1074.381373546385,2289.9579254167593,20
193,1074.381373546385,2289.9579254167593,20
194,1074.381373546385,2289.9579254167593,20
195,1074.381373546385,2289.9579254167593,20
196,1014.3813735463851,2119.343915360214,20
197,1014.3813735463851,2119.343915360214,20
198,1014.3813735463851,2119.343915360214,20
199,1014.3813735463851,2119.343915360214,20
200,1014.3813735463851,2119.343915360214,20
201,1014.3813735463851,2119.343915360214,20
202,1014.3813735463851,2119.343915360214,20
203,1014.3813735463851,2119.343915360214,20
204,1014.3793285200202,2119.3449454699726,20
205,1014.3793285200202,2119.3449454699726,20
206,1014.3793285200202,2119.3449454699726,20
207,1014.3793285200202,2119.3449454699726,20
208,1014.3793285200202,2119.3449454699726,20
209,1014.3793285200202,2119.3449454699726,20
210,1014.3793285200202,2119.3449454699726,20
211,1014.3793285200202,2119.3449454699726,20
212,1014.3793285200202,2119.3449454699726,20
213,1014.3793285200202,2119.3449454699726,20
214,859.9815263056302,1829.7077835534938,20
215,859.9472056213851,1829.7247452265678,20
216,859.6422971972,1829.8748698361728,20
217,859.6422971972,1829.8748698361728,20
218,859.6422971972,1829.8748698361728,20
219,859.6422971972,1829.8748698361728,20
220,859.6422971972,1829.8748698361728,20
221,859.6422971972,1829.8748698361728,20
222,859.6422971972,1829.8748698361728,20
223,859.6422971972,1829.8748698361728,20
224,859.6422971972,1829.8748698361728,20
225,859.6422971972,1829.8748698361728,20
226,859.6422971972,1829.8748698361728,20
227,859.6422971972,1829.8748698361728,20
228,859.6422971972,1829.8748698361728,20
229,859.6422971972,1829.8748698361728,20
230,859.6422971972,1829.8748698361728,20
231,859.62090925218,1829.8854406226044,20
232,859.62090925218,1829.8854406226044,20
233,841.5266070127449,1836.4469128426135,20
234,841.5266070127449,1836.4469128426135,20
235,761.5147403603548,1601.3720157454602,20
236,761.5147403603548,1601.3720157454602,20
237,761.5147403603548,1601.3720157454602,20
238,761.5147403603548,1601.3720157454602,20
239,761.5147403603548,1601.3720157454602,20
240,761.5147403603548,1601.3720157454602,20
241,761.5147403603548,1601.3720157454602,20
242,761.5147403603548,1601.3720157454602,20
243,761.5147403603548,1601.3720157454602,20
244,761.5147403603548,1601.3720157454602,20
245,761.5147403603548,1601.3720157454602,20
246,761.5147403603548,1601.3720157454602,20
247,761.5147403603548,1601.3720157454602,20
248,761.5147403603548,1601.3720157454602,20
249,761.5147403603548,1601.3720157454602,20
250,761.5147403603548,1601.3720157454602,20
251,761.5147403603548,1601.3720157454602,20
252,761.5147403603548,1601.3720157454602,20
253,761.5147403603548,1601.3720157454602,20
254,761.5147403603548,1601.3720157454602,20
255,761.5022831317899,1601.3782474424738,20
256,761.5022831317899,1601.3782474424738,20
257,761.4986250990651,1601.3800775722189,20
258,761.4986250990651,1601.3800775722189,20
259,761.4936789670151,1601.3825515749872,20
260,761.4774345282401,1601.3906790312897,20
261,761.4774345282401,1601.3906790312897,20
262,761.4774345282401,1601.3906790312897,20
263,761.4774345282401,1601.3906790312897,20
264,761.012038535225,1601.62202352987,20
265,761.012038535225,1601.62202352987,20
266,761.012038535225,1601.62202352987,20
267,761.012038535225,1601.62202352987,20
268,761.012038535225,1601.62202352987,20
269,761.012038535225,1601.62202352987,20
270,761.012038535225,1601.62202352987,20
271,761.012038535225,1601.62202352987,20
272,761.012038535225,1601.62202352987,20
273,761.0107340198,1601.6226757087736,20
274,761.0107340198,1601.6226757087736,20
275,761.0107340198,1601.6226757087736,20
276,761.0107340198,1601.6226757087736,20
277,761.0107340198,1601.6226757087736,20
278,760.103513676055,1599.4457662999118,20
279,760.103513676055,1599.4457662999118,20
280,760.103513676055,1599.4457662999118,20
281,760.103513676055,1599.4457662999118,20
282,760.103513676055,1599.4457662999118,20
283,760.103513676055,1599.4457662999118,20
284,760.103513676055,1599.4457662999118,20
285,760.103513676055,1599.4457662999118,20
286,760.103513676055,1599.4457662999118,20
287,760.103513676055,1599.4457662999118,20
288,760.103513676055,1599.4457662999118,20
289,760.103513676055,1599.4457662999118,20
290,760.103513676055,1599.4457662999118,20
291,760.103513676055,1599.4457662999118,20
292,760.103513676055,1599.4457662999118,20
293,760.103513676055,1599.4457662999118,20
294,760.103513676055,1599.4457662999118,20
295,760.103513676055,1599.4457662999118,20
296,760.103513676055,1599.4457662999118,20
297,760.097624231185,1599.4487110799653,20
298,760.097624231185,1599.4487110799653,20
299,760.097624231185,1599.4487110799653,20
300,760.097624231185,1599.4487110799653,20
301,760.097624231185,1599.4487110799653,20
302,607.8749129782949,1512.948006300255,20
303,547.12552893507,1438.1005936908987,20
304,547.12552893507,1438.1005936908987,20
305,547.12552893507,1438.1005936908987,20
306,547.12552893507,1438.1005936908987,20
307,547.12552893507,1438.1005936908987,20
308,545.3168305895649,1438.7970504931066,20
309,545.3168305895649,1438.7970504931066,20
310,545.3168305895649,1438.7970504931066,20
311,545.314426545305,1438.7980092586595,20
312,545.314426545305,1438.7980092586595,20
313,545.314426545305,1438.7980092586595,20
314,545.314426545305,1438.7980092586595,20
315,545.314426545305,1438.7980092586595,20
316,545.314426545305,1438.7980092586595,20
317,545.314426545305,1438.7980092586595,20
318,545.314426545305,1438.7980092586595,20
319,545.309976202095,1438.7997833429242,20
320,545.309976202095,1438.7997833429242,20
321,545.309976202095,1438.7997833429242,20
322,545.309976202095,1438.7997833429242,20
323,545.309976202095,1438.7997833429242,20
324,545.309976202095,1438.7997833429242,20
325,545.309976202095,1438.7997833429242,20
326,545.309976202095,1438.7997833429242,20
327,545.309976202095,1438.7997833429242,20
328,545.309976202095,1438.7997833429242,20
329,525.309976202095,1378.042079705974,20
330,441.87851869702,1165.1804723839693,20
331,441.87851869702,1165.1804723839693,20
332,441.87851869702,1165.1804723839693,20
333,441.87851869702,1165.1804723839693,20
334,441.87851869702,1165.1804723839693,20
335,441.87851869702,1165.1804723839693,20
336,441.87851869702,1165.1804723839693,20
337,441.87851869702,1165.1804723839693,20
338,441.87851869702,1165.1804723839693,20
339,441.87851869702,1165.1804723839693,20
340,441.87851869702,1165.1804723839693,20
341,441.87096297678,1165.1834859161922,20
342,441.87096297678,1165.1834859161922,20
343,441.87096297678,1165.1834859161922,20
344,441.87096297678,1165.1834859161922,20
345,441.87096297678,1165.1834859161922,20
346,441.87096297678,1165.1834859161922,20
347,441.87096297678,1165.1834859161922,20
348,441.84113736185,1165.1953387644166,20
349,441.84113736185,1165.1953387644166,20
350,441.84113736185,1165.1953387644166,20
351,441.84113736185,1165.1953387644166,20
352,441.84113736185,1165.1953387644166,20
353,441.84107873923494,1165.1953621487512,20
354,441.84107873923494,1165.1953621487512,20
355,441.84107873923494,1165.1953621487512,20
356,441.84107873923494,1165.1953621487512,20
357,441.84107873923494,1165.1953621487512,20
358,441.84107873923494,1165.1953621487512,20
359,441.84107873923494,1165.1953621487512,20
360,441.839879508825,1165.1958406578444,20
361,441.8367487101849,1165.1970895028494,20
362,401.705294517795,1133.0687782272742,20
363,187.16809505288,631.2766555209266,20
364,187.16809505288,631.2766555209266,20
365,187.16809505288,631.2766555209266,20
366,187.16809505288,631.2766555209266,20
367,187.16809505288,631.2766555209266,20
368,187.16725969245005,631.2769159145304,20
369,187.16725969245005,631.2769159145304,20
370,187.16725969245005,631.2769159145304,20
371,187.16725969245005,631.2769159145304,20
372,187.16725969245005,631.2769159145304,20
373,187.16725969245005,631.2769159145304,20
374,187.16725969245005,631.2769159145304,20
375,187.16725969245005,631.2769159145304,20
376,187.16725969245005,631.2769159145304,20
377,187.16725969245005,631.2769159145304,20
378,110.598717197525,325.03471589405586,20
379,110.598717197525,325.03471589405586,20
380,110.59171504248499,325.0372140044749,20
381,110.59171504248499,325.0372140044749,20
382,110.59171504248499,325.0372140044749,20
383,110.59024865424999,325.0377379507134,20
384,110.59024865424999,325.0377379507134,20
385,110.59024865424999,325.0377379507134,20
386,110.59024865424999,325.0377379507134,20
387,110.58607723896003,325.03922881019275,20
388,110.58607723896003,325.03922881019275,20
389,110.58585020668504,325.03930993802413,20
390,110.58585020668504,325.03930993802413,20
391,107.72432732028003,325.3034438286717,20
392,107.71668428498504,325.3061008541875,20
393,107.71443896500503,325.3068822635716,20
394,107.71443896500503,325.3068822635716,20
395,107.71441816004503,325.3068895001851,20
396,107.71441816004503,325.3068895001851,20
397,107.71441816004503,325.3068895001851,20
398,107.71441816004503,325.3068895001851,20
399,107.71441816004503,325.3068895001851,20
400,107.71441816004503,325.3068895001851,20
401,107.71351493016502,325.3072034258539,20
402,107.71038861391503,325.3082903900992,20
403,107.71038861391503,325.3082903900992,20
404,107.71038861391503,325.3082903900992,20
405,64.11990539115502,267.640671875841,20
406,64.11990539115502,267.640671875841,20
407,64.11990539115502,267.640671875841,20
408,64.11990539115502,267.640671875841,20
409,64.11990539115502,267.640671875841,20
410,64.11990539115502,267.640671875841,20
411,64.11990539115502,267.640671875841,20
412,64.11990539115502,267.640671875841,20
413,64.11990539115502,267.640671875841,20
414,64.11966989413,267.6407310513829,20
415,64.11958878612,267.6407514099755,20
416,64.11814183597501,267.64111557787805,20
417,64.115316356055,267.64182586679067,20
418,64.11402508551001,267.6421503153235,20
419,64.11402508551001,267.6421503153235,20
420,64.11402508551001,267.6421503153235,20
421,64.11402508551001,267.6421503153235,20
422,64.11402508551001,267.6421503153235,20
423,64.11402508551001,267.6421503153235,20
424,64.11402508551001,267.6421503153235,20
425,64.11402508551001,267.6421503153235,20
426,64.11402508551001,267.6421503153235,20
427,64.11402508551001,267.6421503153235,20
428,64.11290149732001,267.6424329299978,20
429,64.11290149732001,267.6424329299978,20
430,64.11290149732001,267.6424329299978,20
431,64.11290149732001,267.6424329299978,20
432,64.11290149732001,267.6424329299978,20
433,64.11290149732001,267.6424329299978,20
434,64.11290149732001,267.6424329299978,20
435,64.11290149732001,267.6424329299978,20
436,64.11290149732001,267.6424329299978,20
437,64.11290149732001,267.6424329299978,20
438,64.11290149732001,267.6424329299978,20
439,64.11290149732001,267.6424329299978,20
440,64.11290149732001,267.6424329299978,20
441,64.11290149732001,267.6424329299978,20
442,64.11290149732001,267.6424329299978,20
443,64.11290149732001,267.6424329299978,20
444,64.11290149732001,267.6424329299978,20
445,64.11290149732001,267.6424329299978,20
446,64.11290149732001,267.6424329299978,20
447,64.11121598233501,267.64285658811866,20
448,64.11121598233501,267.64285658811866,20
449,60.67975847726001,252.31408721001839,20
450,60.67975847726001,252.31408721001839,20
451,60.67975847726001,252.31408721001839,20
452,60.67975847726001,252.31408721001839,20
453,60.67975847726001,252.31408721001839,20
454,60.67975847726001,252.31408721001839,20
455,60.67975847726001,252.31408721001839,20
456,60.67975847726001,252.31408721001839,20
457,60.67975847726001,252.31408721001839,20
458,60.67975847726001,252.31408721001839,20
459,60.67892144001,252.31429808683444,20
460,60.67892144001,252.31429808683444,20
461,60.67892144001,252.31429808683444,20
462,60.67892144001,252.31429808683444,20
463,60.67892144001,252.31429808683444,20
464,60.67892144001,252.31429808683444,20
465,60.67892144001,252.31429808683444,20
466,60.67892144001,252.31429808683444,20
467,60.67841365321001,252.31442633193882,20
468,60.67841365321001,252.31442633193882,20
469,60.67741751479001,252.3146779210038,20
470,60.67741751479001,252.3146779210038,20
471,60.677350881205015,252.31469471009942,20
472,60.677350881205015,252.31469471009942,20
473,60.677350881205015,252.31469471009942,20
474,60.67672508538002,252.31485280373766,20
475,60.67672508538002,252.31485280373766,20
476,60.67672508538002,252.31485280373766,20
477,60.67672508538002,252.31485280373766,20
478,4.1226141439949995,12.325364655725403,20
479,4.1226141439949995,12.325364655725403,20
480,4.1226141439949995,12.325364655725403,20
481,4.1226141439949995,12.325364655725403,20
482,4.1226141439949995,12.325364655725403,20
483,4.1226141439949995,12.325364655725403,20
484,4.121952512585,12.325591402341473,20
485,4.121952512585,12.325591402341473,20
486,4.121952512585,12.325591402341473,20
487,4.121952512585,12.325591402341473,20
488,4.121952512585,12.325591402341473,20
489,4.121952512585,12.325591402341473,20
490,4.121952512585,12.325591402341473,20
491,4.121952512585,12.325591402341473,20
492,4.120071396209999,12.32622653575744,20
493,4.120071396209999,12.32622653575744,20
494,4.120071396209999,12.32622653575744,20
495,4.120071396209999,12.32622653575744,20
496,4.120071396209999,12.32622653575744,20
497,4.120071396209999,12.32622653575744,20
498,4.120071396209999,12.32622653575744,20
499,4.120071396209999,12.32622653575744,20
500,4.120071396209999,12.32622653575744,20
501,4.120071396209999,12.32622653575744,20
502,4.120071396209999,12.32622653575744,20
503,4.1194654192849995,12.326433002672346,20
504,4.1194654192849995,12.326433002672346,20
505,4.1194654192849995,12.326433002672346,20
506,4.115889113484999,12.327584387834293,20
507,4.115889113484999,12.327584387834293,20
508,4.115889113484999,12.327584387834293,20
509,4.115889113484999,12.327584387834293,20
510,4.114619869049999,12.328018333043643,20
511,4.114619869049999,12.328018333043643,20
512,4.114619869049999,12.328018333043643,20
513,4.114619869049999,12.328018333043643,20
514,4.114619869049999,12.328018333043643,20
515,4.113614521834999,12.328348090686783,20
516,4.113614521834999,12.328348090686783,20
517,4.06064532859,12.341721205586712,20
518,4.06064532859,12.341721205586712,20
519,1.54122807334,4.985953858059455,20
520,1.54122807334,4.985953858059455,20
521,0.6718415153000002,1.2254308587152825,20
522,0.6718415153000002,1.2254308587152825,20
523,0.6718415153000002,1.2254308587152825,20
524,0.6670777445900002,1.2270886788245705,20
525,0.6670777445900002,1.2270886788245705,20
526,0.6647893371050001,1.2278740181322128,20
527,0.6647893371050001,1.2278740181322128,20
528,0.6647893371050001,1.2278740181322128,20
529,0.6647893371050001,1.2278740181322128,20
530,0.6376973775600001,1.2292252703004911,20
531,0.63727493676,1.2293554547937497,20
532,0.63727493676,1.2293554547937497,20
533,0.63727493676,1.2293554547937497,20
534,0.635556536375,1.229930689030204,20
535,0.6349071887800001,1.2301082987854703,20
536,0.6349071887800001,1.2301082987854703,20
537,0.6349071887800001,1.2301082987854703,20
538,0.6349071887800001,1.2301082987854703,20
539,0.6349071887800001,1.2301082987854703,20
540,0.5382805422300002,0.8513424680572267,20
541,0.5382805422300002,0.8513424680572267,20
542,0.5382805422300002,0.8513424680572267,20
543,0.5382805422300002,0.8513424680572267,20
544,0.5382805422300002,0.8513424680572267,20
545,0.5382805422300002,0.8513424680572267,20
546,0.5382805422300002,0.8513424680572267,20
547,0.5382805422300002,0.8513424680572267,20
548,0.5382805422300002,0.8513424680572267,20
549,0.5382805422300002,0.8513424680572267,20
550,0.4660458939600002,0.7849328782425824,20
551,0.4660458939600002,0.7849328782425824,20
552,0.4660458939600002,0.7849328782425824,20
553,0.4660458939600002,0.7849328782425824,20
554,0.45857902714000015,0.7872111916942367,20
555,0.45857902714000015,0.7872111916942367,20
556,0.45857902714000015,0.7872111916942367,20
557,0.45625568969000013,0.78368336611738,20
558,0.45625568969000013,0.78368336611738,20
559,0.4561637658700001,0.7837139351778031,20
560,0.4561637658700001,0.7837139351778031,20
561,0.4561637658700001,0.7837139351778031,20
562,0.4545213534950001,0.784096346221827,20
563,0.4544484676000001,0.7841313190017565,20
564,0.4544484676000001,0.7841313190017565,20
565,0.4544484676000001,0.7841313190017565,20
566,0.4544484676000001,0.7841313190017565,20
567,0.4544484676000001,0.7841313190017565,20
568,0.4544484676000001,0.7841313190017565,20
569,0.4544484676000001,0.7841313190017565,20
570,0.4544484676000001,0.7841313190017565,20
571,0.264563274685,0.18745976974030898,20
572,0.264563274685,0.18745976974030898,20
573,0.264563274685,0.18745976974030898,20
574,0.264563274685,0.18745976974030898,20
575,0.264078594105,0.1874483316115129,20
576,0.26367575841,0.1872687135508118,20
577,0.26367575841,0.1872687135508118,20
578,0.26367575841,0.1872687135508118,20
579,0.26367575841,0.1872687135508118,20
580,0.26367575841,0.1872687135508118,20
581,0.26367575841,0.1872687135508118,20
582,0.26367575841,0.1872687135508118,20
583,0.26367575841,0.1872687135508118,20
584,0.26367575841,0.1872687135508118,20
585,0.26367575841,0.1872687135508118,20
586,0.26367575841,0.1872687135508118,20
587,0.25882312566,0.18646406737226104,20
588,0.25882312566,0.18646406737226104,20
589,0.25882312566,0.18646406737226104,20
590,0.25882312566,0.18646406737226104,20
591,0.25882312566,0.18646406737226104,20
592,0.253162880455,0.1887013156588109,20
593,0.253162880455,0.1887013156588109,20
594,0.253162880455,0.1887013156588109,20
595,0.253162880455,0.1887013156588109,20
596,0.235016024405,0.1259504557390685,20
597,0.235016024405,0.1259504557390685,20
598,0.22999973058500003,0.12091807747882465,20
599,0.22999973058500003,0.12091807747882465,20
600,0.22999973058500003,0.12091807747882465,20
601,0.22999973058500003,0.12091807747882465,20
602,0.22999973058500003,0.12091807747882465,20
603,0.22900443385500008,0.12091969699885012,20
604,0.21318738289000003,0.08919553100161533,20
605,0.21318738289000003,0.08919553100161533,20
606,0.21318738289000003,0.08919553100161533,20
607,0.21318738289000003,0.08919553100161533,20
608,0.21318738289000003,0.08919553100161533,20
609,0.21318738289000003,0.08919553100161533,20
610,0.21318738289000003,0.08919553100161533,20
611,0.21318738289000003,0.08919553100161533,20
612,0.21318738289000003,0.08919553100161533,20
613,0.21318738289000003,0.08919553100161533,20
614,0.21318738289000003,0.08919553100161533,20
615,0.21318738289000003,0.08919553100161533,20
616,0.21318738289000003,0.08919553100161533,20
617,0.21318738289000003,0.08919553100161533,20
618,0.21255875532500004,0.08893507009648652,20
619,0.21255875532500004,0.08893507009648652,20
620,0.21255875532500004,0.08893507009648652,20
621,0.21142233741000002,0.08935197882584059,20
622,0.21142233741000002,0.08935197882584059,20
623,0.21142233741000002,0.08935197882584059,20
624,0.21142233741000002,0.08935197882584059,20
625,0.21142233741000002,0.08935197882584059,20
626,0.21142233741000002,0.08935197882584059,20
627,0.20901375830000007,0.0911706181806855,20
628,0.20901375830000007,0.0911706181806855,20
629,0.20901375830000007,0.0911706181806855,20
630,0.20901375830000007,0.0911706181806855,20
631,0.20901375830000007,0.0911706181806855,20
632,0.20901375830000007,0.0911706181806855,20
633,0.20901375830000007,0.0911706181806855,20
634,0.20901375830000007,0.0911706181806855,20
635,0.20840756378000008,0.09163252664127983,20
636,0.20840756378000008,0.09163252664127983,20
637,0.20824227935500006,0.09177196238540922,20
638,0.20824227935500006,0.09177196238540922,20
639,0.20824227935500006,0.09177196238540922,20
640,0.20824227935500006,0.09177196238540922,20
641,0.20824227935500006,0.09177196238540922,20
642,0.20824227935500006,0.09177196238540922,20
643,0.20818941182500006,0.09183233572362341,20
644,0.20818941182500006,0.09183233572362341,20
645,0.20818941182500006,0.09183233572362341,20
646,0.20818941182500006,0.09183233572362341,20
647,0.20818941182500006,0.09183233572362341,20
648,0.20818941182500006,0.09183233572362341,20
649,0.20818941182500006,0.09183233572362341,20
650,0.20818941182500006,0.09183233572362341,20
651,0.20712051633000006,0.09185598319395916,20
652,0.20712051633000006,0.09185598319395916,20
653,0.20649288411500005,0.09164154377677378,20
654,0.20563179812500007,0.09217159330903892,20
655,0.20563179812500007,0.09217159330903892,20
656,0.20563179812500007,0.09217159330903892,20
657,0.20563179812500007,0.09217159330903892,20
658,0.20563179812500007,0.09217159330903892,20
659,0.20563179812500007,0.09217159330903892,20
660,0.20563179812500007,0.09217159330903892,20
661,0.20421925726500006,0.09237101511870957,20
662,0.20421925726500006,0.09237101511870957,20
663,0.20421925726500006,0.09237101511870957,20
664,0.20412422956500004,0.09235961217945854,20
665,0.20409432250000004,0.09236524635825519,20
666,0.20409432250000004,0.09236524635825519,20
667,0.20409432250000004,0.09236524635825519,20
668,0.20399348854000002,0.09248559927719176,20
669,0.203264040625,0.09322599282957507,20
670,0.203264040625,0.09322599282957507,20
671,0.20308562926,0.09344073882484763,20
672,0.20308562926,0.09344073882484763,20
673,0.20308562926,0.09344073882484763,20
674,0.20308562926,0.09344073882484763,20
675,0.20308562926,0.09344073882484763,20
676,0.20308562926,0.09344073882484763,20
677,0.20308562926,0.09344073882484763,20
678,0.20308562926,0.09344073882484763,20
679,0.20308562926,0.09344073882484763,20
680,0.20308562926,0.09344073882484763,20
681,0.20200135238500003,0.0936646158061043,20
682,0.20186870647500005,0.09382388869377781,20
683,0.20186870647500005,0.09382388869377781,20
684,0.20186870647500005,0.09382388869377781,20
685,0.20186870647500005,0.09382388869377781,20
686,0.20186870647500005,0.09382388869377781,20
687,0.20186870647500005,0.09382388869377781,20
688,0.20061264545000004,0.09343069982769636,20
689,0.19896958533500003,0.09316953525078385,20
690,0.19896958533500003,0.09316953525078385,20
691,0.19896958533500003,0.09316953525078385,20
692,0.19896958533500003,0.09316953525078385,20
693,0.19896958533500003,0.09316953525078385,20
694,0.19896958533500003,0.09316953525078385,20
695,0.19896958533500003,0.09316953525078385,20
696,0.19896958533500003,0.09316953525078385,20
697,0.19896958533500003,0.09316953525078385,20
698,0.19896958533500003,0.09316953525078385,20
699,0.19896958533500003,0.09316953525078385,20
700,0.19896958533500003,0.09316953525078385,20
701,0.19896958533500003,0.09316953525078385,20
702,0.19896958533500003,0.09316953525078385,20
703,0.19896958533500003,0.09316953525078385,20
704,0.19896958533500003,0.09316953525078385,20
705,0.19582313831500003,0.09246313153614343,20
706,0.19582313831500003,0.09246313153614343,20
707,0.19582313831500003,0.09246313153614343,20
708,0.19582313831500003,0.09246313153614343,20
709,0.19542288326500007,0.09238610347218473,20
710,0.19465449044000005,0.09183463600228986,20
711,0.19300825158500007,0.09186813780112249,20
712,0.19300825158500007,0.09186813780112249,20
713,0.19300825158500007,0.09186813780112249,20
714,0.19300825158500007,0.09186813780112249,20
715,0.19300825158500007,0.09186813780112249,20
716,0.19229549052500006,0.09188716795380247,20
717,0.19229549052500006,0.09188716795380247,20
718,0.19229549052500006,0.09188716795380247,20
719,0.19229549052500006,0.09188716795380247,20
720,0.19229549052500006,0.09188716795380247,20
721,0.19229549052500006,0.09188716795380247,20
722,0.19229549052500006,0.09188716795380247,20
723,0.19229549052500006,0.09188716795380247,20
724,0.19229549052500006,0.09188716795380247,20
725,0.19229549052500006,0.09188716795380247,20
726,0.19229549052500006,0.09188716795380247,20
727,0.19229549052500006,0.09188716795380247,20
728,0.19229549052500006,0.09188716795380247,20
729,0.19229549052500006,0.09188716795380247,20
730,0.19229549052500006,0.09188716795380247,20
731,0.19229549052500006,0.09188716795380247,20
732,0.19229549052500006,0.09188716795380247,20
733,0.19229549052500006,0.09188716795380247,20
734,0.19229549052500006,0.09188716795380247,20
735,0.19229549052500006,0.09188716795380247,20
736,0.19229549052500006,0.09188716795380247,20
737,0.19229549052500006,0.09188716795380247,20
738,0.19229549052500006,0.09188716795380247,20
739,0.19229549052500006,0.09188716795380247,20
740,0.19229549052500006,0.09188716795380247,20
741,0.19229549052500006,0.09188716795380247,20
742,0.19229549052500006,0.09188716795380247,20
743,0.19229549052500006,0.09188716795380247,20
744,0.19229549052500006,0.09188716795380247,20
745,0.19229549052500006,0.09188716795380247,20
746,0.19229549052500006,0.09188716795380247,20
747,0.19229549052500006,0.09188716795380247,20
748,0.19229549052500006,0.09188716795380247,20
749,0.19229549052500006,0.09188716795380247,20
750,0.19229549052500006,0.09188716795380247,20
751,0.19229549052500006,0.09188716795380247,20
752,0.19229549052500006,0.09188716795380247,20
753,0.19229549052500006,0.09188716795380247,20
754,0.19229549052500006,0.09188716795380247,20
755,0.19229549052500006,0.09188716795380247,20
756,0.19229549052500006,0.09188716795380247,20
757,0.19229549052500006,0.09188716795380247,20
758,0.19229549052500006,0.09188716795380247,20
759,0.19229549052500006,0.09188716795380247,20
760,0.19229549052500006,0.09188716795380247,20
761,0.19229549052500006,0.09188716795380247,20
762,0.19229549052500006,0.09188716795380247,20
763,0.19229549052500006,0.09188716795380247,20
764,0.19229549052500006,0.09188716795380247,20
765,0.19229549052500006,0.09188716795380247,20
766,0.19229549052500006,0.09188716795380247,20
767,0.19229549052500006,0.09188716795380247,20
768,0.19229549052500006,0.09188716795380247,20
769,0.19225288195000007,0.0919350068684419,20
770,0.19225288195000007,0.0919350068684419,20
771,0.19225288195000007,0.0919350068684419,20
772,0.19222328519000004,0.09192781677410343,20
773,0.19222328519000004,0.09192781677410343,20
774,0.19222328519000004,0.09192781677410343,20
775,0.19222328519000004,0.09192781677410343,20
776,0.19222328519000004,0.09192781677410343,20
777,0.19222328519000004,0.09192781677410343,20
778,0.19222328519000004,0.09192781677410343,20
779,0.19222328519000004,0.09192781677410343,20
780,0.19222328519000004,0.09192781677410343,20
781,0.19222328519000004,0.09192781677410343,20
782,0.19222328519000004,0.09192781677410343,20
783,0.19222328519000004,0.09192781677410343,20
784,0.19083923548000006,0.09328076642343318,20
785,0.18686287942000007,0.08024895307147245,20
786,0.18686287942000007,0.08024895307147245,20
787,0.18686287942000007,0.08024895307147245,20
788,0.18686287942000007,0.08024895307147245,20
789,0.18611457568500006,0.08035467463314927,20
790,0.18611457568500006,0.08035467463314927,20
791,0.18560195107000005,0.08047300717099459,20
792,0.18504255378,0.08108618604958655,20
793,0.18504255378,0.08108618604958655,20
794,0.18504255378,0.08108618604958655,20
795,0.18504255378,0.08108618604958655,20
796,0.18504255378,0.08108618604958655,20
797,0.18504255378,0.08108618604958655,20
798,0.18504255378,0.08108618604958655,20
799,0.18504255378,0.08108618604958655,20
800,0.18504255378,0.08108618604958655,20
801,0.18504255378,0.08108618604958655,20
802,0.18423420658000006,0.08134281271426588,20
803,0.18423420658000006,0.08134281271426588,20
804,0.18423420658000006,0.08134281271426588,20
805,0.18423420658000006,0.08134281271426588,20
806,0.18423420658000006,0.08134281271426588,20
807,0.18387803963500002,0.08122500769053469,20
808,0.18272524722500005,0.08039420528239924,20
809,0.18272524722500005,0.08039420528239924,20
810,0.18272524722500005,0.08039420528239924,20
811,0.18272524722500005,0.08039420528239924,20
812,0.18272524722500005,0.08039420528239924,20
813,0.18272524722500005,0.08039420528239924,20
814,0.18272524722500005,0.08039420528239924,20
815,0.18257481267500003,0.0804573949732696,20
816,0.18257481267500003,0.0804573949732696,20
817,0.18243963530500001,0.0804720119863282,20
818,0.18243963530500001,0.0804720119863282,20
819,0.18243963530500001,0.0804720119863282,20
820,0.18243963530500001,0.0804720119863282,20
821,0.18149957426,0.081019453404072,20
822,0.18149957426,0.081019453404072,20
823,0.18149957426,0.081019453404072,20
824,0.18149957426,0.081019453404072,20
825,0.18149957426,0.081019453404072,20
826,0.18149957426,0.081019453404072,20
827,0.18149957426,0.081019453404072,20
828,0.18149957426,0.081019453404072,20
829,0.18149957426,0.081019453404072,20
830,0.18149957426,0.081019453404072,20
831,0.18149957426,0.081019453404072,20
832,0.18149957426,0.081019453404072,20
833,0.18149957426,0.081019453404072,20
834,0.159884137655,0.07371474141121424,20
835,0.15863133924,0.07363280044656892,20
836,0.153046012745,0.07216021615493398,20
837,0.149710220485,0.07345737820011923,20
838,0.14789831284,0.07364583060798993,20
839,0.14390728185999999,0.07450104786828866,20
840,0.141228749665,0.07290508124766515,20
841,0.13623032182,0.06858769089051271,20
842,0.134618535845,0.06845229180181871,20
843,0.13183772302,0.06843570152012504,20
844,0.13156365168,0.06839669594169677,20
845,0.130800515915,0.06893845879280153,20
846,0.125661476455,0.05952682541816003,20
847,0.125403269125,0.05954233798498583,20
848,0.12304620232500003,0.054522543278651525,20
849,0.12291858333000003,0.054473546418114964,20
850,0.12291858333000003,0.054473546418114964,20
851,0.12253331091000001,0.054512618702258486,20
852,0.122212780055,0.0544218055182829,20
853,0.12173230206999999,0.0545009933641976,20
854,0.11862131327999999,0.04771253119219059,20
855,0.11730403871999999,0.04627786210797033,20
856,0.11676030367500001,0.046182178013990105,20
857,0.11627612152500003,0.04633613290125281,20
858,0.11627612152500003,0.04633613290125281,20
859,0.115034321565,0.043999979206918186,20
860,0.11478827485500001,0.04423557629826338,20
861,0.11375860603500001,0.04188606059305255,20
862,0.11322444041499999,0.04203599283120003,20
863,0.11258246544499999,0.04080232430029338,20
864,0.11191121851000001,0.04083746692379257,20
865,0.11169809467500003,0.040940212966632805,20
866,0.11156923056500001,0.040891591148019046,20
867,0.11130135319500001,0.04077383842844513,20
868,0.111265379855,0.0407804323362395,20
869,0.11125934617,0.040787668988204476,20
870,0.11116782239,0.04080413255441939,20
871,0.11115578638499998,0.040812908673771055,20
872,0.110917087775,0.040660193605393316,20
873,0.11072650281999999,0.040645969051922956,20
874,0.11072650281999999,0.040645969051922956,20
875,0.11072650281999999,0.040645969051922956,20
876,0.11072650281999999,0.040645969051922956,20
877,0.110719119,0.040643613719711785,20
878,0.11062189815999998,0.0406074390095087,20
879,0.11062189815999998,0.0406074390095087,20
880,0.11062189815999998,0.0406074390095087,20
881,0.11054902228999999,0.04065862870459744,20
882,0.11054902228999999,0.04065862870459744,20
883,0.11054902228999999,0.04065862870459744,20
884,0.11054902228999999,0.04065862870459744,20
885,0.11054902228999999,0.04065862870459744,20
886,0.11054902228999999,0.04065862870459744,20
887,0.11046373832,0.04053999881742379,20
888,0.11046373832,0.04053999881742379,20
889,0.11044450855999999,0.04056378176990051,20
890,0.11043818457499999,0.0405617367346885,20
891,0.110418153225,0.04056845543703916,20
892,0.10988146948,0.0393872439223641,20
893,0.10982154317000001,0.03936469473457064,20
894,0.10982154317000001,0.03936469473457064,20
895,0.10982154317000001,0.03936469473457064,20
896,0.10979530239499999,0.03938386633243546,20
897,0.10979530239499999,0.03938386633243546,20
898,0.10979530239499999,0.03938386633243546,20
899,0.109790095175,0.039388933152326805,20
900,0.109772105655,0.039409841613024105,20
901,0.10970591600499999,0.039454197159421354,20
902,0.10970591600499999,0.039454197159421354,20
903,0.10968589738499998,0.03945754639044845,20
904,0.10968589738499998,0.03945754639044845,20
905,0.10968589738499998,0.03945754639044845,20
906,0.10968589738499998,0.03945754639044845,20
907,0.10968567206499999,0.039457833891314464,20
908,0.10968567206499999,0.039457833891314464,20
909,0.10964061138999999,0.03949496221027684,20
910,0.10964061138999999,0.03949496221027684,20
911,0.10962423641999999,0.03949796690905017,20
912,0.10960774322,0.039492165906125296,20
913,0.10959597383,0.03950038390356203,20
914,0.109591216915,0.03950644117427175,20
915,0.10958266806999999,0.03950926332344004,20
916,0.109575685065,0.039517474208108326,20
917,0.109575685065,0.039517474208108326,20
918,0.109575685065,0.039517474208108326,20
919,0.109575685065,0.039517474208108326,20
920,0.109575685065,0.039517474208108326,20
921,0.109575685065,0.039517474208108326,20
922,0.1093377485,0.03946959597928973,20
923,0.1093377485,0.03946959597928973,20
924,0.10932214606999999,0.0394694352756736,20
925,0.10932208975999999,0.03946950670488901,20
926,0.109312830955,0.03947841426487592,20
927,0.10930841776,0.039475271078816404,20
928,0.109282821305,0.03948148370733051,20
929,0.10928233724,0.03948208603956232,20
930,0.109273161225,0.03948203940608363,20
931,0.109251614705,0.03947447321217515,20
932,0.10924560356500002,0.039475770123875875,20
933,0.10924560356500002,0.039475770123875875,20
934,0.10907485811500002,0.03913638332905717,20
935,0.10907485811500002,0.03913638332905717,20
936,0.10907485811500002,0.03913638332905717,20
937,0.10906846005500001,0.03913874486219438,20
938,0.10904353811500003,0.03914691731051635,20
939,0.10904058060000002,0.039150613994790084,20
940,0.10902985583000002,0.03916341771108963,20
941,0.10902985583000002,0.03916341771108963,20
942,0.10902985583000002,0.03916341771108963,20
943,0.10902985583000002,0.03916341771108963,20
944,0.10902985583000002,0.03916341771108963,20
945,0.10902918412500003,0.03916427167370309,20
946,0.10902918412500003,0.03916427167370309,20
947,0.10902918412500003,0.03916427167370309,20
948,0.10902918412500003,0.03916427167370309,20
949,0.10901828592,0.039167606184407566,20
950,0.109010202285,0.03916959575706587,20
951,0.109007524805,0.0391686473109632,20
952,0.10900708832000001,0.039168485108654554,20
953,0.10900708832000001,0.039168485108654554,20
954,0.10900708832000001,0.039168485108654554,20
955,0.10900708832000001,0.039168485108654554,20
956,0.108995891095,0.03917660727107508,20
957,0.108995891095,0.03917660727107508,20
958,0.108992717705,0.039175870691521175,20
959,0.10899264772000002,0.039175959583219754,20
960,0.10899264772000002,0.039175959583219754,20
961,0.10899264772000002,0.039175959583219754,20
962,0.10899256320500002,0.039176066933314074,20
963,0.10898827243,0.03917694059839564,20
964,0.10898827243,0.03917694059839564,20
965,0.10897023785000001,0.03918130175701417,20
966,0.10896822288500001,0.03917984264074585,20
967,0.10896336778500001,0.03918509681351775,20
968,0.10896336778500001,0.03918509681351775,20
969,0.10896336778500001,0.03918509681351775,20
970,0.10896054995500001,0.039182732416964836,20
971,0.10895605327000002,0.03918465285370011,20
972,0.10895449527,0.0391857815665793,20
973,0.10895350936,0.039185068109819435,20
974,0.10895314352,0.03918513203304098,20
975,0.10895314352,0.03918513203304098,20
976,0.10894924760000002,0.039183033063974824,20
977,0.10894690600500001,0.03918462611421824,20
978,0.108942214965,0.0391858515578437,20
979,0.10894092605500001,0.03918739434404963,20
980,0.10894092605500001,0.03918739434404963,20
981,0.108939331715,0.039188551947397315,20
982,0.10893774574,0.039189749820553364,20
983,0.10893640415499999,0.039189537677221595,20
984,0.108899144465,0.039218874372137336,20
985,0.10889579007999999,0.039220032676676383,20
986,0.108872005695,0.03916948049319792,20
987,0.10887125085,0.039169295878210796,20
988,0.10887028913499999,0.03916892668503685,20
989,0.10887028913499999,0.03916892668503685,20
990,0.10886972217499999,0.03916960515916297,20
991,0.10886972217499999,0.03916960515916297,20
992,0.10886972217499999,0.03916960515916297,20
993,0.10886972217499999,0.03916960515916297,20
994,0.108866367475,0.03916923520724447,20
995,0.10886497846500001,0.03916936204974878,20
996,0.10886493244499999,0.039169344872503876,20
997,0.108863404405,0.03916921882640812,20
998,0.10886044475500001,0.03917267660078124,20
999,0.10886044475500001,0.03917267660078124,20
1000,0.10886028474000001,0.03917256467933286,20


==> Tikzplots/convergence_data/DE_Concurrent_orthotropic.csv <==
evaluations,mean,std,count
1,248774.6477664751,825884.9588141926,20
2,26532.141518852703,23720.81400384216,20
3,20099.725679966148,14449.465829467768,20
4,15077.420967071439,7503.875315196597,20
5,12589.92144790271,5744.249078773785,20
6,12457.692324302676,5598.121785630566,20
7,11715.732436584502,5424.108638979069,20
8,10628.783598001053,4514.16956044185,20
9,10375.571162828248,4263.900481064732,20
10,10375.571162828248,4263.900481064732,20
11,10191.220041436765,4543.519299872747,20
12,10184.934276517255,4534.85128332835,20
13,9111.381529366565,4048.5078642196386,20
14,8796.345783045206,4023.6759010820256,20
15,8221.832619799265,3572.6533021816526,20
16,7732.886816541084,4035.3291174085994,20
17,7722.591732761248,4032.665618342378,20
18,7474.7518984246735,3824.461784173827,20
19,6907.586057178964,3620.978654001833,20
20,6907.586057178964,3620.978654001833,20
21,6907.586057178964,3620.978654001833,20
22,6907.586057178964,3620.978654001833,20
23,6807.586057178964,3462.1911686000967,20
24,6807.586057178964,3462.1911686000967,20
25,6807.586057178964,3462.1911686000967,20
26,6807.586057178964,3462.1911686000967,20
27,6807.586057178964,3462.1911686000967,20
28,6739.141955141846,3480.6400461955077,20
29,6739.141955141846,3480.6400461955077,20
30,6739.141955141846,3480.6400461955077,20
31,6739.141955141846,3480.6400461955077,20
32,6739.141955141846,3480.6400461955077,20
33,6739.141955141846,3480.6400461955077,20
34,6739.141955141846,3480.6400461955077,20
35,6564.964816060405,3498.127249653222,20
36,6393.294572839355,3528.1718962541822,20
37,6389.8148973814095,3524.2636129280068,20
38,6337.70387187213,3607.9818484769744,20
39,6337.70387187213,3607.9818484769744,20
40,6292.3581014078845,3546.2500765993727,20
41,6292.3581014078845,3546.2500765993727,20
42,6233.69342273897,3453.7719633324214,20
43,6233.69342273897,3453.7719633324214,20
44,6233.69342273897,3453.7719633324214,20
45,6089.4891469247295,3402.6346128446703,20
46,6089.4891469247295,3402.6346128446703,20
47,6089.4891469247295,3402.6346128446703,20
48,6029.4891469247295,3340.054347293916,20
49,6029.4891469247295,3340.054347293916,20
50,5709.4891469247295,3117.799146963323,20
51,5709.4891469247295,3117.799146963323,20
52,5709.4891469247295,3117.799146963323,20
53,5709.4891469247295,3117.799146963323,20
54,5709.4891469247295,3117.799146963323,20
55,5709.4891469247295,3117.799146963323,20
56,5709.4891469247295,3117.799146963323,20
57,5669.4891469247295,3108.1890270565395,20
58,5669.4891469247295,3108.1890270565395,20
59,5425.098257778869,2894.186016768828,20
60,5425.098257778869,2894.186016768828,20
61,5425.098257778869,2894.186016768828,20
62,5425.098257778869,2894.186016768828,20
63,5425.098257778869,2894.186016768828,20
64,5413.06884760416,2894.618204499678,20
65,5413.06884760416,2894.618204499678,20
66,5253.06884760416,2993.7576904308607,20
67,5253.06884760416,2993.7576904308607,20
68,5253.06884760416,2993.7576904308607,20
69,5253.06884760416,2993.7576904308607,20
70,5173.06884760416,2994.1252776201754,20
71,5173.06884760416,2994.1252776201754,20
72,5173.06884760416,2994.1252776201754,20
73,5173.06884760416,2994.1252776201754,20
74,5173.06884760416,2994.1252776201754,20
75,5173.06884760416,2994.1252776201754,20
76,5173.06884760416,2994.1252776201754,20
77,5173.06884760416,2994.1252776201754,20
78,5093.06884760416,3014.6725203658534,20
79,4530.69446477465,2757.190759124777,20
80,4530.69446477465,2757.190759124777,20
81,4490.69446477465,2771.0631429822397,20
82,4490.69446477465,2771.0631429822397,20
83,4130.69446477465,2646.6565621180935,20
84,4130.69446477465,2646.6565621180935,20
85,3830.733825858755,2761.1337407590204,20
86,3830.733825858755,2761.1337407590204,20
87,3830.733825858755,2761.1337407590204,20
88,3830.733825858755,2761.1337407590204,20
89,3586.010866829785,2647.2854547923125,20
90,3586.010866829785,2647.2854547923125,20
91,3586.010866829785,2647.2854547923125,20
92,3586.010866829785,2647.2854547923125,20
93,3586.010866829785,2647.2854547923125,20
94,3586.010866829785,2647.2854547923125,20
95,3586.010866829785,2647.2854547923125,20
96,3586.010866829785,2647.2854547923125,20
97,3522.988022865705,2611.5785341017536,20
98,3522.988022865705,2611.5785341017536,20
99,3333.0067298707895,2346.292947493139,20
100,3333.0067298707895,2346.292947493139,20
101,3333.0067298707895,2346.292947493139,20
102,3333.0067298707895,2346.292947493139,20
103,3333.0067298707895,2346.292947493139,20
104,3333.0067298707895,2346.292947493139,20
105,3333.0067298707895,2346.292947493139,20
106,3333.0067298707895,2346.292947493139,20
107,3333.0067298707895,2346.292947493139,20
108,3333.0067298707895,2346.292947493139,20
109,3333.0067298707895,2346.292947493139,20
110,3333.0067298707895,2346.292947493139,20
111,3333.0067298707895,2346.292947493139,20
112,3333.0067298707895,2346.292947493139,20
113,3333.0067298707895,2346.292947493139,20
114,3333.0067298707895,2346.292947493139,20
115,3333.0067298707895,2346.292947493139,20
116,3333.0067298707895,2346.292947493139,20
117,3253.02356222702,2434.1015064051458,20
118,3253.02356222702,2434.1015064051458,20
119,3253.02356222702,2434.1015064051458,20
120,3196.5825597970347,2408.8935811663546,20
121,3188.6935853063146,2399.4692782104153,20
122,3188.6935853063146,2399.4692782104153,20
123,3188.6935853063146,2399.4692782104153,20
124,3188.6935853063146,2399.4692782104153,20
125,3188.6935853063146,2399.4692782104153,20
126,3188.6935853063146,2399.4692782104153,20
127,3188.6935853063146,2399.4692782104153,20
128,3188.6935853063146,2399.4692782104153,20
129,3188.6935853063146,2399.4692782104153,20
130,3188.6935853063146,2399.4692782104153,20
131,3188.6935853063146,2399.4692782104153,20
132,3188.6935853063146,2399.4692782104153,20
133,3188.6935853063146,2399.4692782104153,20
134,3188.6935853063146,2399.4692782104153,20
135,3188.6935853063146,2399.4692782104153,20
136,3188.6935853063146,2399.4692782104153,20
137,3188.6935853063146,2399.4692782104153,20
138,3188.6935853063146,2399.4692782104153,20
139,3188.6935853063146,2399.4692782104153,20
140,3188.6935853063146,2399.4692782104153,20
141,2908.716061995985,2429.7970107952533,20
142,2908.716061995985,2429.7970107952533,20
143,2908.716061995985,2429.7970107952533,20
144,2908.716061995985,2429.7970107952533,20
145,2908.716061995985,2429.7970107952533,20
146,2829.2079527414,2353.575623098802,20
147,2829.2079527414,2353.575623098802,20
148,2744.03059124088,2320.5000215070145,20
149,2702.27044142818,2194.0267811112135,20
150,2702.27044142818,2194.0267811112135,20
151,2702.27044142818,2194.0267811112135,20
152,2702.27044142818,2194.0267811112135,20
153,2553.1380191224953,2163.319748938297,20
154,2553.1380191224953,2163.319748938297,20
155,2553.1380191224953,2163.319748938297,20
156,2553.1380191224953,2163.319748938297,20
157,2553.1380191224953,2163.319748938297,20
158,2553.1380191224953,2163.319748938297,20
159,2553.1380191224953,2163.319748938297,20
160,2553.1380191224953,2163.319748938297,20
161,2553.1380191224953,2163.319748938297,20
162,2553.1380191224953,2163.319748938297,20
163,2553.1380191224953,2163.319748938297,20
164,2553.1380191224953,2163.319748938297,20
165,2553.1380191224953,2163.319748938297,20
166,2553.1380191224953,2163.319748938297,20
167,2553.1380191224953,2163.319748938297,20
168,2553.1380191224953,2163.319748938297,20
169,2553.1380191224953,2163.319748938297,20
170,2553.1380191224953,2163.319748938297,20
171,2553.1380191224953,2163.319748938297,20
172,2553.1380191224953,2163.319748938297,20
173,2553.1380191224953,2163.319748938297,20
174,2553.1380191224953,2163.319748938297,20
175,2553.1380191224953,2163.319748938297,20
176,2553.1380191224953,2163.319748938297,20
177,2553.1380191224953,2163.319748938297,20
178,2553.1380191224953,2163.319748938297,20
179,2553.1380191224953,2163.319748938297,20
180,2553.1380191224953,2163.319748938297,20
181,2553.1380191224953,2163.319748938297,20
182,2553.1380191224953,2163.319748938297,20
183,2553.1380191224953,2163.319748938297,20
184,2540.858155485915,2157.228338636528,20
185,2540.858155485915,2157.228338636528,20
186,2540.858155485915,2157.228338636528,20
187,2540.858155485915,2157.228338636528,20
188,2540.858155485915,2157.228338636528,20
189,2540.858155485915,2157.228338636528,20
190,2540.858155485915,2157.228338636528,20
191,2540.858155485915,2157.228338636528,20
192,2540.858155485915,2157.228338636528,20
193,2504.103708689285,2173.1319097205865,20
194,2504.103708689285,2173.1319097205865,20
195,2504.103708689285,2173.1319097205865,20
196,2504.103708689285,2173.1319097205865,20
197,2504.103708689285,2173.1319097205865,20
198,2504.103708689285,2173.1319097205865,20
199,2504.103708689285,2173.1319097205865,20
200,2504.103708689285,2173.1319097205865,20
201,2504.103708689285,2173.1319097205865,20
202,2504.103708689285,2173.1319097205865,20
203,2504.103708689285,2173.1319097205865,20
204,2504.103708689285,2173.1319097205865,20
205,2504.103708689285,2173.1319097205865,20
206,2504.103708689285,2173.1319097205865,20
207,2504.103708689285,2173.1319097205865,20
208,2504.103708689285,2173.1319097205865,20
209,2504.103708689285,2173.1319097205865,20
210,2504.103708689285,2173.1319097205865,20
211,2504.103708689285,2173.1319097205865,20
212,2504.103708689285,2173.1319097205865,20
213,2504.103708689285,2173.1319097205865,20
214,2504.103708689285,2173.1319097205865,20
215,2484.103708689285,2175.9792303916684,20
216,2484.103708689285,2175.9792303916684,20
217,2484.103708689285,2175.9792303916684,20
218,2484.103708689285,2175.9792303916684,20
219,2484.103708689285,2175.9792303916684,20
220,2484.103708689285,2175.9792303916684,20
221,2484.103708689285,2175.9792303916684,20
222,2484.103708689285,2175.9792303916684,20
223,2484.103708689285,2175.9792303916684,20
224,2379.9193382247404,2244.42490907077,20
225,2379.9193382247404,2244.42490907077,20
226,2379.9193382247404,2244.42490907077,20
227,2379.9193382247404,2244.42490907077,20
228,2379.9193382247404,2244.42490907077,20
229,2379.9193382247404,2244.42490907077,20
230,2379.9193382247404,2244.42490907077,20
231,2379.9193382247404,2244.42490907077,20
232,2379.9193382247404,2244.42490907077,20
233,2379.9193382247404,2244.42490907077,20
234,2379.9193382247404,2244.42490907077,20
235,2379.9193382247404,2244.42490907077,20
236,2379.9193382247404,2244.42490907077,20
237,2379.9193382247404,2244.42490907077,20
238,2379.9193382247404,2244.42490907077,20
239,2379.9193382247404,2244.42490907077,20
240,2379.9193382247404,2244.42490907077,20
241,2379.9193382247404,2244.42490907077,20
242,2379.9193382247404,2244.42490907077,20
243,2379.9193382247404,2244.42490907077,20
244,2379.9193382247404,2244.42490907077,20
245,2379.9193382247404,2244.42490907077,20
246,2379.9193382247404,2244.42490907077,20
247,2379.9193382247404,2244.42490907077,20
248,2379.9193382247404,2244.42490907077,20
249,2279.3620573247304,2193.633598162721,20
250,2279.3620573247304,2193.633598162721,20
251,2279.3620573247304,2193.633598162721,20
252,2279.3620573247304,2193.633598162721,20
253,2279.3620573247304,2193.633598162721,20
254,2279.3620573247304,2193.633598162721,20
255,2279.3620573247304,2193.633598162721,20
256,2199.3620573247304,2124.9705568265786,20
257,2199.3620573247304,2124.9705568265786,20
258,2199.3620573247304,2124.9705568265786,20
259,2199.3620573247304,2124.9705568265786,20
260,2128.1804973073454,2075.867885485663,20
261,2128.1804973073454,2075.867885485663,20
262,2128.1804973073454,2075.867885485663,20
263,2128.1804973073454,2075.867885485663,20
264,2127.7603737856252,2076.3197783740297,20
265,1752.48173333562,1362.4659150468156,20
266,1752.48173333562,1362.4659150468156,20
267,1752.48173333562,1362.4659150468156,20
268,1752.48173333562,1362.4659150468156,20
269,1593.0588521986751,1370.693286591339,20
270,1593.0588521986751,1370.693286591339,20
271,1593.0588521986751,1370.693286591339,20
272,1593.0588521986751,1370.693286591339,20
273,1593.0588521986751,1370.693286591339,20
274,1593.0588521986751,1370.693286591339,20
275,1593.0588521986751,1370.693286591339,20
276,1593.0588521986751,1370.693286591339,20
277,1593.0588521986751,1370.693286591339,20
278,1593.0588521986751,1370.693286591339,20
279,1593.0588521986751,1370.693286591339,20
280,1593.0588521986751,1370.693286591339,20
281,1593.0588521986751,1370.693286591339,20
282,1593.0588521986751,1370.693286591339,20
283,1593.0588521986751,1370.693286591339,20
284,1593.0588521986751,1370.693286591339,20
285,1593.0588521986751,1370.693286591339,20
286,1593.0588521986751,1370.693286591339,20
287,1593.0588521986751,1370.693286591339,20
288,1593.0588521986751,1370.693286591339,20
289,1593.0588521986751,1370.693286591339,20
290,1593.0588521986751,1370.693286591339,20
291,1593.0588521986751,1370.693286591339,20
292,1538.8342489523952,1327.7149909885356,20
293,1538.8342489523952,1327.7149909885356,20
294,1538.8342489523952,1327.7149909885356,20
295,1538.8342489523952,1327.7149909885356,20
296,1538.8342489523952,1327.7149909885356,20
297,1538.8342489523952,1327.7149909885356,20
298,1538.8342489523952,1327.7149909885356,20
299,1538.8342489523952,1327.7149909885356,20
300,1538.8342489523952,1327.7149909885356,20
301,1538.8342489523952,1327.7149909885356,20
302,1538.8342489523952,1327.7149909885356,20
303,1505.6971639625451,1291.0920056150426,20
304,1505.6971639625451,1291.0920056150426,20
305,1505.6971639625451,1291.0920056150426,20
306,1505.6971639625451,1291.0920056150426,20
307,1505.6971639625451,1291.0920056150426,20
308,1505.6971639625451,1291.0920056150426,20
309,1505.6971639625451,1291.0920056150426,20
310,1505.6971639625451,1291.0920056150426,20
311,1505.6971639625451,1291.0920056150426,20
312,1505.6971639625451,1291.0920056150426,20
313,1505.6971639625451,1291.0920056150426,20
314,1505.6971639625451,1291.0920056150426,20
315,1505.6971639625451,1291.0920056150426,20
316,1505.6971639625451,1291.0920056150426,20
317,1505.6971639625451,1291.0920056150426,20
318,1505.6971639625451,1291.0920056150426,20
319,1505.6971639625451,1291.0920056150426,20
320,1505.6971639625451,1291.0920056150426,20
321,1505.6971639625451,1291.0920056150426,20
322,1505.6971639625451,1291.0920056150426,20
323,1505.6971639625451,1291.0920056150426,20
324,1505.6971639625451,1291.0920056150426,20
325,1505.6971639625451,1291.0920056150426,20
326,1505.6971639625451,1291.0920056150426,20
327,1505.6971639625451,1291.0920056150426,20
328,1505.6971639625451,1291.0920056150426,20
329,1505.6971639625451,1291.0920056150426,20
330,1505.6971639625451,1291.0920056150426,20
331,1505.6971639625451,1291.0920056150426,20
332,1364.3021750573403,1293.4556640900512,20
333,1364.3021750573403,1293.4556640900512,20
334,1364.3021750573403,1293.4556640900512,20
335,1364.3021750573403,1293.4556640900512,20
336,1364.3021750573403,1293.4556640900512,20
337,1364.3021750573403,1293.4556640900512,20
338,1364.3021750573403,1293.4556640900512,20
339,1364.3021750573403,1293.4556640900512,20
340,1364.3021750573403,1293.4556640900512,20
341,1364.3021750573403,1293.4556640900512,20
342,1364.3021750573403,1293.4556640900512,20
343,1364.3021750573403,1293.4556640900512,20
344,1341.0566218539702,1299.4993931130412,20
345,1341.0566218539702,1299.4993931130412,20
346,1341.0566218539702,1299.4993931130412,20
347,1341.0566218539702,1299.4993931130412,20
348,1341.0566218539702,1299.4993931130412,20
349,1341.0566218539702,1299.4993931130412,20
350,1341.0566218539702,1299.4993931130412,20
351,1213.666955894685,1204.0567481890862,20
352,1213.666955894685,1204.0567481890862,20
353,1213.666955894685,1204.0567481890862,20
354,1213.666955894685,1204.0567481890862,20
355,1213.666955894685,1204.0567481890862,20
356,1213.666955894685,1204.0567481890862,20
357,1213.666955894685,1204.0567481890862,20
358,1169.01553705786,1232.7356279509988,20
359,1169.01553705786,1232.7356279509988,20
360,1169.01553705786,1232.7356279509988,20
361,1169.01553705786,1232.7356279509988,20
362,1169.01553705786,1232.7356279509988,20
363,1169.01553705786,1232.7356279509988,20
364,1169.01553705786,1232.7356279509988,20
365,1129.01553705786,1230.9929731568159,20
366,1129.01553705786,1230.9929731568159,20
367,1129.01553705786,1230.9929731568159,20
368,1129.01553705786,1230.9929731568159,20
369,1129.01553705786,1230.9929731568159,20
370,1129.01553705786,1230.9929731568159,20
371,1129.01553705786,1230.9929731568159,20
372,1129.01553705786,1230.9929731568159,20
373,1129.01553705786,1230.9929731568159,20
374,1129.01553705786,1230.9929731568159,20
375,1129.01553705786,1230.9929731568159,20
376,1129.01553705786,1230.9929731568159,20
377,1129.01553705786,1230.9929731568159,20
378,1129.01553705786,1230.9929731568159,20
379,1129.01553705786,1230.9929731568159,20
380,1129.01553705786,1230.9929731568159,20
381,1129.01553705786,1230.9929731568159,20
382,1129.01553705786,1230.9929731568159,20
383,1129.01553705786,1230.9929731568159,20
384,1129.01553705786,1230.9929731568159,20
385,1129.01553705786,1230.9929731568159,20
386,1129.01553705786,1230.9929731568159,20
387,1129.01553705786,1230.9929731568159,20
388,1129.01553705786,1230.9929731568159,20
389,1129.01553705786,1230.9929731568159,20
390,1129.01553705786,1230.9929731568159,20
391,1129.01553705786,1230.9929731568159,20
392,1129.01553705786,1230.9929731568159,20
393,1129.01553705786,1230.9929731568159,20
394,1129.01553705786,1230.9929731568159,20
395,1129.01553705786,1230.9929731568159,20
396,1129.01553705786,1230.9929731568159,20
397,1129.01553705786,1230.9929731568159,20
398,1029.5728179578698,1203.8976820852565,20
399,1029.5728179578698,1203.8976820852565,20
400,1029.5728179578698,1203.8976820852565,20
401,1029.5728179578698,1203.8976820852565,20
402,949.5935418929448,1217.068716974601,20
403,949.5935418929448,1217.068716974601,20
404,949.5935418929448,1217.068716974601,20
405,949.5935418929448,1217.068716974601,20
406,949.5935418929448,1217.068716974601,20
407,949.5935418929448,1217.068716974601,20
408,949.5935418929448,1217.068716974601,20
409,949.5935418929448,1217.068716974601,20
410,949.5935418929448,1217.068716974601,20
411,949.5935418929448,1217.068716974601,20
412,949.5935418929448,1217.068716974601,20
413,949.5935418929448,1217.068716974601,20
414,949.5935418929448,1217.068716974601,20
415,949.5935418929448,1217.068716974601,20
416,949.5935418929448,1217.068716974601,20
417,949.5935418929448,1217.068716974601,20
418,741.164846794545,966.5994993692804,20
419,741.164846794545,966.5994993692804,20
420,741.164846794545,966.5994993692804,20
421,741.164846794545,966.5994993692804,20
422,741.164846794545,966.5994993692804,20
423,741.164846794545,966.5994993692804,20
424,711.29548203197,933.0103682713727,20
425,711.29548203197,933.0103682713727,20
426,711.29548203197,933.0103682713727,20
427,711.29548203197,933.0103682713727,20
428,711.29548203197,933.0103682713727,20
429,711.29548203197,933.0103682713727,20
430,711.29548203197,933.0103682713727,20
431,711.29548203197,933.0103682713727,20
432,711.29548203197,933.0103682713727,20
433,711.29548203197,933.0103682713727,20
434,711.29548203197,933.0103682713727,20
435,711.29548203197,933.0103682713727,20
436,711.29548203197,933.0103682713727,20
437,711.29548203197,933.0103682713727,20
438,711.29548203197,933.0103682713727,20
439,711.29548203197,933.0103682713727,20
440,711.29548203197,933.0103682713727,20
441,711.29548203197,933.0103682713727,20
442,711.29548203197,933.0103682713727,20
443,711.29548203197,933.0103682713727,20
444,710.75434600405,933.44061740135,20
445,710.75434600405,933.44061740135,20
446,710.75434600405,933.44061740135,20
447,710.75434600405,933.44061740135,20
448,710.75434600405,933.44061740135,20
449,710.75434600405,933.44061740135,20
450,697.245452410785,903.0744775254707,20
451,697.245452410785,903.0744775254707,20
452,697.245452410785,903.0744775254707,20
453,697.245452410785,903.0744775254707,20
454,697.245452410785,903.0744775254707,20
455,697.245452410785,903.0744775254707,20
456,697.245452410785,903.0744775254707,20
457,697.245452410785,903.0744775254707,20
458,657.2596964527751,915.8988985484713,20
459,657.2596964527751,915.8988985484713,20
460,657.2596964527751,915.8988985484713,20
461,657.2596964527751,915.8988985484713,20
462,657.2596964527751,915.8988985484713,20
463,657.2596964527751,915.8988985484713,20
464,657.2596964527751,915.8988985484713,20
465,657.2596964527751,915.8988985484713,20
466,657.2596964527751,915.8988985484713,20
467,657.2596964527751,915.8988985484713,20
468,657.2596964527751,915.8988985484713,20
469,657.2596964527751,915.8988985484713,20
470,657.2596964527751,915.8988985484713,20
471,657.2596964527751,915.8988985484713,20
472,557.26484418003,869.5875945081641,20
473,557.26484418003,869.5875945081641,20
474,557.26484418003,869.5875945081641,20
475,557.26484418003,869.5875945081641,20
476,557.26484418003,869.5875945081641,20
477,557.26484418003,869.5875945081641,20
478,557.26484418003,869.5875945081641,20
479,557.26484418003,869.5875945081641,20
480,557.26484418003,869.5875945081641,20
481,557.26484418003,869.5875945081641,20
482,557.26484418003,869.5875945081641,20
483,557.26484418003,869.5875945081641,20
484,557.26484418003,869.5875945081641,20
485,557.26484418003,869.5875945081641,20
486,557.26484418003,869.5875945081641,20
487,557.26484418003,869.5875945081641,20
488,557.26484418003,869.5875945081641,20
489,557.26484418003,869.5875945081641,20
490,557.26484418003,869.5875945081641,20
491,557.26484418003,869.5875945081641,20
492,557.26484418003,869.5875945081641,20
493,532.543484630035,854.4237277366777,20
494,532.543484630035,854.4237277366777,20
495,532.543484630035,854.4237277366777,20
496,532.543484630035,854.4237277366777,20
497,532.543484630035,854.4237277366777,20
498,532.543484630035,854.4237277366777,20
499,532.543484630035,854.4237277366777,20
500,532.543484630035,854.4237277366777,20
501,532.543484630035,854.4237277366777,20
502,532.543484630035,854.4237277366777,20
503,532.543484630035,854.4237277366777,20
504,532.543484630035,854.4237277366777,20
505,532.543484630035,854.4237277366777,20
506,532.543484630035,854.4237277366777,20
507,532.543484630035,854.4237277366777,20
508,532.543484630035,854.4237277366777,20
509,532.543484630035,854.4237277366777,20
510,532.543484630035,854.4237277366777,20
511,532.543484630035,854.4237277366777,20
512,532.543484630035,854.4237277366777,20
513,532.543484630035,854.4237277366777,20
514,532.543484630035,854.4237277366777,20
515,532.543484630035,854.4237277366777,20
516,532.543484630035,854.4237277366777,20
517,532.543484630035,854.4237277366777,20
518,532.543484630035,854.4237277366777,20
519,463.75731003668,832.4287383915708,20
520,463.75731003668,832.4287383915708,20
521,463.75731003668,832.4287383915708,20
522,463.75731003668,832.4287383915708,20
523,463.75731003668,832.4287383915708,20
524,463.75731003668,832.4287383915708,20
525,463.75731003668,832.4287383915708,20
526,463.75731003668,832.4287383915708,20
527,463.75731003668,832.4287383915708,20
528,463.75731003668,832.4287383915708,20
529,463.75731003668,832.4287383915708,20
530,463.75731003668,832.4287383915708,20
531,463.75731003668,832.4287383915708,20
532,463.75731003668,832.4287383915708,20
533,463.75731003668,832.4287383915708,20
534,463.75731003668,832.4287383915708,20
535,463.75731003668,832.4287383915708,20
536,463.75731003668,832.4287383915708,20
537,463.75731003668,832.4287383915708,20
538,463.75731003668,832.4287383915708,20
539,463.75731003668,832.4287383915708,20
540,463.75731003668,832.4287383915708,20
541,463.75731003668,832.4287383915708,20
542,463.75731003668,832.4287383915708,20
543,463.75731003668,832.4287383915708,20
544,463.75731003668,832.4287383915708,20
545,463.75731003668,832.4287383915708,20
546,463.75731003668,832.4287383915708,20
547,463.75731003668,832.4287383915708,20
548,463.75731003668,832.4287383915708,20
549,463.75731003668,832.4287383915708,20
550,463.75731003668,832.4287383915708,20
551,463.75731003668,832.4287383915708,20
552,463.75731003668,832.4287383915708,20
553,463.75731003668,832.4287383915708,20
554,463.75731003668,832.4287383915708,20
555,423.77998082240003,834.6269920219876,20
556,423.77998082240003,834.6269920219876,20
557,423.77998082240003,834.6269920219876,20
558,423.77998082240003,834.6269920219876,20
559,423.77998082240003,834.6269920219876,20
560,403.78950202693505,839.9972537754782,20
561,403.78950202693505,839.9972537754782,20
562,403.78950202693505,839.9972537754782,20
563,403.78950202693505,839.9972537754782,20
564,403.78950202693505,839.9972537754782,20
565,403.78950202693505,839.9972537754782,20
566,403.78950202693505,839.9972537754782,20
567,403.78950202693505,839.9972537754782,20
568,403.78950202693505,839.9972537754782,20
569,403.78950202693505,839.9972537754782,20
570,403.78950202693505,839.9972537754782,20
571,403.78950202693505,839.9972537754782,20
572,403.78950202693505,839.9972537754782,20
573,403.78950202693505,839.9972537754782,20
574,403.78950202693505,839.9972537754782,20
575,403.78950202693505,839.9972537754782,20
576,403.78950202693505,839.9972537754782,20
577,403.78950202693505,839.9972537754782,20
578,297.29839562020004,675.1025208238991,20
579,297.29839562020004,675.1025208238991,20
580,297.29839562020004,675.1025208238991,20
581,297.29839562020004,675.1025208238991,20
582,189.01412437273996,416.1201177516409,20
583,189.01412437273996,416.1201177516409,20
584,189.01412437273996,416.1201177516409,20
585,189.01412437273996,416.1201177516409,20
586,189.01412437273996,416.1201177516409,20
587,189.01412437273996,416.1201177516409,20
588,189.01412437273996,416.1201177516409,20
589,189.01412437273996,416.1201177516409,20
590,189.01412437273996,416.1201177516409,20
591,189.01412437273996,416.1201177516409,20
592,189.01412437273996,416.1201177516409,20
593,189.01412437273996,416.1201177516409,20
594,189.01412437273996,416.1201177516409,20
595,189.01412437273996,416.1201177516409,20
596,189.01412437273996,416.1201177516409,20
597,189.01412437273996,416.1201177516409,20
598,189.01412437273996,416.1201177516409,20
599,189.01412437273996,416.1201177516409,20
600,189.01412437273996,416.1201177516409,20
601,189.01412437273996,416.1201177516409,20
602,189.01412437273996,416.1201177516409,20
603,189.01412437273996,416.1201177516409,20
604,189.01412437273996,416.1201177516409,20
605,189.01412437273996,416.1201177516409,20
606,189.01412437273996,416.1201177516409,20
607,189.01412437273996,416.1201177516409,20
608,189.01412437273996,416.1201177516409,20
609,189.01412437273996,416.1201177516409,20
610,189.01412437273996,416.1201177516409,20
611,189.01412437273996,416.1201177516409,20
612,189.01412437273996,416.1201177516409,20
613,189.01412437273996,416.1201177516409,20
614,189.01412437273996,416.1201177516409,20
615,164.161310630355,326.50551390891366,20
616,164.161310630355,326.50551390891366,20
617,164.161310630355,326.50551390891366,20
618,164.15835948064,326.5070728499204,20
619,164.15835948064,326.5070728499204,20
620,164.15835948064,326.5070728499204,20
621,164.15835948064,326.5070728499204,20
622,164.15835948064,326.5070728499204,20
623,164.15835948064,326.5070728499204,20
624,164.15835948064,326.5070728499204,20
625,164.15835948064,326.5070728499204,20
626,164.15835948064,326.5070728499204,20
627,164.15835948064,326.5070728499204,20
628,164.15835948064,326.5070728499204,20
629,164.15835948064,326.5070728499204,20
630,164.15835948064,326.5070728499204,20
631,164.15835948064,326.5070728499204,20
632,164.15835948064,326.5070728499204,20
633,164.15835948064,326.5070728499204,20
634,164.15835948064,326.5070728499204,20
635,164.15835948064,326.5070728499204,20
636,164.15835948064,326.5070728499204,20
637,164.15835948064,326.5070728499204,20
638,164.15835948064,326.5070728499204,20
639,164.15835948064,326.5070728499204,20
640,164.15835948064,326.5070728499204,20
641,164.15835948064,326.5070728499204,20
642,164.15835948064,326.5070728499204,20
643,164.15835948064,326.5070728499204,20
644,164.15835948064,326.5070728499204,20
645,164.15835948064,326.5070728499204,20
646,164.15835948064,326.5070728499204,20
647,164.15835948064,326.5070728499204,20
648,164.15835948064,326.5070728499204,20
649,164.15835948064,326.5070728499204,20
650,164.15835948064,326.5070728499204,20
651,164.15835948064,326.5070728499204,20
652,164.15835948064,326.5070728499204,20
653,164.15835948064,326.5070728499204,20
654,164.15835948064,326.5070728499204,20
655,164.15835948064,326.5070728499204,20
656,164.15835948064,326.5070728499204,20
657,164.15835948064,326.5070728499204,20
658,164.15835948064,326.5070728499204,20
659,164.15835948064,326.5070728499204,20
660,164.15835948064,326.5070728499204,20
661,164.15835948064,326.5070728499204,20
662,164.15835948064,326.5070728499204,20
663,164.15835948064,326.5070728499204,20
664,164.15835948064,326.5070728499204,20
665,164.15835948064,326.5070728499204,20
666,164.15835948064,326.5070728499204,20
667,164.15835948064,326.5070728499204,20
668,164.15835948064,326.5070728499204,20
669,164.15835948064,326.5070728499204,20
670,164.15835948064,326.5070728499204,20
671,164.15835948064,326.5070728499204,20
672,164.15835948064,326.5070728499204,20
673,164.15835948064,326.5070728499204,20
674,164.15835948064,326.5070728499204,20
675,164.15835948064,326.5070728499204,20
676,164.15835948064,326.5070728499204,20
677,164.15835948064,326.5070728499204,20
678,164.15835948064,326.5070728499204,20
679,164.15835948064,326.5070728499204,20
680,164.15835948064,326.5070728499204,20
681,164.15835948064,326.5070728499204,20
682,164.15835948064,326.5070728499204,20
683,124.185191546845,291.6424356838282,20
684,124.185191546845,291.6424356838282,20
685,124.185191546845,291.6424356838282,20
686,124.185191546845,291.6424356838282,20
687,124.185191546845,291.6424356838282,20
688,124.185191546845,291.6424356838282,20
689,124.185191546845,291.6424356838282,20
690,124.185191546845,291.6424356838282,20
691,124.185191546845,291.6424356838282,20
692,124.185191546845,291.6424356838282,20
693,124.185191546845,291.6424356838282,20
694,124.185191546845,291.6424356838282,20
695,124.185191546845,291.6424356838282,20
696,124.185191546845,291.6424356838282,20
697,124.185191546845,291.6424356838282,20
698,124.185191546845,291.6424356838282,20
699,124.185191546845,291.6424356838282,20
700,124.185191546845,291.6424356838282,20
701,124.185191546845,291.6424356838282,20
702,124.185191546845,291.6424356838282,20
703,124.185191546845,291.6424356838282,20
704,124.185191546845,291.6424356838282,20
705,124.185191546845,291.6424356838282,20
706,124.185191546845,291.6424356838282,20
707,124.185191546845,291.6424356838282,20
708,124.185191546845,291.6424356838282,20
709,124.185191546845,291.6424356838282,20
710,124.185191546845,291.6424356838282,20
711,124.185191546845,291.6424356838282,20
712,124.185191546845,291.6424356838282,20
713,124.185191546845,291.6424356838282,20
714,124.185191546845,291.6424356838282,20
715,124.185191546845,291.6424356838282,20
716,124.185191546845,291.6424356838282,20
717,124.185191546845,291.6424356838282,20
718,124.185191546845,291.6424356838282,20
719,124.185191546845,291.6424356838282,20
720,124.185191546845,291.6424356838282,20
721,124.17784395069,291.64572333328516,20
722,124.17784395069,291.64572333328516,20
723,124.17784395069,291.64572333328516,20
724,124.17784395069,291.64572333328516,20
725,124.17784395069,291.64572333328516,20
726,124.17784395069,291.64572333328516,20
727,124.17784395069,291.64572333328516,20
728,124.17784395069,291.64572333328516,20
729,124.17784395069,291.64572333328516,20
730,124.17784395069,291.64572333328516,20
731,124.17784395069,291.64572333328516,20
732,124.17784395069,291.64572333328516,20
733,124.15175122083501,291.65733009980966,20
734,124.15175122083501,291.65733009980966,20
735,124.15175122083501,291.65733009980966,20
736,124.15175122083501,291.65733009980966,20
737,124.15175122083501,291.65733009980966,20
738,124.15175122083501,291.65733009980966,20
739,124.15175122083501,291.65733009980966,20
740,124.15175122083501,291.65733009980966,20
741,124.15175122083501,291.65733009980966,20
742,124.15175122083501,291.65733009980966,20
743,124.15175122083501,291.65733009980966,20
744,124.15175122083501,291.65733009980966,20
745,124.15175122083501,291.65733009980966,20
746,124.15175122083501,291.65733009980966,20
747,124.15175122083501,291.65733009980966,20
748,124.15175122083501,291.65733009980966,20
749,124.15175122083501,291.65733009980966,20
750,124.15175122083501,291.65733009980966,20
751,124.15175122083501,291.65733009980966,20
752,124.15175122083501,291.65733009980966,20
753,124.15175122083501,291.65733009980966,20
754,124.15175122083501,291.65733009980966,20
755,124.15175122083501,291.65733009980966,20
756,124.15175122083501,291.65733009980966,20
757,104.19362460442501,285.3772743533857,20
758,104.19362460442501,285.3772743533857,20
759,104.19362460442501,285.3772743533857,20
760,104.19362460442501,285.3772743533857,20
761,104.19362460442501,285.3772743533857,20
762,104.19362460442501,285.3772743533857,20
763,104.19362460442501,285.3772743533857,20
764,104.19362460442501,285.3772743533857,20
765,104.19362460442501,285.3772743533857,20
766,104.19362460442501,285.3772743533857,20
767,104.19362460442501,285.3772743533857,20
768,104.19362460442501,285.3772743533857,20
769,104.19362460442501,285.3772743533857,20
770,104.19362460442501,285.3772743533857,20
771,104.19362460442501,285.3772743533857,20
772,104.19362460442501,285.3772743533857,20
773,104.19362460442501,285.3772743533857,20
774,104.19362460442501,285.3772743533857,20
775,104.19362460442501,285.3772743533857,20
776,104.19362460442501,285.3772743533857,20
777,104.19362460442501,285.3772743533857,20
778,104.19362460442501,285.3772743533857,20
779,104.19362460442501,285.3772743533857,20
780,104.19362460442501,285.3772743533857,20
781,104.19362460442501,285.3772743533857,20
782,104.19362460442501,285.3772743533857,20
783,104.19362460442501,285.3772743533857,20
784,104.19362460442501,285.3772743533857,20
785,104.19362460442501,285.3772743533857,20
786,104.19362460442501,285.3772743533857,20
787,104.19362460442501,285.3772743533857,20
788,104.19362460442501,285.3772743533857,20
789,104.19362460442501,285.3772743533857,20
790,84.43569016847,277.38682249698866,20
791,84.43569016847,277.38682249698866,20
792,84.43569016847,277.38682249698866,20
793,84.43569016847,277.38682249698866,20
794,84.43569016847,277.38682249698866,20
795,84.43569016847,277.38682249698866,20
796,84.43569016847,277.38682249698866,20
797,84.43569016847,277.38682249698866,20
798,84.43569016847,277.38682249698866,20
799,84.43569016847,277.38682249698866,20
800,84.43569016847,277.38682249698866,20
801,84.43569016847,277.38682249698866,20
802,84.43569016847,277.38682249698866,20
803,84.43569016847,277.38682249698866,20
804,84.43569016847,277.38682249698866,20
805,84.43569016847,277.38682249698866,20
806,84.43569016847,277.38682249698866,20
807,84.43569016847,277.38682249698866,20
808,84.43569016847,277.38682249698866,20
809,84.43569016847,277.38682249698866,20
810,84.43569016847,277.38682249698866,20
811,84.43569016847,277.38682249698866,20
812,84.43569016847,277.38682249698866,20
813,84.43569016847,277.38682249698866,20
814,84.260508295235,277.4408365572315,20
815,84.260508295235,277.4408365572315,20
816,84.260508295235,277.4408365572315,20
817,84.260508295235,277.4408365572315,20
818,84.260508295235,277.4408365572315,20
819,84.260508295235,277.4408365572315,20
820,84.260508295235,277.4408365572315,20
821,84.260508295235,277.4408365572315,20
822,84.260508295235,277.4408365572315,20
823,84.260508295235,277.4408365572315,20
824,84.260508295235,277.4408365572315,20
825,84.260508295235,277.4408365572315,20
826,84.260508295235,277.4408365572315,20
827,84.260508295235,277.4408365572315,20
828,84.260508295235,277.4408365572315,20
829,84.260508295235,277.4408365572315,20
830,84.260508295235,277.4408365572315,20
831,84.260508295235,277.4408365572315,20
832,84.260508295235,277.4408365572315,20
833,84.260508295235,277.4408365572315,20
834,84.260508295235,277.4408365572315,20
835,84.260508295235,277.4408365572315,20
836,84.260508295235,277.4408365572315,20
837,84.260508295235,277.4408365572315,20
838,84.260508295235,277.4408365572315,20
839,84.260508295235,277.4408365572315,20
840,84.260508295235,277.4408365572315,20
841,84.260508295235,277.4408365572315,20
842,84.260508295235,277.4408365572315,20
843,84.260508295235,277.4408365572315,20
844,84.260508295235,277.4408365572315,20
845,84.260508295235,277.4408365572315,20
846,84.260508295235,277.4408365572315,20
847,84.260508295235,277.4408365572315,20
848,84.260508295235,277.4408365572315,20
849,84.260508295235,277.4408365572315,20
850,84.260508295235,277.4408365572315,20
851,84.260508295235,277.4408365572315,20
852,84.260508295235,277.4408365572315,20
853,84.260508295235,277.4408365572315,20
854,84.260508295235,277.4408365572315,20
855,84.260508295235,277.4408365572315,20
856,84.260508295235,277.4408365572315,20
857,84.260508295235,277.4408365572315,20
858,84.260508295235,277.4408365572315,20
859,84.260508295235,277.4408365572315,20
860,84.260508295235,277.4408365572315,20
861,84.260508295235,277.4408365572315,20
862,84.260508295235,277.4408365572315,20
863,84.260508295235,277.4408365572315,20
864,84.260508295235,277.4408365572315,20
865,84.260508295235,277.4408365572315,20
866,84.260508295235,277.4408365572315,20
867,84.260508295235,277.4408365572315,20
868,84.260508295235,277.4408365572315,20
869,84.260508295235,277.4408365572315,20
870,84.260508295235,277.4408365572315,20
871,64.38235508323001,267.6993392929753,20
872,64.38235508323001,267.6993392929753,20
873,64.38235508323001,267.6993392929753,20
874,64.38235508323001,267.6993392929753,20
875,64.38235508323001,267.6993392929753,20
876,64.38235508323001,267.6993392929753,20
877,64.37227067916,267.7018780731997,20
878,64.37227067916,267.7018780731997,20
879,64.37227067916,267.7018780731997,20
880,64.37227067916,267.7018780731997,20
881,64.37227067916,267.7018780731997,20
882,64.37227067916,267.7018780731997,20
883,64.37227067916,267.7018780731997,20
884,64.37227067916,267.7018780731997,20
885,64.37227067916,267.7018780731997,20
886,64.37227067916,267.7018780731997,20
887,64.37227067916,267.7018780731997,20
888,64.37227067916,267.7018780731997,20
889,64.37227067916,267.7018780731997,20
890,64.37227067916,267.7018780731997,20
891,64.37227067916,267.7018780731997,20
892,64.37227067916,267.7018780731997,20
893,64.37227067916,267.7018780731997,20
894,64.37227067916,267.7018780731997,20
895,64.37227067916,267.7018780731997,20
896,64.37227067916,267.7018780731997,20
897,4.400440208685,14.708464320393606,20
898,4.400440208685,14.708464320393606,20
899,4.400440208685,14.708464320393606,20
900,4.400440208685,14.708464320393606,20
901,4.400440208685,14.708464320393606,20
902,4.38990200795,14.71136355884507,20
903,4.025918671855,14.719149702209723,20
904,4.025918671855,14.719149702209723,20
905,4.025918671855,14.719149702209723,20
906,4.025918671855,14.719149702209723,20
907,4.025918671855,14.719149702209723,20
908,4.0201151164499995,14.720731749140572,20
909,4.0201151164499995,14.720731749140572,20
910,4.0201151164499995,14.720731749140572,20
911,4.0201151164499995,14.720731749140572,20
912,4.0201151164499995,14.720731749140572,20
913,4.0201151164499995,14.720731749140572,20
914,4.0201151164499995,14.720731749140572,20
915,4.0201151164499995,14.720731749140572,20
916,4.0201151164499995,14.720731749140572,20
917,4.0201151164499995,14.720731749140572,20
918,4.0201151164499995,14.720731749140572,20
919,4.0201151164499995,14.720731749140572,20
920,4.0201151164499995,14.720731749140572,20
921,4.0201151164499995,14.720731749140572,20
922,4.0201151164499995,14.720731749140572,20
923,4.0201151164499995,14.720731749140572,20
924,4.0201151164499995,14.720731749140572,20
925,4.0201151164499995,14.720731749140572,20
926,4.0201151164499995,14.720731749140572,20
927,4.0201151164499995,14.720731749140572,20
928,4.0201151164499995,14.720731749140572,20
929,4.0201151164499995,14.720731749140572,20
930,4.0201151164499995,14.720731749140572,20
931,4.0201151164499995,14.720731749140572,20
932,4.0201151164499995,14.720731749140572,20
933,4.0201151164499995,14.720731749140572,20
934,4.0201151164499995,14.720731749140572,20
935,4.0201151164499995,14.720731749140572,20
936,4.0201151164499995,14.720731749140572,20
937,4.0201151164499995,14.720731749140572,20
938,4.0201151164499995,14.720731749140572,20
939,4.0201151164499995,14.720731749140572,20
940,4.0201151164499995,14.720731749140572,20
941,4.0201151164499995,14.720731749140572,20
942,4.0201151164499995,14.720731749140572,20
943,4.0201151164499995,14.720731749140572,20
944,4.0201151164499995,14.720731749140572,20
945,4.0201151164499995,14.720731749140572,20
946,4.0201151164499995,14.720731749140572,20
947,4.0201151164499995,14.720731749140572,20
948,4.0201151164499995,14.720731749140572,20
949,4.0201151164499995,14.720731749140572,20
950,4.0201151164499995,14.720731749140572,20
951,4.0201151164499995,14.720731749140572,20
952,4.0201151164499995,14.720731749140572,20
953,4.0201151164499995,14.720731749140572,20
954,4.0201151164499995,14.720731749140572,20
955,4.0201151164499995,14.720731749140572,20
956,4.0201151164499995,14.720731749140572,20
957,4.0201151164499995,14.720731749140572,20
958,4.0201151164499995,14.720731749140572,20
959,4.0201151164499995,14.720731749140572,20
960,4.0201151164499995,14.720731749140572,20
961,4.0201151164499995,14.720731749140572,20
962,4.0201151164499995,14.720731749140572,20
963,4.0201151164499995,14.720731749140572,20
964,4.0201151164499995,14.720731749140572,20
965,4.0201151164499995,14.720731749140572,20
966,4.0201151164499995,14.720731749140572,20
967,4.0201151164499995,14.720731749140572,20
968,4.0201151164499995,14.720731749140572,20
969,4.0201151164499995,14.720731749140572,20
970,4.0201151164499995,14.720731749140572,20
971,4.0201151164499995,14.720731749140572,20
972,4.0201151164499995,14.720731749140572,20
973,4.0201151164499995,14.720731749140572,20
974,4.0201151164499995,14.720731749140572,20
975,4.0201151164499995,14.720731749140572,20
976,4.0201151164499995,14.720731749140572,20
977,4.0201151164499995,14.720731749140572,20
978,4.0201151164499995,14.720731749140572,20
979,4.0201151164499995,14.720731749140572,20
980,4.0201151164499995,14.720731749140572,20
981,4.0201151164499995,14.720731749140572,20
982,4.0201151164499995,14.720731749140572,20
983,4.0201151164499995,14.720731749140572,20
984,4.0201151164499995,14.720731749140572,20
985,4.0201151164499995,14.720731749140572,20
986,4.0201151164499995,14.720731749140572,20
987,4.0201151164499995,14.720731749140572,20
988,4.0201151164499995,14.720731749140572,20
989,4.0201151164499995,14.720731749140572,20
990,4.0201151164499995,14.720731749140572,20
991,4.0201151164499995,14.720731749140572,20
992,4.0201151164499995,14.720731749140572,20
993,4.0201151164499995,14.720731749140572,20
994,4.0201151164499995,14.720731749140572,20
995,4.0201151164499995,14.720731749140572,20
996,4.0201151164499995,14.720731749140572,20
997,4.0201151164499995,14.720731749140572,20
998,4.0201151164499995,14.720731749140572,20
999,4.0201151164499995,14.720731749140572,20
1000,4.0201151164499995,14.720731749140572,20


==> Tikzplots/convergence_data/DE_Sequential_orthotropic.csv <==
evaluations,mean,std,count
1,123046.53054148874,217008.3537070472,20
2,31690.567108893832,22840.895263829832,20
3,22065.61041546605,15670.604965059532,20
4,17926.951577816482,8617.711044375405,20
5,17761.364004141156,8490.896886928043,20
6,14873.13275901993,7650.746736224226,20
7,13752.149070057892,7552.7842035898775,20
8,13018.136707055255,7891.684443623996,20
9,11781.59127589674,5532.343449533018,20
10,11576.653110290605,5361.698256266645,20
11,11051.05124377615,5455.719073565378,20
12,10953.501100827565,5409.515843212003,20
13,10427.232409597838,5076.155578262736,20
14,10354.566256542159,4924.161745265211,20
15,10042.283363174889,5089.612083700964,20
16,10042.283363174889,5089.612083700964,20
17,9975.300340015954,4964.4824691532895,20
18,9518.907529084277,4673.877132886192,20
19,9485.276695238888,4679.673737430931,20
20,9485.276695238888,4679.673737430931,20
21,8703.272099068014,4187.050683102832,20
22,8703.272099068014,4187.050683102832,20
23,8593.272099068014,4090.482356516388,20
24,8593.272099068014,4090.482356516388,20
25,8593.272099068014,4090.482356516388,20
26,8593.272099068014,4090.482356516388,20
27,8593.272099068014,4090.482356516388,20
28,8495.63064503965,4023.748970757825,20
29,8228.16006274796,3497.8280954401976,20
30,8139.353932569749,3459.8263461547253,20
31,7978.76620525122,3596.5262055501794,20
32,7978.76620525122,3596.5262055501794,20
33,7846.190287147265,3554.8836433825763,20
34,7477.30484894728,3659.6102885133746,20
35,7477.30484894728,3659.6102885133746,20
36,7477.30484894728,3659.6102885133746,20
37,7260.91164669726,3704.9554232065,20
38,6560.2126641961895,4155.383172458937,20
39,6058.79078285734,3959.1187758889228,20
40,5619.86078363314,3738.410867970909,20
41,5456.25398588316,3626.9543110651916,20
42,5000.64404260033,3216.6220289873418,20
43,4799.736822256585,3376.434072145337,20
44,4569.585272306,2995.1563026599915,20
45,4569.585272306,2995.1563026599915,20
46,4488.391402484211,2829.068871616276,20
47,4488.391402484211,2829.068871616276,20
48,4488.391402484211,2829.068871616276,20
49,4488.391402484211,2829.068871616276,20
50,4488.391402484211,2829.068871616276,20
51,4488.391402484211,2829.068871616276,20
52,4488.391402484211,2829.068871616276,20
53,4488.391402484211,2829.068871616276,20
54,4488.391402484211,2829.068871616276,20
55,4420.50242799349,2847.5326519930622,20
56,4420.50242799349,2847.5326519930622,20
57,4420.50242799349,2847.5326519930622,20
58,4420.50242799349,2847.5326519930622,20
59,4420.50242799349,2847.5326519930622,20
60,4420.50242799349,2847.5326519930622,20
61,4420.50242799349,2847.5326519930622,20
62,4420.50242799349,2847.5326519930622,20
63,4299.98056906274,2672.3700960307906,20
64,4297.2833140270395,2669.104980458791,20
65,4233.67651627706,2679.8551342256455,20
66,4233.67651627706,2679.8551342256455,20
67,4233.67651627706,2679.8551342256455,20
68,4053.67651627706,2618.6107022162723,20
69,4053.67651627706,2618.6107022162723,20
70,4053.67651627706,2618.6107022162723,20
71,3933.67651627706,2559.759090880894,20
72,3933.67651627706,2559.759090880894,20
73,3933.67651627706,2559.759090880894,20
74,3933.67651627706,2559.759090880894,20
75,3933.67651627706,2559.759090880894,20
76,3933.67651627706,2559.759090880894,20
77,3933.67651627706,2559.759090880894,20
78,3806.859186494375,2527.070790190354,20
79,3806.859186494375,2527.070790190354,20
80,3806.859186494375,2527.070790190354,20
81,3806.859186494375,2527.070790190354,20
82,3806.859186494375,2527.070790190354,20
83,3679.472848957315,2444.500288868785,20
84,3386.6451122771055,2519.2285464163774,20
85,3386.6451122771055,2519.2285464163774,20
86,3386.6451122771055,2519.2285464163774,20
87,3386.6451122771055,2519.2285464163774,20
88,3386.6451122771055,2519.2285464163774,20
89,3386.6451122771055,2519.2285464163774,20
90,3386.6451122771055,2519.2285464163774,20
91,3338.5370423009854,2531.6361215458296,20
92,3338.5370423009854,2531.6361215458296,20
93,3338.5370423009854,2531.6361215458296,20
94,3338.5370423009854,2531.6361215458296,20
95,3338.5370423009854,2531.6361215458296,20
96,3338.5370423009854,2531.6361215458296,20
97,3338.5370423009854,2531.6361215458296,20
98,3338.5370423009854,2531.6361215458296,20
99,3338.5370423009854,2531.6361215458296,20
100,3268.8205365972053,2444.1822633580737,20
101,3193.413944311825,2433.67183499876,20
102,3193.413944311825,2433.67183499876,20
103,3193.413944311825,2433.67183499876,20
104,3193.413944311825,2433.67183499876,20
105,3193.413944311825,2433.67183499876,20
106,2913.413944311825,1987.4692925155218,20
107,2913.413944311825,1987.4692925155218,20
108,2913.413944311825,1987.4692925155218,20
109,2913.413944311825,1987.4692925155218,20
110,2913.413944311825,1987.4692925155218,20
111,2913.413944311825,1987.4692925155218,20
112,2913.413944311825,1987.4692925155218,20
113,2913.413944311825,1987.4692925155218,20
114,2913.413944311825,1987.4692925155218,20
115,2913.413944311825,1987.4692925155218,20
116,2913.413944311825,1987.4692925155218,20
117,2781.3029188025453,2064.770175154935,20
118,2781.3029188025453,2064.770175154935,20
119,2781.3029188025453,2064.770175154935,20
120,2781.3029188025453,2064.770175154935,20
121,2661.3029188025453,2059.950122776733,20
122,2661.3029188025453,2059.950122776733,20
123,2661.3029188025453,2059.950122776733,20
124,2661.3029188025453,2059.950122776733,20
125,2661.3029188025453,2059.950122776733,20
126,2504.571390036145,2152.325589548876,20
127,2456.886852153425,2127.876385101453,20
128,2456.886852153425,2127.876385101453,20
129,2456.886852153425,2127.876385101453,20
130,2287.0802338646904,1977.5754700694947,20
131,2287.0802338646904,1977.5754700694947,20
132,2287.0802338646904,1977.5754700694947,20
133,2287.0802338646904,1977.5754700694947,20
134,2233.94314887484,1992.4854900242383,20
135,2233.94314887484,1992.4854900242383,20
136,2233.94314887484,1992.4854900242383,20
137,2107.6908454484396,1844.3768877825112,20
138,2107.6908454484396,1844.3768877825112,20
139,2107.6908454484396,1844.3768877825112,20
140,2107.6908454484396,1844.3768877825112,20
141,2107.6908454484396,1844.3768877825112,20
142,2107.6908454484396,1844.3768877825112,20
143,1969.6080392823048,1503.7323875735365,20
144,1969.6080392823048,1503.7323875735365,20
145,1789.641092798795,1513.6888187428774,20
146,1789.641092798795,1513.6888187428774,20
147,1789.641092798795,1513.6888187428774,20
148,1789.641092798795,1513.6888187428774,20
149,1789.641092798795,1513.6888187428774,20
150,1789.641092798795,1513.6888187428774,20
151,1789.641092798795,1513.6888187428774,20
152,1789.641092798795,1513.6888187428774,20
153,1709.641092798795,1521.990982349541,20
154,1709.641092798795,1521.990982349541,20
155,1709.641092798795,1521.990982349541,20
156,1709.641092798795,1521.990982349541,20
157,1709.641092798795,1521.990982349541,20
158,1709.641092798795,1521.990982349541,20
159,1709.641092798795,1521.990982349541,20
160,1543.81178124122,1365.2243693824123,20
161,1543.81178124122,1365.2243693824123,20
162,1543.81178124122,1365.2243693824123,20
163,1543.81178124122,1365.2243693824123,20
164,1543.81178124122,1365.2243693824123,20
165,1543.81178124122,1365.2243693824123,20
166,1543.81178124122,1365.2243693824123,20
167,1543.81178124122,1365.2243693824123,20
168,1543.81178124122,1365.2243693824123,20
169,1543.81178124122,1365.2243693824123,20
170,1543.81178124122,1365.2243693824123,20
171,1543.81178124122,1365.2243693824123,20
172,1543.81178124122,1365.2243693824123,20
173,1543.81178124122,1365.2243693824123,20
174,1543.81178124122,1365.2243693824123,20
175,1543.81178124122,1365.2243693824123,20
176,1543.81178124122,1365.2243693824123,20
177,1543.81178124122,1365.2243693824123,20
178,1543.81178124122,1365.2243693824123,20
179,1363.868495518905,1316.239982509268,20
180,1363.868495518905,1316.239982509268,20
181,1363.868495518905,1316.239982509268,20
182,1363.868495518905,1316.239982509268,20
183,1363.868495518905,1316.239982509268,20
184,1363.868495518905,1316.239982509268,20
185,1363.868495518905,1316.239982509268,20
186,1363.868495518905,1316.239982509268,20
187,1363.868495518905,1316.239982509268,20
188,1363.868495518905,1316.239982509268,20
189,1363.868495518905,1316.239982509268,20
190,1325.5716652248498,1350.5996969785028,20
191,1325.5716652248498,1350.5996969785028,20
192,1325.5716652248498,1350.5996969785028,20
193,1325.5716652248498,1350.5996969785028,20
194,1325.5716652248498,1350.5996969785028,20
195,1325.5716652248498,1350.5996969785028,20
196,1325.5716652248498,1350.5996969785028,20
197,1325.5716652248498,1350.5996969785028,20
198,1325.5716652248498,1350.5996969785028,20
199,1325.5716652248498,1350.5996969785028,20
200,1325.5716652248498,1350.5996969785028,20
201,1325.5716652248498,1350.5996969785028,20
202,1325.5716652248498,1350.5996969785028,20
203,1325.5716652248498,1350.5996969785028,20
204,1325.5716652248498,1350.5996969785028,20
205,1325.5716652248498,1350.5996969785028,20
206,1325.5716652248498,1350.5996969785028,20
207,1325.5716652248498,1350.5996969785028,20
208,1325.5716652248498,1350.5996969785028,20
209,1325.5716652248498,1350.5996969785028,20
210,1325.5716652248498,1350.5996969785028,20
211,1325.5716652248498,1350.5996969785028,20
212,1325.5716652248498,1350.5996969785028,20
213,1325.5716652248498,1350.5996969785028,20
214,1325.5716652248498,1350.5996969785028,20
215,1325.5716652248498,1350.5996969785028,20
216,1325.5716652248498,1350.5996969785028,20
217,1325.5716652248498,1350.5996969785028,20
218,1325.5716652248498,1350.5996969785028,20
219,1325.5716652248498,1350.5996969785028,20
220,1325.5716652248498,1350.5996969785028,20
221,1325.5716652248498,1350.5996969785028,20
222,1325.5716652248498,1350.5996969785028,20
223,1325.5716652248498,1350.5996969785028,20
224,1325.5716652248498,1350.5996969785028,20
225,1325.5716652248498,1350.5996969785028,20
226,1325.5716652248498,1350.5996969785028,20
227,1325.5716652248498,1350.5996969785028,20
228,1325.5716652248498,1350.5996969785028,20
229,1325.5716652248498,1350.5996969785028,20
230,1325.5716652248498,1350.5996969785028,20
231,1325.5716652248498,1350.5996969785028,20
232,1325.5716652248498,1350.5996969785028,20
233,1325.5716652248498,1350.5996969785028,20
234,1325.5716652248498,1350.5996969785028,20
235,1325.5716652248498,1350.5996969785028,20
236,1325.5716652248498,1350.5996969785028,20
237,1325.5716652248498,1350.5996969785028,20
238,1325.5716652248498,1350.5996969785028,20
239,1325.5716652248498,1350.5996969785028,20
240,1325.5716652248498,1350.5996969785028,20
241,1325.5716652248498,1350.5996969785028,20
242,1325.5716652248498,1350.5996969785028,20
243,1325.5716652248498,1350.5996969785028,20
244,1325.5716652248498,1350.5996969785028,20
245,1325.5716652248498,1350.5996969785028,20
246,1325.5716652248498,1350.5996969785028,20
247,1285.619427547885,1378.4951891513413,20
248,1285.619427547885,1378.4951891513413,20
249,1285.619427547885,1378.4951891513413,20
250,1285.619427547885,1378.4951891513413,20
251,1285.619427547885,1378.4951891513413,20
252,1285.619427547885,1378.4951891513413,20
253,1285.619427547885,1378.4951891513413,20
254,1285.619427547885,1378.4951891513413,20
255,1285.619427547885,1378.4951891513413,20
256,1285.619427547885,1378.4951891513413,20
257,1285.619427547885,1378.4951891513413,20
258,1188.8649807512552,1302.8930994721743,20
259,1188.8649807512552,1302.8930994721743,20
260,1188.8649807512552,1302.8930994721743,20
261,1188.8649807512552,1302.8930994721743,20
262,1188.8649807512552,1302.8930994721743,20
263,1188.8649807512552,1302.8930994721743,20
264,1188.8649807512552,1302.8930994721743,20
265,1188.8649807512552,1302.8930994721743,20
266,1188.8649807512552,1302.8930994721743,20
267,1188.8649807512552,1302.8930994721743,20
268,1188.8649807512552,1302.8930994721743,20
269,1188.8649807512552,1302.8930994721743,20
270,1188.8649807512552,1302.8930994721743,20
271,1188.8649807512552,1302.8930994721743,20
272,1188.8649807512552,1302.8930994721743,20
273,1188.8649807512552,1302.8930994721743,20
274,1188.8649807512552,1302.8930994721743,20
275,1188.8649807512552,1302.8930994721743,20
276,1188.8649807512552,1302.8930994721743,20
277,1188.8649807512552,1302.8930994721743,20
278,1188.8649807512552,1302.8930994721743,20
279,1188.8649807512552,1302.8930994721743,20
280,1188.8649807512552,1302.8930994721743,20
281,1188.8649807512552,1302.8930994721743,20
282,1159.7950718373452,1265.2100173930648,20
283,1159.7950718373452,1265.2100173930648,20
284,1159.7950718373452,1265.2100173930648,20
285,1159.7950718373452,1265.2100173930648,20
286,1159.7950718373452,1265.2100173930648,20
287,1159.7950718373452,1265.2100173930648,20
288,1159.7950718373452,1265.2100173930648,20
289,1159.7950718373452,1265.2100173930648,20
290,1159.7950718373452,1265.2100173930648,20
291,1159.7950718373452,1265.2100173930648,20
292,1159.7950718373452,1265.2100173930648,20
293,1159.7950718373452,1265.2100173930648,20
294,1159.7950718373452,1265.2100173930648,20
295,1159.7950718373452,1265.2100173930648,20
296,1159.7950718373452,1265.2100173930648,20
297,1159.7950718373452,1265.2100173930648,20
298,1159.7950718373452,1265.2100173930648,20
299,1159.7950718373452,1265.2100173930648,20
300,1159.7950718373452,1265.2100173930648,20
301,1159.7950718373452,1265.2100173930648,20
302,1159.7950718373452,1265.2100173930648,20
303,1159.7950718373452,1265.2100173930648,20
304,1159.7950718373452,1265.2100173930648,20
305,1159.7950718373452,1265.2100173930648,20
306,1140.5148853277801,1280.2464139208532,20
307,1140.5148853277801,1280.2464139208532,20
308,1140.5148853277801,1280.2464139208532,20
309,1140.5148853277801,1280.2464139208532,20
310,1140.5148853277801,1280.2464139208532,20
311,1140.5148853277801,1280.2464139208532,20
312,1140.5148853277801,1280.2464139208532,20
313,1140.5148853277801,1280.2464139208532,20
314,1140.5148853277801,1280.2464139208532,20
315,1140.5148853277801,1280.2464139208532,20
316,1140.5148853277801,1280.2464139208532,20
317,1140.5148853277801,1280.2464139208532,20
318,1140.5148853277801,1280.2464139208532,20
319,1140.5148853277801,1280.2464139208532,20
320,1140.5148853277801,1280.2464139208532,20
321,1140.5148853277801,1280.2464139208532,20
322,1140.5148853277801,1280.2464139208532,20
323,1098.052772815425,1276.5634987838637,20
324,1098.052772815425,1276.5634987838637,20
325,1098.052772815425,1276.5634987838637,20
326,1098.052772815425,1276.5634987838637,20
327,874.842381394015,1155.5378663031609,20
328,874.842381394015,1155.5378663031609,20
329,715.213150545395,1031.262110437493,20
330,715.213150545395,1031.262110437493,20
331,715.213150545395,1031.262110437493,20
332,715.213150545395,1031.262110437493,20
333,715.213150545395,1031.262110437493,20
334,715.213150545395,1031.262110437493,20
335,715.213150545395,1031.262110437493,20
336,715.213150545395,1031.262110437493,20
337,715.1079104131801,1031.3387119388585,20
338,715.1079104131801,1031.3387119388585,20
339,715.1079104131801,1031.3387119388585,20
340,715.1079104131801,1031.3387119388585,20
341,715.1054744606,1031.3404881798424,20
342,715.1054744606,1031.3404881798424,20
343,715.1054744606,1031.3404881798424,20
344,715.1054744606,1031.3404881798424,20
345,715.1054744606,1031.3404881798424,20
346,715.1054744606,1031.3404881798424,20
347,715.1054744606,1031.3404881798424,20
348,715.1054744606,1031.3404881798424,20
349,715.1054744606,1031.3404881798424,20
350,715.1054744606,1031.3404881798424,20
351,715.1054744606,1031.3404881798424,20
352,715.1054744606,1031.3404881798424,20
353,715.1054744606,1031.3404881798424,20
354,715.1054744606,1031.3404881798424,20
355,715.1054744606,1031.3404881798424,20
356,715.1054744606,1031.3404881798424,20
357,715.1054744606,1031.3404881798424,20
358,715.1054744606,1031.3404881798424,20
359,715.1054744606,1031.3404881798424,20
360,715.1054744606,1031.3404881798424,20
361,715.1054744606,1031.3404881798424,20
362,715.1054744606,1031.3404881798424,20
363,715.1054744606,1031.3404881798424,20
364,715.1054744606,1031.3404881798424,20
365,715.1054744606,1031.3404881798424,20
366,715.1054744606,1031.3404881798424,20
367,715.1054744606,1031.3404881798424,20
368,715.1054744606,1031.3404881798424,20
369,715.1054744606,1031.3404881798424,20
370,715.1054744606,1031.3404881798424,20
371,715.1054744606,1031.3404881798424,20
372,715.1054744606,1031.3404881798424,20
373,715.1054744606,1031.3404881798424,20
374,715.1054744606,1031.3404881798424,20
375,715.1054744606,1031.3404881798424,20
376,715.1054744606,1031.3404881798424,20
377,715.1054744606,1031.3404881798424,20
378,715.1054744606,1031.3404881798424,20
379,715.1054744606,1031.3404881798424,20
380,715.1054744606,1031.3404881798424,20
381,715.1054744606,1031.3404881798424,20
382,715.1054744606,1031.3404881798424,20
383,652.79001234332,914.0546349094067,20
384,652.79001234332,914.0546349094067,20
385,652.79001234332,914.0546349094067,20
386,652.79001234332,914.0546349094067,20
387,652.79001234332,914.0546349094067,20
388,652.79001234332,914.0546349094067,20
389,652.79001234332,914.0546349094067,20
390,652.79001234332,914.0546349094067,20
391,652.79001234332,914.0546349094067,20
392,652.79001234332,914.0546349094067,20
393,652.79001234332,914.0546349094067,20
394,652.79001234332,914.0546349094067,20
395,652.79001234332,914.0546349094067,20
396,652.79001234332,914.0546349094067,20
397,652.79001234332,914.0546349094067,20
398,652.79001234332,914.0546349094067,20
399,652.79001234332,914.0546349094067,20
400,652.79001234332,914.0546349094067,20
401,652.79001234332,914.0546349094067,20
402,652.79001234332,914.0546349094067,20
403,652.79001234332,914.0546349094067,20
404,652.79001234332,914.0546349094067,20
405,652.79001234332,914.0546349094067,20
406,652.79001234332,914.0546349094067,20
407,652.79001234332,914.0546349094067,20
408,652.79001234332,914.0546349094067,20
409,652.79001234332,914.0546349094067,20
410,652.79001234332,914.0546349094067,20
411,652.79001234332,914.0546349094067,20
412,652.79001234332,914.0546349094067,20
413,652.79001234332,914.0546349094067,20
414,652.79001234332,914.0546349094067,20
415,652.79001234332,914.0546349094067,20
416,652.79001234332,914.0546349094067,20
417,652.79001234332,914.0546349094067,20
418,652.79001234332,914.0546349094067,20
419,652.79001234332,914.0546349094067,20
420,652.79001234332,914.0546349094067,20
421,652.79001234332,914.0546349094067,20
422,652.79001234332,914.0546349094067,20
423,652.79001234332,914.0546349094067,20
424,652.79001234332,914.0546349094067,20
425,652.79001234332,914.0546349094067,20
426,652.79001234332,914.0546349094067,20
427,652.79001234332,914.0546349094067,20
428,652.79001234332,914.0546349094067,20
429,652.79001234332,914.0546349094067,20
430,652.79001234332,914.0546349094067,20
431,652.79001234332,914.0546349094067,20
432,652.79001234332,914.0546349094067,20
433,652.79001234332,914.0546349094067,20
434,652.79001234332,914.0546349094067,20
435,652.79001234332,914.0546349094067,20
436,652.79001234332,914.0546349094067,20
437,652.79001234332,914.0546349094067,20
438,652.79001234332,914.0546349094067,20
439,652.79001234332,914.0546349094067,20
440,652.79001234332,914.0546349094067,20
441,652.79001234332,914.0546349094067,20
442,652.79001234332,914.0546349094067,20
443,652.79001234332,914.0546349094067,20
444,652.79001234332,914.0546349094067,20
445,652.79001234332,914.0546349094067,20
446,652.79001234332,914.0546349094067,20
447,652.79001234332,914.0546349094067,20
448,652.79001234332,914.0546349094067,20
449,652.79001234332,914.0546349094067,20
450,652.79001234332,914.0546349094067,20
451,652.75424426131,914.0814768767497,20
452,652.75424426131,914.0814768767497,20
453,652.75424426131,914.0814768767497,20
454,632.75424426131,915.0656397630277,20
455,632.75424426131,915.0656397630277,20
456,632.75424426131,915.0656397630277,20
457,632.75424426131,915.0656397630277,20
458,632.75424426131,915.0656397630277,20
459,632.75424426131,915.0656397630277,20
460,632.75424426131,915.0656397630277,20
461,632.75424426131,915.0656397630277,20
462,629.50869105794,908.3155506913245,20
463,626.26313785457,906.0387797720722,20
464,626.26313785457,906.0387797720722,20
465,626.26313785457,906.0387797720722,20
466,626.26313785457,906.0387797720722,20
467,626.26313785457,906.0387797720722,20
468,626.26313785457,906.0387797720722,20
469,626.26313785457,906.0387797720722,20
470,626.26313785457,906.0387797720722,20
471,626.26313785457,906.0387797720722,20
472,586.32123873874,915.5349010461468,20
473,586.32123873874,915.5349010461468,20
474,586.32123873874,915.5349010461468,20
475,586.32123873874,915.5349010461468,20
476,586.32123873874,915.5349010461468,20
477,586.32123873874,915.5349010461468,20
478,586.32123873874,915.5349010461468,20
479,586.32123873874,915.5349010461468,20
480,586.32123873874,915.5349010461468,20
481,586.32123873874,915.5349010461468,20
482,586.32123873874,915.5349010461468,20
483,566.73871522644,923.8806477359584,20
484,566.73871522644,923.8806477359584,20
485,461.4600747764351,732.0663253111234,20
486,461.4600747764351,732.0663253111234,20
487,461.4600747764351,732.0663253111234,20
488,461.4600747764351,732.0663253111234,20
489,461.4600747764351,732.0663253111234,20
490,461.4600747764351,732.0663253111234,20
491,461.4600747764351,732.0663253111234,20
492,461.4600747764351,732.0663253111234,20
493,461.4600747764351,732.0663253111234,20
494,461.4600747764351,732.0663253111234,20
495,461.4600747764351,732.0663253111234,20
496,461.4600747764351,732.0663253111234,20
497,461.4600747764351,732.0663253111234,20
498,461.4600747764351,732.0663253111234,20
499,461.4600747764351,732.0663253111234,20
500,461.4600747764351,732.0663253111234,20
501,461.4600747764351,732.0663253111234,20
502,461.4600747764351,732.0663253111234,20
503,461.4600747764351,732.0663253111234,20
504,461.4600747764351,732.0663253111234,20
505,461.4600747764351,732.0663253111234,20
506,441.59996594188505,739.1747258049396,20
507,441.59996594188505,739.1747258049396,20
508,441.59996594188505,739.1747258049396,20
509,441.59996594188505,739.1747258049396,20
510,441.59996594188505,739.1747258049396,20
511,441.59996594188505,739.1747258049396,20
512,441.59996594188505,739.1747258049396,20
513,441.59996594188505,739.1747258049396,20
514,441.59996594188505,739.1747258049396,20
515,441.59996594188505,739.1747258049396,20
516,441.59996594188505,739.1747258049396,20
517,441.59996594188505,739.1747258049396,20
518,441.59996594188505,739.1747258049396,20
519,441.59996594188505,739.1747258049396,20
520,441.59996594188505,739.1747258049396,20
521,441.59996594188505,739.1747258049396,20
522,441.59996594188505,739.1747258049396,20
523,441.59996594188505,739.1747258049396,20
524,441.59996594188505,739.1747258049396,20
525,441.59996594188505,739.1747258049396,20
526,441.59996594188505,739.1747258049396,20
527,366.32132549188,591.0557262133508,20
528,366.32132549188,591.0557262133508,20
529,349.884237189345,580.0652068532961,20
530,349.884237189345,580.0652068532961,20
531,349.884237189345,580.0652068532961,20
532,349.884237189345,580.0652068532961,20
533,349.884237189345,580.0652068532961,20
534,349.884237189345,580.0652068532961,20
535,349.884237189345,580.0652068532961,20
536,349.884237189345,580.0652068532961,20
537,349.884237189345,580.0652068532961,20
538,349.884237189345,580.0652068532961,20
539,349.884237189345,580.0652068532961,20
540,334.60559673934,560.1784828877948,20
541,334.60559673934,560.1784828877948,20
542,334.60559673934,560.1784828877948,20
543,334.60559673934,560.1784828877948,20
544,334.60559673934,560.1784828877948,20
545,334.60559673934,560.1784828877948,20
546,334.185660927135,560.4385890612872,20
547,334.185660927135,560.4385890612872,20
548,334.185660927135,560.4385890612872,20
549,334.185660927135,560.4385890612872,20
550,334.185660927135,560.4385890612872,20
551,334.185660927135,560.4385890612872,20
552,334.185660927135,560.4385890612872,20
553,334.185660927135,560.4385890612872,20
554,334.185660927135,560.4385890612872,20
555,334.185660927135,560.4385890612872,20
556,334.185660927135,560.4385890612872,20
557,334.185660927135,560.4385890612872,20
558,334.185660927135,560.4385890612872,20
559,334.185660927135,560.4385890612872,20
560,334.185660927135,560.4385890612872,20
561,334.185660927135,560.4385890612872,20
562,334.185660927135,560.4385890612872,20
563,334.185660927135,560.4385890612872,20
564,334.185660927135,560.4385890612872,20
565,334.185660927135,560.4385890612872,20
566,334.185660927135,560.4385890612872,20
567,334.185660927135,560.4385890612872,20
568,334.185660927135,560.4385890612872,20
569,334.185660927135,560.4385890612872,20
570,334.185660927135,560.4385890612872,20
571,334.185660927135,560.4385890612872,20
572,334.185660927135,560.4385890612872,20
573,334.185660927135,560.4385890612872,20
574,334.185660927135,560.4385890612872,20
575,334.185660927135,560.4385890612872,20
576,334.185660927135,560.4385890612872,20
577,328.90702047713,546.2226696847989,20
578,328.90702047713,546.2226696847989,20
579,328.90702047713,546.2226696847989,20
580,328.90702047713,546.2226696847989,20
581,328.90702047713,546.2226696847989,20
582,328.90702047713,546.2226696847989,20
583,328.90702047713,546.2226696847989,20
584,328.577747659565,546.4286167464453,20
585,328.577747659565,546.4286167464453,20
586,328.577747659565,546.4286167464453,20
587,328.577747659565,546.4286167464453,20
588,328.577747659565,546.4286167464453,20
589,328.577747659565,546.4286167464453,20
590,328.577747659565,546.4286167464453,20
591,328.577747659565,546.4286167464453,20
592,328.577747659565,546.4286167464453,20
593,328.577747659565,546.4286167464453,20
594,328.577747659565,546.4286167464453,20
595,328.577747659565,546.4286167464453,20
596,328.577747659565,546.4286167464453,20
597,328.577747659565,546.4286167464453,20
598,328.577747659565,546.4286167464453,20
599,328.577747659565,546.4286167464453,20
600,328.577747659565,546.4286167464453,20
601,328.577747659565,546.4286167464453,20
602,283.85638810957,458.24577805031697,20
603,283.85638810957,458.24577805031697,20
604,283.85638810957,458.24577805031697,20
605,283.85638810957,458.24577805031697,20
606,283.85638810957,458.24577805031697,20
607,283.85638810957,458.24577805031697,20
608,283.85638810957,458.24577805031697,20
609,283.85638810957,458.24577805031697,20
610,283.85638810957,458.24577805031697,20
611,283.85638810957,458.24577805031697,20
612,283.85638810957,458.24577805031697,20
613,239.32693491673496,438.6432878785567,20
614,176.187548044575,368.52921389210474,20
615,176.1524169499,368.54682770563943,20
616,176.1524169499,368.54682770563943,20
617,176.1524169499,368.54682770563943,20
618,176.1524169499,368.54682770563943,20
619,176.1524169499,368.54682770563943,20
620,176.1524169499,368.54682770563943,20
621,176.1524169499,368.54682770563943,20
622,176.1524169499,368.54682770563943,20
623,176.1524169499,368.54682770563943,20
624,176.1524169499,368.54682770563943,20
625,176.1524169499,368.54682770563943,20
626,176.1524169499,368.54682770563943,20
627,176.1524169499,368.54682770563943,20
628,176.1524169499,368.54682770563943,20
629,176.1524169499,368.54682770563943,20
630,176.1524169499,368.54682770563943,20
631,176.1524169499,368.54682770563943,20
632,176.1524169499,368.54682770563943,20
633,176.1524169499,368.54682770563943,20
634,176.1524169499,368.54682770563943,20
635,176.1524169499,368.54682770563943,20
636,176.1524169499,368.54682770563943,20
637,176.1524169499,368.54682770563943,20
638,176.1524169499,368.54682770563943,20
639,176.1524169499,368.54682770563943,20
640,176.1524169499,368.54682770563943,20
641,176.1524169499,368.54682770563943,20
642,176.1524169499,368.54682770563943,20
643,176.1524169499,368.54682770563943,20
644,176.1524169499,368.54682770563943,20
645,176.1524169499,368.54682770563943,20
646,176.1524169499,368.54682770563943,20
647,176.1524169499,368.54682770563943,20
648,176.1524169499,368.54682770563943,20
649,176.1524169499,368.54682770563943,20
650,176.1524169499,368.54682770563943,20
651,176.1524169499,368.54682770563943,20
652,176.1524169499,368.54682770563943,20
653,176.1524169499,368.54682770563943,20
654,176.1524169499,368.54682770563943,20
655,176.1524169499,368.54682770563943,20
656,176.1524169499,368.54682770563943,20
657,176.1524169499,368.54682770563943,20
658,176.1524169499,368.54682770563943,20
659,176.1524169499,368.54682770563943,20
660,176.14652079845,368.54978473527854,20
661,176.14652079845,368.54978473527854,20
662,176.14652079845,368.54978473527854,20
663,176.14652079845,368.54978473527854,20
664,176.14652079845,368.54978473527854,20
665,176.14652079845,368.54978473527854,20
666,176.14652079845,368.54978473527854,20
667,176.14652079845,368.54978473527854,20
668,176.14652079845,368.54978473527854,20
669,176.14652079845,368.54978473527854,20
670,176.14652079845,368.54978473527854,20
671,176.14652079845,368.54978473527854,20
672,176.14652079845,368.54978473527854,20
673,176.14652079845,368.54978473527854,20
674,176.14652079845,368.54978473527854,20
675,176.01655186339002,368.6145861619383,20
676,176.01655186339002,368.6145861619383,20
677,176.01655186339002,368.6145861619383,20
678,176.01655186339002,368.6145861619383,20
679,176.01655186339002,368.6145861619383,20
680,176.01655186339002,368.6145861619383,20
681,176.01655186339002,368.6145861619383,20
682,176.01655186339002,368.6145861619383,20
683,118.01042566946498,279.5066218838028,20
684,118.01042566946498,279.5066218838028,20
685,118.01042566946498,279.5066218838028,20
686,118.01042566946498,279.5066218838028,20
687,118.01042566946498,279.5066218838028,20
688,118.01042566946498,279.5066218838028,20
689,118.01042566946498,279.5066218838028,20
690,118.01042566946498,279.5066218838028,20
691,118.01042566946498,279.5066218838028,20
692,118.01042566946498,279.5066218838028,20
693,118.01042566946498,279.5066218838028,20
694,118.01042566946498,279.5066218838028,20
695,90.46841385398501,259.49485287618694,20
696,90.46841385398501,259.49485287618694,20
697,90.46841385398501,259.49485287618694,20
698,90.46841385398501,259.49485287618694,20
699,90.46841385398501,259.49485287618694,20
700,54.25335375388501,198.67541009713366,20
701,54.25335375388501,198.67541009713366,20
702,54.25335375388501,198.67541009713366,20
703,54.25335375388501,198.67541009713366,20
704,54.25335375388501,198.67541009713366,20
705,54.25335375388501,198.67541009713366,20
706,54.25335375388501,198.67541009713366,20
707,54.25335375388501,198.67541009713366,20
708,54.25335375388501,198.67541009713366,20
709,54.25335375388501,198.67541009713366,20
710,54.25335375388501,198.67541009713366,20
711,54.25335375388501,198.67541009713366,20
712,54.25335375388501,198.67541009713366,20
713,54.25335375388501,198.67541009713366,20
714,54.25335375388501,198.67541009713366,20
715,54.25335375388501,198.67541009713366,20
716,54.25335375388501,198.67541009713366,20
717,54.25335375388501,198.67541009713366,20
718,54.25335375388501,198.67541009713366,20
719,54.25335375388501,198.67541009713366,20
720,54.25335375388501,198.67541009713366,20
721,54.25335375388501,198.67541009713366,20
722,54.25335375388501,198.67541009713366,20
723,54.25335375388501,198.67541009713366,20
724,54.25335375388501,198.67541009713366,20
725,54.25335375388501,198.67541009713366,20
726,54.25335375388501,198.67541009713366,20
727,54.25335375388501,198.67541009713366,20
728,54.25335375388501,198.67541009713366,20
729,54.25335375388501,198.67541009713366,20
730,54.25335375388501,198.67541009713366,20
731,54.25335375388501,198.67541009713366,20
732,54.25335375388501,198.67541009713366,20
733,54.25335375388501,198.67541009713366,20
734,54.25335375388501,198.67541009713366,20
735,53.77925154842501,198.78568287297665,20
736,53.77925154842501,198.78568287297665,20
737,53.77925154842501,198.78568287297665,20
738,53.77925154842501,198.78568287297665,20
739,53.77925154842501,198.78568287297665,20
740,53.77925154842501,198.78568287297665,20
741,53.77925154842501,198.78568287297665,20
742,53.64000776521001,198.8223539299221,20
743,8.978926990195001,19.20838563850517,20
744,8.978926990195001,19.20838563850517,20
745,8.978926990195001,19.20838563850517,20
746,8.978926990195001,19.20838563850517,20
747,8.978926990195001,19.20838563850517,20
748,8.978926990195001,19.20838563850517,20
749,8.9439591925,19.223911674101213,20
750,8.9439591925,19.223911674101213,20
751,8.9439591925,19.223911674101213,20
752,8.9439591925,19.223911674101213,20
753,8.9439591925,19.223911674101213,20
754,8.9439591925,19.223911674101213,20
755,8.9439591925,19.223911674101213,20
756,8.9439591925,19.223911674101213,20
757,8.9439591925,19.223911674101213,20
758,8.9439591925,19.223911674101213,20
759,8.9439591925,19.223911674101213,20
760,7.736772246645001,18.40112590374165,20
761,7.736772246645001,18.40112590374165,20
762,7.736772246645001,18.40112590374165,20
763,7.736772246645001,18.40112590374165,20
764,7.721236681495,18.40768174792088,20
765,7.721236681495,18.40768174792088,20
766,7.721236681495,18.40768174792088,20
767,7.721236681495,18.40768174792088,20
768,7.721236681495,18.40768174792088,20
769,7.721236681495,18.40768174792088,20
770,7.721236681495,18.40768174792088,20
771,7.721236681495,18.40768174792088,20
772,7.721236681495,18.40768174792088,20
773,7.721236681495,18.40768174792088,20
774,7.721236681495,18.40768174792088,20
775,7.721236681495,18.40768174792088,20
776,7.721236681495,18.40768174792088,20
777,7.721236681495,18.40768174792088,20
778,7.721236681495,18.40768174792088,20
779,7.721236681495,18.40768174792088,20
780,7.721236681495,18.40768174792088,20
781,7.721236681495,18.40768174792088,20
782,7.721236681495,18.40768174792088,20
783,7.721236681495,18.40768174792088,20
784,7.721236681495,18.40768174792088,20
785,7.721236681495,18.40768174792088,20
786,7.721236681495,18.40768174792088,20
787,7.721236681495,18.40768174792088,20
788,7.721236681495,18.40768174792088,20
789,7.721236681495,18.40768174792088,20
790,7.721236681495,18.40768174792088,20
791,7.721236681495,18.40768174792088,20
792,7.721236681495,18.40768174792088,20
793,7.721236681495,18.40768174792088,20
794,7.721236681495,18.40768174792088,20
795,7.721236681495,18.40768174792088,20
796,7.721236681495,18.40768174792088,20
797,7.721236681495,18.40768174792088,20
798,7.721236681495,18.40768174792088,20
799,7.721236681495,18.40768174792088,20
800,7.721236681495,18.40768174792088,20
801,7.721236681495,18.40768174792088,20
802,7.721236681495,18.40768174792088,20
803,7.721236681495,18.40768174792088,20
804,7.721236681495,18.40768174792088,20
805,7.721236681495,18.40768174792088,20
806,7.721236681495,18.40768174792088,20
807,7.721236681495,18.40768174792088,20
808,7.721236681495,18.40768174792088,20
809,7.721236681495,18.40768174792088,20
810,7.721236681495,18.40768174792088,20
811,7.721236681495,18.40768174792088,20
812,7.721236681495,18.40768174792088,20
813,7.721236681495,18.40768174792088,20
814,7.721236681495,18.40768174792088,20
815,7.721236681495,18.40768174792088,20
816,7.721236681495,18.40768174792088,20
817,7.721236681495,18.40768174792088,20
818,7.721236681495,18.40768174792088,20
819,7.721236681495,18.40768174792088,20
820,7.721236681495,18.40768174792088,20
821,7.721236681495,18.40768174792088,20
822,7.721236681495,18.40768174792088,20
823,7.721236681495,18.40768174792088,20
824,7.721236681495,18.40768174792088,20
825,7.721236681495,18.40768174792088,20
826,7.721236681495,18.40768174792088,20
827,7.721236681495,18.40768174792088,20
828,7.721236681495,18.40768174792088,20
829,7.721236681495,18.40768174792088,20
830,7.721236681495,18.40768174792088,20
831,7.721236681495,18.40768174792088,20
832,7.721236681495,18.40768174792088,20
833,7.721236681495,18.40768174792088,20
834,7.594503549945,18.234669873503464,20
835,7.05106872106,16.400844127675445,20
836,6.97902722937,16.19324881921789,20
837,6.766655597680002,15.929833214148228,20
838,6.7304165912650005,15.938799184358292,20
839,6.723700817475001,15.941590756265478,20
840,6.709792199970001,15.94041113108023,20
841,6.697453870685001,15.945335593378676,20
842,6.69315711262,15.947052668421161,20
843,6.690713491070001,15.948038373293006,20
844,6.688639675800002,15.94887494532723,20
845,6.661734236105,15.899083602095939,20
846,6.6484412834799995,15.903209551089939,20
847,6.641427534209998,15.90598334322778,20
848,6.630964715589999,15.909234140241697,20
849,6.630964715589999,15.909234140241697,20
850,6.630964715589999,15.909234140241697,20
851,6.6130904331,15.909702366260179,20
852,6.562440492464999,15.834017694488587,20
853,6.561369033175,15.834463766566921,20
854,6.483472303819999,15.626662233949297,20
855,6.482051247675,15.627143366505909,20
856,6.416302094034999,15.373519912131977,20
857,6.41625951802,15.373538250207284,20
858,6.41625951802,15.373538250207284,20
859,6.415389898535001,15.373908855296401,20
860,6.414961490355,15.374086603222128,20
861,6.414961490355,15.374086603222128,20
862,6.41424602082,15.374248762884509,20
863,6.414016940275,15.374347289810355,20
864,6.407510382540001,15.374512924402497,20
865,6.407510382540001,15.374512924402497,20
866,6.40506656191,15.375509971901618,20
867,6.40407737579,15.375801883184923,20
868,6.40407737579,15.375801883184923,20
869,6.403259611825,15.376138387966254,20
870,6.403259611825,15.376138387966254,20
871,6.403259611825,15.376138387966254,20
872,6.371605401249999,15.253531667809689,20
873,6.366269495805,15.25148334999671,20
874,6.366269495805,15.25148334999671,20
875,6.366269495805,15.25148334999671,20
876,6.366269495805,15.25148334999671,20
877,6.366269495805,15.25148334999671,20
878,6.36360010406,15.252422212227158,20
879,6.36360010406,15.252422212227158,20
880,6.36360010406,15.252422212227158,20
881,6.36341674277,15.252497962762005,20
882,6.36341674277,15.252497962762005,20
883,6.362181909335,15.25019063224372,20
884,6.3621631139399994,15.250198190240653,20
885,6.3621631139399994,15.250198190240653,20
886,6.36212756437,15.2502133655337,20
887,6.36212756437,15.2502133655337,20
888,6.36212756437,15.2502133655337,20
889,6.362044382085,15.250246820041811,20
890,6.362044382085,15.250246820041811,20
891,6.36175503953,15.25034560749084,20
892,6.361535399355,15.250435742470584,20
893,6.361240506014999,15.250560823792691,20
894,6.359935188325,15.250476220320447,20
895,6.357225259394999,15.24944888686654,20
896,6.357212051965,15.24945452104612,20
897,6.357210290974999,15.249455272286907,20
898,6.357210290974999,15.249455272286907,20
899,6.357184481879999,15.249466375019676,20
900,6.348407851495,15.215512157973375,20
901,6.348407851495,15.215512157973375,20
902,6.348407851495,15.215512157973375,20
903,6.348407851495,15.215512157973375,20
904,6.348407851495,15.215512157973375,20
905,6.34839914328,15.215515904273655,20
906,6.34839914328,15.215515904273655,20
907,6.34839914328,15.215515904273655,20
908,6.3473122832049995,15.215851027786218,20
909,6.347222582165,15.215886845312808,20
910,6.347066652555,15.215951278004889,20
911,6.347066652555,15.215951278004889,20
912,6.347066652555,15.215951278004889,20
913,6.347066652555,15.215951278004889,20
914,6.347048737145,15.215958989924161,20
915,6.347048737145,15.215958989924161,20
916,6.346781108010001,15.215941642351913,20
917,6.346743369485001,15.215957750861458,20
918,6.346743369485001,15.215957750861458,20
919,6.346743369485001,15.215957750861458,20
920,6.33831160752,15.200909683175297,20
921,6.337661288660001,15.201176750908097,20
922,6.337661288660001,15.201176750908097,20
923,6.336653733335,15.201569325756813,20
924,6.336653733335,15.201569325756813,20
925,6.336653733335,15.201569325756813,20
926,6.33664109062,15.201574764279625,20
927,6.336629719585,15.201578134468265,20
928,6.335579489780001,15.199620702821107,20
929,6.335089351885001,15.19973094902571,20
930,6.335089351885001,15.19973094902571,20
931,6.335089351885001,15.19973094902571,20
932,6.335042315095,15.199749715401769,20
933,6.335042315095,15.199749715401769,20
934,6.335042315095,15.199749715401769,20
935,6.335001614925,15.199762292036704,20
936,6.328784282545,15.175758527739806,20
937,6.328784282545,15.175758527739806,20
938,6.328784282545,15.175758527739806,20
939,6.328784282545,15.175758527739806,20
940,6.328763190915,15.175767119708945,20
941,6.328763190915,15.175767119708945,20
942,6.32873925732,15.175777420236868,20
943,6.32873925732,15.175777420236868,20
944,6.32873925732,15.175777420236868,20
945,6.32873925732,15.175777420236868,20
946,6.32873925732,15.175777420236868,20
947,6.32873925732,15.175777420236868,20
948,6.3285841315399995,15.17583895994684,20
949,6.3285841315399995,15.17583895994684,20
950,6.3285841315399995,15.17583895994684,20
951,6.3285841315399995,15.17583895994684,20
952,6.328432396969999,15.175898606290904,20
953,6.328432396969999,15.175898606290904,20
954,6.328362289445,15.17592875200712,20
955,6.32832326567,15.175944965329258,20
956,6.32832326567,15.175944965329258,20
957,6.32832326567,15.175944965329258,20
958,6.32832326567,15.175944965329258,20
959,6.328306845769999,15.175952026640136,20
960,6.328196236999999,15.175996259238765,20
961,6.328196236999999,15.175996259238765,20
962,6.328196236999999,15.175996259238765,20
963,6.32817733926,15.176004386401656,20
964,6.32817733926,15.176004386401656,20
965,6.32817733926,15.176004386401656,20
966,6.3275650512,15.175893726575165,20
967,6.3275650512,15.175893726575165,20
968,6.32754533303,15.175902089334796,20
969,6.32752074081,15.175912247665368,20
970,6.32752074081,15.175912247665368,20
971,6.32752074081,15.175912247665368,20
972,6.32752074081,15.175912247665368,20
973,6.327486184835,15.17592605411601,20
974,6.32737914522,15.175918980738876,20
975,6.327362302905,15.175925840422368,20
976,6.327344721099999,15.175933297312232,20
977,6.327344721099999,15.175933297312232,20
978,6.327344721099999,15.175933297312232,20
979,6.327344721099999,15.175933297312232,20
980,6.326933711875,15.176100598775834,20
981,6.326933711875,15.176100598775834,20
982,6.326933711875,15.176100598775834,20
983,6.326933711875,15.176100598775834,20
984,6.326933711875,15.176100598775834,20
985,6.326933711875,15.176100598775834,20
986,6.326933711875,15.176100598775834,20
987,6.326933711875,15.176100598775834,20
988,6.326886736615,15.176119731607587,20
989,6.326886736615,15.176119731607587,20
990,6.326886736615,15.176119731607587,20
991,6.326624257680001,15.176178843078223,20
992,6.325786881645,15.17586055914269,20
993,6.325786881645,15.17586055914269,20
994,6.32577712111,15.175864570378094,20
995,6.32577712111,15.175864570378094,20
996,6.32577712111,15.175864570378094,20
997,6.32572196065,15.175887241720151,20
998,6.32572196065,15.175887241720151,20
999,6.32572196065,15.175887241720151,20
1000,6.32572196065,15.175887241720151,20


==> Tikzplots/convergence_data/HEBO_Concurrent_orthotropic.csv <==
evaluations,mean,std,count
1,44137.11124119199,30780.596452693033,20
2,28515.436490563727,20916.00734696516,20
3,21470.56932860585,9218.21764752201,20
4,17610.494065216877,9665.187010413314,20
5,15549.645482495243,6575.547629808025,20
6,15362.689592829422,6493.245228398026,20
7,13457.315929507493,6994.554047924864,20
8,12605.41483069306,7169.546771205977,20
9,11155.61040512243,5835.839326127891,20
10,10786.81480069365,5932.110618869052,20
11,10786.81480069365,5932.110618869052,20
12,10233.244176353051,4706.828886486555,20
13,10233.244176353051,4706.828886486555,20
14,10233.244176353051,4706.828886486555,20
15,10111.347840604276,4613.306752345424,20
16,10104.944248242837,4601.35876693703,20
17,9974.511545905192,4698.642583096875,20
18,9974.511545905192,4698.642583096875,20
19,9974.511545905192,4698.642583096875,20
20,9974.511545905192,4698.642583096875,20
21,9946.016390061568,4647.514432823376,20
22,9946.016390061568,4647.514432823376,20
23,9307.200849636447,4485.122183701724,20
24,9169.790763080377,4235.317186997518,20
25,9024.22307448307,4279.991536892454,20
26,8922.179991635068,4083.5636491694104,20
27,8922.179991635068,4083.5636491694104,20
28,8642.179991635068,4082.27726285639,20
29,8604.1126810537,4113.3704868244085,20
30,8604.1126810537,4113.3704868244085,20
31,8604.1126810537,4113.3704868244085,20
32,8603.761215712546,4112.7978654633735,20
33,8490.747982987561,4080.788209768548,20
34,8379.032254235022,4208.167861056831,20
35,7543.942172728855,3514.7470444400064,20
36,7309.325187774375,3420.7729584998874,20
37,7309.325187774375,3420.7729584998874,20
38,6788.1090798995765,2995.490808212491,20
39,6788.1090798995765,2995.490808212491,20
40,6719.023928274271,2967.994673082538,20
41,6554.564745803051,2930.887077933823,20
42,6546.295804635571,2926.037415640007,20
43,6376.559145025466,2444.586271887527,20
44,6173.21353360739,2495.6910471127812,20
45,6173.21353360739,2495.6910471127812,20
46,6173.21353360739,2495.6910471127812,20
47,6173.21353360739,2495.6910471127812,20
48,6173.21353360739,2495.6910471127812,20
49,6135.694678922055,2504.058449793251,20
50,5897.7761914721395,2537.7431856216226,20
51,5897.7761914721395,2537.7431856216226,20
52,5566.64471500783,2821.5491118215355,20
53,5557.880573899635,2813.5288327477288,20
54,5557.880573899635,2813.5288327477288,20
55,5039.288032195454,2406.059736793987,20
56,4890.0843753603895,2471.7835348730396,20
57,3990.59226763352,2476.865259657083,20
58,3919.4913848714796,2456.8081090616793,20
59,3425.762663341005,2367.897808038014,20
60,3151.4555648591604,2444.1535012370805,20
61,2843.025369531595,2610.9227746802385,20
62,2802.9889341300704,2630.6128538062717,20
63,2617.8422153022398,2646.2220235843347,20
64,2416.88984311038,2674.141360768771,20
65,2346.9507439733597,2613.4589330702443,20
66,2077.1594900187,2357.5738052367356,20
67,1905.801161184805,2311.0689723505666,20
68,1689.5887266896402,2302.254224198875,20
69,1658.99662173788,2310.961705825782,20
70,1558.97015436954,2274.95363233715,20
71,1538.8686119976903,2276.3879992298853,20
72,1319.79257344179,2175.146845229707,20
73,896.559098657415,1584.5198959782113,20
74,795.715575423595,1331.332168653464,20
75,741.08068487398,1227.65747299613,20
76,697.10721585953,1126.1647796919908,20
77,405.1952953715801,920.0919138514264,20
78,405.04437158880006,920.1610851547925,20
79,278.30689193702,775.251237340607,20
80,238.36540800281,767.4979890388404,20
81,238.13053161376502,767.5728997605851,20
82,216.12126336228502,687.8071667666176,20
83,216.10121158397,687.8137013372569,20
84,216.06405139339995,687.8258579716532,20
85,216.06405139339995,687.8258579716532,20
86,151.13071491846497,544.0712231771705,20
87,150.86191867019497,544.134681298015,20
88,150.822499965895,544.1460989145787,20
89,150.53399367275497,544.2202223532055,20
90,150.52080430734998,544.2240386661608,20
91,150.51041296236497,544.2270352926529,20
92,150.508763672205,544.2275147052563,20
93,110.50862853816,372.49533982119533,20
94,110.49377598136,372.49994363675864,20
95,102.19490754466499,363.58363980584414,20
96,102.17561423007999,363.58931104412636,20
97,102.15795287088999,363.59447161325784,20
98,102.07599192928998,363.616402548919,20
99,102.07599192928998,363.616402548919,20
100,82.12963428430999,357.300233107742,20
101,82.10904138314,357.3051142918414,20
102,61.974046696180004,267.90477990421834,20
103,41.887584889345,178.4960849779158,20
104,41.876276814045,178.49873786924988,20
105,41.873838184250005,178.49931756354584,20
106,41.65304921296,178.53239713499568,20
107,41.6374312656,178.5360652469322,20
108,41.635764909390005,178.53647287630366,20
109,21.597437568544997,89.13924475002432,20
110,21.597437568544997,89.13924475002432,20
111,21.597372153995,89.13926116616885,20
112,21.59003285606,89.14107297067608,20
113,21.58758561112,89.14165239749956,20
114,21.58758561112,89.14165239749956,20
115,21.58745522461,89.14168327099469,20
116,2.1542672225450006,4.206302098027033,20
117,1.7083980988450005,3.558106786928709,20
118,1.705732447855,3.558342869456617,20
119,1.705732447855,3.558342869456617,20
120,1.705732447855,3.558342869456617,20
121,1.3228208922,2.0088375949617805,20
122,1.309349375275,2.0042417477738295,20
123,1.304172005975,2.0017403231189546,20
124,1.284520048235,1.9925299525473334,20
125,1.2787150478349998,1.9931588249330368,20
126,1.272987098065,1.990725243488351,20
127,1.2531430263999999,1.9164818275812403,20
128,1.2531430263999999,1.9164818275812403,20
129,1.25194993511,1.9171024460916466,20
130,1.25194993511,1.9171024460916466,20
131,1.2488263342150001,1.9184329166099645,20
132,1.247857797895,1.9188378076662906,20
133,1.236689952725,1.923156961818649,20
134,1.2273299462700002,1.9251585394854425,20
135,1.161549479385,1.7355946198194405,20
136,1.161549479385,1.7355946198194405,20
137,1.1613989021950002,1.7356568342733023,20
138,1.1613989021950002,1.7356568342733023,20
139,1.16108689263,1.7357912998722973,20
140,1.16108689263,1.7357912998722973,20
141,1.1517616910050001,1.7361697125967308,20
142,1.1455271375600002,1.7383846980526452,20
143,1.1168423210700005,1.7402602920629027,20
144,1.1166488870950002,1.7401453809455978,20
145,1.0881200670550002,1.642558681122429,20
146,1.0820782258650001,1.6456930302145096,20
147,1.0740471933100002,1.6473000703340428,20
148,1.0495954735950002,1.5743336142709492,20
149,1.0434814650400002,1.5545702667315235,20
150,1.0417651952050002,1.5545403237534268,20
151,1.03337743837,1.5552374016080561,20
152,0.9732964889950001,1.3758091504723033,20
153,0.9732964889950001,1.3758091504723033,20
154,0.9726726215400001,1.376080085966955,20
155,0.9714836949950001,1.3766854531646673,20
156,0.9696026766450002,1.3774696566975189,20
157,0.9682582114,1.3781235537019685,20
158,0.9682521214250001,1.3781270972528765,20
159,0.9347500410250001,1.3093418405658341,20
160,0.93031066743,1.3110306747504286,20
161,0.926329764065,1.3117436669762583,20
162,0.8812075777549999,1.290219942037374,20
163,0.8812075777549999,1.290219942037374,20
164,0.8760223777149999,1.289853420434506,20
165,0.8739444936849999,1.2901745770337505,20
166,0.84985243217,1.2638246906078703,20
167,0.849317162265,1.2639528695110382,20
168,0.836640504725,1.2684082112472677,20
169,0.834146396155,1.2681707715347834,20
170,0.778457386285,1.1658847110538575,20
171,0.775504571005,1.165771654298186,20
172,0.76603067645,1.1476135105699892,20
173,0.7635279340550001,1.1480225901501953,20
174,0.7635279340550001,1.1480225901501953,20
175,0.7598323115900001,1.1482999476163864,20
176,0.7598323115900001,1.1482999476163864,20
177,0.75809847512,1.148923540482011,20
178,0.75763191039,1.1491923107569084,20
179,0.753454045775,1.1497675794602096,20
180,0.75249002927,1.149874257230907,20
181,0.7517160965649999,1.149997715846562,20
182,0.7492302170699999,1.1505889475520072,20
183,0.737011950845,1.1506504681666372,20
184,0.7226137830849999,1.1267119655913116,20
185,0.7131535220299999,1.11139663650611,20
186,0.706007180765,1.1048141386538934,20
187,0.70480604027,1.1051178359875773,20
188,0.70480604027,1.1051178359875773,20
189,0.690741551635,1.0898927549545618,20
190,0.6868063232149998,1.0911695346548087,20
191,0.6866704997949998,1.0912204204638232,20
192,0.6767536332049999,1.0929315442726681,20
193,0.6764718216,1.0929314910734902,20
194,0.63024178291,1.0535587189769668,20
195,0.62728702719,1.0545473755528145,20
196,0.6171989538399999,1.046649004588804,20
197,0.6036576242049998,1.0441277719857855,20
198,0.6023185515399998,1.044628000489302,20
199,0.6006579134149999,1.0453430211226797,20
200,0.5999620808699999,1.0455996970453905,20
201,0.59892308885,1.0459007910397222,20
202,0.5873010380549999,1.0434912254850264,20
203,0.5873010380549999,1.0434912254850264,20
204,0.5862330187699999,1.0439210478656187,20
205,0.58530343568,1.0440884975229723,20
206,0.58530343568,1.0440884975229723,20
207,0.584547054395,1.0444193327638236,20
208,0.5774483262,1.0396602663097014,20
209,0.5774483262,1.0396602663097014,20
210,0.57677579868,1.0395988774884721,20
211,0.575638967725,1.0400461836756862,20
212,0.57182776494,1.0403623375754318,20
213,0.57182776494,1.0403623375754318,20
214,0.57090890731,1.0406341464849074,20
215,0.569912175795,1.0406417826371381,20
216,0.5692391023699999,1.0408177930704436,20
217,0.5685887409949999,1.040893667136409,20
218,0.5677981947249999,1.0411253987538753,20
219,0.5677981947249999,1.0411253987538753,20
220,0.5663421845,1.0417037029656522,20
221,0.5648069934099998,1.0423806623865028,20
222,0.5618243100949999,1.0425019587091626,20
223,0.5618103727549999,1.0425081542204797,20
224,0.56086196601,1.0427432678584287,20
225,0.5606985915000001,1.0427433715246601,20
226,0.5606985915000001,1.0427433715246601,20
227,0.5588287062199999,1.0431483752070718,20
228,0.5548142532449999,1.0438724921962148,20
229,0.5495513100399999,1.0399726832685805,20
230,0.54878385659,1.0401552738203073,20
231,0.548003939095,1.0403134914725503,20
232,0.548003939095,1.0403134914725503,20
233,0.5457297365499999,1.0409479390477345,20
234,0.5453578407799998,1.0410969546986168,20
235,0.5415822722349999,1.0422250902616388,20
236,0.5415822722349999,1.0422250902616388,20
237,0.5408985609699999,1.0425067924600637,20
238,0.5408985609699999,1.0425067924600637,20
239,0.5408391446699998,1.042529442715202,20
240,0.5406915416249999,1.0425378786451331,20
241,0.5392538663199998,1.0428322960651586,20
242,0.5382785522399998,1.0430579392136705,20
243,0.5373816368399998,1.0434237976131306,20
244,0.5372333513399998,1.0434653358032044,20
245,0.5352564512149998,1.0355977605171045,20
246,0.5288988053999999,1.036049660417245,20
247,0.527244351405,1.0364364041159768,20
248,0.52705547836,1.0365066697071788,20
249,0.52584449482,1.0369597548945302,20
250,0.52162106696,1.0381533171624373,20
251,0.518441519185,1.0390335219432065,20
252,0.518441519185,1.0390335219432065,20
253,0.51835465719,1.0390602883886304,20
254,0.51830599003,1.0388464728415252,20
255,0.5155843282449999,1.03910544903779,20
256,0.51382129446,1.0396105430222697,20
257,0.51333725335,1.0396986429084059,20
258,0.51333725335,1.0396986429084059,20
259,0.51288066959,1.0397446129844792,20
260,0.51288066959,1.0397446129844792,20
261,0.512313933205,1.0398453615968386,20
262,0.512313933205,1.0398453615968386,20
263,0.5101255492699999,1.0302284414908087,20
264,0.5099304482899999,1.0302988137563478,20
265,0.5076935353899998,1.0310370972956302,20
266,0.5076935353899998,1.0310370972956302,20
267,0.50654593077,1.0306783478555934,20
268,0.50653171847,1.0306839314507852,20
269,0.505171018015,1.0311235436589312,20
270,0.5044786567049999,1.03117018257367,20
271,0.5044786567049999,1.03117018257367,20
272,0.5044786567049999,1.03117018257367,20
273,0.5042446265199999,1.0311805755831067,20
274,0.5042435596649999,1.0311810016169534,20
275,0.5036286971949999,1.0311200286128595,20
276,0.5036286971949999,1.0311200286128595,20
277,0.5029739220899999,1.0311848088041193,20
278,0.50242969335,1.0313887697408732,20
279,0.5014727943149999,1.0315301582697374,20
280,0.5014727943149999,1.0315301582697374,20
281,0.49553183317999994,1.0060016903507185,20
282,0.4943864178649999,1.0064227196758744,20
283,0.49414578658499997,1.0065144617040742,20
284,0.4925075325199999,1.007148168255305,20
285,0.49247392735999995,1.007158068088559,20
286,0.4921590793649998,1.007260643399558,20
287,0.4916436945999999,1.0074678628814637,20
288,0.49154226741999985,1.0074880757793192,20
289,0.49073970821999985,1.007589749756244,20
290,0.48044378648499997,0.9873563334835868,20
291,0.48028585122999995,0.9874204997930486,20
292,0.47841259149,0.987552626293686,20
293,0.47616986925499993,0.9879761698513285,20
294,0.474910015585,0.9878918997851079,20
295,0.47440228382000005,0.9879868682224346,20
296,0.4731759267499999,0.9881541231697965,20
297,0.4730500038099999,0.9882040268807087,20
298,0.4730458600149999,0.9882033225434291,20
299,0.47036836699999995,0.9885997693716806,20
300,0.46941786075499997,0.9889119769504322,20
301,0.46941786071499997,0.9889119769665073,20
302,0.46900406107,0.9890681515782352,20
303,0.4667237159749999,0.9854587116125174,20
304,0.46667643193999997,0.9854770273039629,20
305,0.46667643193999997,0.9854770273039629,20
306,0.46627441130999997,0.9855718645156185,20
307,0.46627441130999997,0.9855718645156185,20
308,0.46627441130999997,0.9855718645156185,20
309,0.465174269745,0.9856182258409537,20
310,0.465174269745,0.9856182258409537,20
311,0.4535247728,0.9400029231746976,20
312,0.4535247728,0.9400029231746976,20
313,0.4535247728,0.9400029231746976,20
314,0.453464397645,0.939999731082753,20
315,0.453464397645,0.939999731082753,20
316,0.44880112715000003,0.9211509563322535,20
317,0.4466026160850001,0.9210808421928729,20
318,0.4349262263150001,0.8699761186601915,20
319,0.43429156302500005,0.8698097993649329,20
320,0.43425041918999996,0.8698279641717873,20
321,0.43425041918999996,0.8698279641717873,20
322,0.43425041918999996,0.8698279641717873,20
323,0.431322964785,0.8607064357663043,20
324,0.431210308395,0.8606771666825349,20
325,0.431210308395,0.8606771666825349,20
326,0.43088997804,0.8606131153335932,20
327,0.43077881375500005,0.860656272023864,20
328,0.43077881375500005,0.860656272023864,20
329,0.43028404261000003,0.8606585085773055,20
330,0.42996261258000007,0.8607077195052076,20
331,0.414391803285,0.7927732494270905,20
332,0.414391803285,0.7927732494270905,20
333,0.414391803285,0.7927732494270905,20
334,0.41296761986,0.7927420865660028,20
335,0.41264730045000003,0.7928363880936572,20
336,0.411721495875,0.7931911177591324,20
337,0.40964834718,0.7931243204353206,20
338,0.40875701935500003,0.7931341676283292,20
339,0.40070883461000006,0.7642965327797276,20
340,0.40070883461000006,0.7642965327797276,20
341,0.3980293596350001,0.7526459126596566,20
342,0.3980293596350001,0.7526459126596566,20
343,0.3976581189500001,0.7527858321315014,20
344,0.3976581189500001,0.7527858321315014,20
345,0.3976581189500001,0.7527858321315014,20
346,0.3955546232700001,0.7522939490116881,20
347,0.39182045213500005,0.7524957550968635,20
348,0.39151640922000003,0.7526228934308615,20
349,0.38969522915500004,0.7528978541903419,20
350,0.38969522915500004,0.7528978541903419,20
351,0.38670110422000004,0.7520616504177472,20
352,0.38667183522000004,0.7520747212220384,20
353,0.37984735817500004,0.7510087481697812,20
354,0.3790446124950001,0.7509281936404137,20
355,0.377781844725,0.7510099658089028,20
356,0.375091397995,0.75159401100117,20
357,0.3729543391850001,0.7512762140235145,20
358,0.37204689221000004,0.7513605175396836,20
359,0.37165289635,0.7515082155552574,20
360,0.36638737879999994,0.7355988438640367,20
361,0.36631343347499995,0.7355846434788599,20
362,0.36622439860999995,0.7356213765329443,20
363,0.36549210096499996,0.7335279167707133,20
364,0.36515459098999997,0.7336351226847826,20
365,0.36515459098999997,0.7336351226847826,20
366,0.3651005266499999,0.7336575099303208,20
367,0.35293187505999996,0.6819821024547196,20
368,0.35244558557999994,0.6819244843860772,20
369,0.3516354293549999,0.6818433800233973,20
370,0.3512056336149999,0.6802429422749243,20
371,0.3502820862449999,0.6803348374782688,20
372,0.35011170821999993,0.6804055324030772,20
373,0.3501083804149999,0.6804068973134831,20
374,0.3467020688049999,0.6661792461087813,20
375,0.3467020688049999,0.6661792461087813,20
376,0.3466895768249999,0.666124598380575,20
377,0.34648138254499994,0.6660748712813443,20
378,0.34648138254499994,0.6660748712813443,20
379,0.34648138254499994,0.6660748712813443,20
380,0.346381480845,0.6661125234023445,20
381,0.3452577769299999,0.6660255421581793,20
382,0.3452577769299999,0.6660255421581793,20
383,0.3452577769299999,0.6660255421581793,20
384,0.34387054061499994,0.6662048058756534,20
385,0.34254043773,0.6664230546626667,20
386,0.34253834726,0.6664233469274692,20
387,0.33951180835499994,0.6536343611863866,20
388,0.33951180835499994,0.6536343611863866,20
389,0.33749346267499997,0.644927033132308,20
390,0.3374842941699999,0.6449306958668329,20
391,0.3374842941699999,0.6449306958668329,20
392,0.33748197060499996,0.6449310125378401,20
393,0.33748197060499996,0.6449310125378401,20
394,0.33705525884999993,0.6448731677877522,20
395,0.33701087047999995,0.6448810173722302,20
396,0.33670975045499996,0.6449498258966838,20
397,0.336637119695,0.6449808137637281,20
398,0.33643951131499994,0.645064011064046,20
399,0.33643951131499994,0.645064011064046,20
400,0.33566545489499994,0.6451670410888418,20
401,0.33566545489499994,0.6451670410888418,20
402,0.33484249424999996,0.6453450281409293,20
403,0.33449083903999993,0.6453347559117538,20
404,0.33449083903999993,0.6453347559117538,20
405,0.33420087740499993,0.6454022908746616,20
406,0.33241286774999995,0.6452270413700733,20
407,0.33241246196499996,0.645227093309188,20
408,0.33155066557499996,0.6454406919640249,20
409,0.325366901105,0.6183855579463586,20
410,0.32532773766,0.6184004826639119,20
411,0.32532773766,0.6184004826639119,20
412,0.32532773766,0.6184004826639119,20
413,0.32515073568499997,0.6184473604276531,20
414,0.32494672888,0.6184991459216111,20
415,0.32487757291499997,0.6184932715824818,20
416,0.324695333135,0.6185292141304753,20
417,0.32459383400499997,0.6185346686032765,20
418,0.32453749667,0.6185494649228583,20
419,0.32390800245499995,0.6186983153382808,20
420,0.3236844414499999,0.6187936339306661,20
421,0.3235630019099999,0.6188062486453342,20
422,0.32289991984499994,0.6189007105778549,20
423,0.32240158373499994,0.6190439793812548,20
424,0.3178850846349999,0.6186634964627534,20
425,0.3178850846349999,0.6186634964627534,20
426,0.31788199320499994,0.6186646982130363,20
427,0.3177837809449999,0.6187016242037887,20
428,0.31730862691999995,0.6188204565393539,20
429,0.31730862691999995,0.6188204565393539,20
430,0.3172384569799999,0.6188469669347063,20
431,0.3172384569799999,0.6188469669347063,20
432,0.3171464407749999,0.6188460998799471,20
433,0.3169399600899999,0.6189085819200185,20
434,0.31517762456,0.6189853327724572,20
435,0.31394670197999996,0.6194191050860002,20
436,0.31336594734499995,0.619449850135704,20
437,0.31336594734499995,0.619449850135704,20
438,0.31336594734499995,0.619449850135704,20
439,0.31243456590999996,0.6194899371638671,20
440,0.31243456590999996,0.6194899371638671,20
441,0.31243456590999996,0.6194899371638671,20
442,0.31236231774999995,0.6195185076841931,20
443,0.3123550136,0.6195210668264894,20
444,0.30931441345,0.6196723973923097,20
445,0.30923612006999995,0.6197041984515519,20
446,0.30907543702499995,0.6197650959760742,20
447,0.308926326145,0.6198105218536526,20
448,0.308926326145,0.6198105218536526,20
449,0.308926326145,0.6198105218536526,20
450,0.308926326145,0.6198105218536526,20
451,0.30849328754999994,0.6198718067527124,20
452,0.3084181541599999,0.619902405692794,20
453,0.3084181541599999,0.619902405692794,20
454,0.3084181541599999,0.619902405692794,20
455,0.3081370171599999,0.6199907637108343,20
456,0.3081370171599999,0.6199907637108343,20
457,0.30812687207999995,0.6199946993916616,20
458,0.30812687207999995,0.6199946993916616,20
459,0.30812687207999995,0.6199946993916616,20
460,0.30809312302499997,0.6200078378964017,20
461,0.306712169775,0.6147063286469275,20
462,0.306712169775,0.6147063286469275,20
463,0.306712169775,0.6147063286469275,20
464,0.30616727376499997,0.6146845224042284,20
465,0.30616727376499997,0.6146845224042284,20
466,0.30614237762999996,0.6146942398690375,20
467,0.3061226805699999,0.6146916860946947,20
468,0.3061226805699999,0.6146916860946947,20
469,0.3061226805699999,0.6146916860946947,20
470,0.306081722455,0.6147084238700474,20
471,0.30608172245,0.6147084238719922,20
472,0.305563899725,0.614885774930823,20
473,0.305563899725,0.614885774930823,20
474,0.30555557692999996,0.6148888292158383,20
475,0.30555557692999996,0.6148888292158383,20
476,0.30555557692999996,0.6148888292158383,20
477,0.30555557692999996,0.6148888292158383,20
478,0.3037019418399999,0.6143555989307736,20
479,0.3036430680299999,0.6143794673417675,20
480,0.303109597265,0.6145926346286311,20
481,0.303109597265,0.6145926346286311,20
482,0.30309655596499996,0.6145976672864393,20
483,0.3030959187949999,0.6145976440880605,20
484,0.29491559946999996,0.5786921472375182,20
485,0.29490030026,0.5786985236374825,20
486,0.29490030026,0.5786985236374825,20
487,0.29471858099500003,0.5786893606586325,20
488,0.294695767645,0.5786235366202329,20
489,0.294692239395,0.578624927262681,20
490,0.29466167153,0.5786351344384855,20
491,0.29466167153,0.5786351344384855,20
492,0.29466167153,0.5786351344384855,20
493,0.294444774565,0.5787214294541234,20
494,0.294444774565,0.5787214294541234,20
495,0.29444345855000004,0.5787219747984187,20
496,0.29444345855000004,0.5787219747984187,20
497,0.292299079355,0.5781835879723529,20
498,0.29227230927000003,0.5781936857674644,20
499,0.29227230927000003,0.5781936857674644,20
500,0.292263103735,0.578197469214776,20
501,0.292263103735,0.578197469214776,20
502,0.292263103735,0.578197469214776,20
503,0.29225174930500003,0.5782012255957705,20
504,0.29225174930500003,0.5782012255957705,20
505,0.29225174930500003,0.5782012255957705,20
506,0.29185933173000006,0.5782463259326701,20
507,0.29182673613500004,0.5782392553569768,20
508,0.29182673613500004,0.5782392553569768,20
509,0.29182673613500004,0.5782392553569768,20
510,0.29182673613500004,0.5782392553569768,20
511,0.29182673613500004,0.5782392553569768,20
512,0.29182673613500004,0.5782392553569768,20
513,0.2918090106650001,0.5782465340509099,20
514,0.291805941955,0.578247792629688,20
515,0.291805941955,0.578247792629688,20
516,0.291805941955,0.578247792629688,20
517,0.29129645025500006,0.5782767175148676,20
518,0.291110793175,0.5782997182668557,20
519,0.291110793175,0.5782997182668557,20
520,0.289944795,0.5782603990935398,20
521,0.289944795,0.5782603990935398,20
522,0.289685173965,0.57829206866379,20
523,0.286022400705,0.562216398727355,20
524,0.285675006565,0.562332968240217,20
525,0.2855124996000001,0.5623309277872123,20
526,0.28545360207,0.5623531580037021,20
527,0.28508289627,0.5623893749721018,20
528,0.28489838160000003,0.5624066888344922,20
529,0.28489838160000003,0.5624066888344922,20
530,0.281826729515,0.5497063786573433,20
531,0.281826729515,0.5497063786573433,20
532,0.281770747525,0.5496932101082713,20
533,0.28176866197,0.5496940309589855,20
534,0.28168684828,0.5497227246056743,20
535,0.281682312795,0.5497243223685636,20
536,0.281682312795,0.5497243223685636,20
537,0.28058189390999994,0.549733166324056,20
538,0.2753068772899999,0.5266085610169232,20
539,0.272927466475,0.5267606442949333,20
540,0.272927466475,0.5267606442949333,20
541,0.27280732719999995,0.5267661505257135,20
542,0.27144925050999996,0.5269050249492576,20
543,0.27144925050999996,0.5269050249492576,20
544,0.27125139914499996,0.5269267584172471,20
545,0.26744011401499995,0.5264648127728092,20
546,0.26743766851999995,0.5264657479090025,20
547,0.26739617830499995,0.5264697721090302,20
548,0.267219480655,0.5262188396072408,20
549,0.267219480655,0.5262188396072408,20
550,0.26716487939,0.5262383474577501,20
551,0.26710790792499994,0.5262592995206187,20
552,0.26710790792499994,0.5262592995206187,20
553,0.265500113655,0.5210061322246232,20
554,0.26343467944999993,0.5213811892332856,20
555,0.22970236184999995,0.3748899459174606,20
556,0.22953554447499996,0.374926403337132,20
557,0.22866301300999997,0.3746141960540662,20
558,0.22863362957999994,0.3746265021487891,20
559,0.22862669813499994,0.37462967314734114,20
560,0.22861906246999997,0.3746329457110432,20
561,0.22857662749,0.3746524443259042,20
562,0.22857662749,0.3746524443259042,20
563,0.223880242275,0.3551771823533427,20
564,0.223880242275,0.3551771823533427,20
565,0.22379995845000003,0.35521524895259643,20
566,0.22379995845000003,0.35521524895259643,20
567,0.21933688135,0.3373055596505383,20
568,0.21933688135,0.3373055596505383,20
569,0.21930249826999998,0.33732113638720335,20
570,0.21930249826999998,0.33732113638720335,20
571,0.21884169483,0.3372004836314908,20
572,0.21871608075,0.33725782070053967,20
573,0.21871608075,0.33725782070053967,20
574,0.218715394,0.33725808679424074,20
575,0.218715394,0.33725808679424074,20
576,0.21870520891499998,0.33726280450366897,20
577,0.218514011215,0.33731069664812946,20
578,0.218514011215,0.33731069664812946,20
579,0.21851238577999998,0.33731148028833635,20
580,0.21850836933499998,0.3373132818961635,20
581,0.21847794126999998,0.33732781464178585,20
582,0.21847368864499997,0.33732985005989574,20
583,0.21842727634999998,0.33735242600178356,20
584,0.21840836700499996,0.3373611179533839,20
585,0.21840836700499996,0.3373611179533839,20
586,0.21720977425499996,0.3376707320164046,20
587,0.21720977425499996,0.3376707320164046,20
588,0.216324498845,0.33386934803733465,20
589,0.21624666333999998,0.33390280315574034,20
590,0.21620161707,0.3339201500702172,20
591,0.21572363738,0.3340867232219414,20
592,0.215665494365,0.33410919936009414,20
593,0.21556861358499999,0.33415544879901304,20
594,0.214581484705,0.3341686300876194,20
595,0.213900694175,0.33392841998841155,20
596,0.209035965755,0.31299395794396634,20
597,0.20894328903999998,0.31299678461387115,20
598,0.20893558416999997,0.3129965215215853,20
599,0.20889551625499997,0.31301221052629796,20
600,0.20888831816499995,0.31301574102632934,20
601,0.20877623565999998,0.3130613536254296,20
602,0.20875826750999998,0.3130524644126078,20
603,0.20862820518499997,0.31305727508220593,20
604,0.20818603582499998,0.31308171104489224,20
605,0.20818603582499998,0.31308171104489224,20
606,0.20580879577999997,0.3028897437669597,20
607,0.20580879577999997,0.3028897437669597,20
608,0.20499876041499995,0.30271271690866564,20
609,0.20496314220499995,0.3027297581855723,20
610,0.20496314220499995,0.3027297581855723,20
611,0.202713933035,0.29317155661257255,20
612,0.20271141299999998,0.2931701724046081,20
613,0.20270485775,0.29317348859029096,20
614,0.20270485775,0.29317348859029096,20
615,0.201744997605,0.2890742736660287,20
616,0.19905359778999998,0.27761146175094414,20
617,0.19905359778999998,0.27761146175094414,20
618,0.19905359778999998,0.27761146175094414,20
619,0.19897708732999997,0.2775845683749809,20
620,0.19870599817499995,0.2775989634437682,20
621,0.19855388814499997,0.27764068678547865,20
622,0.19855388814499997,0.27764068678547865,20
623,0.19855388814499997,0.27764068678547865,20
624,0.19768996110999998,0.2739703396313874,20
625,0.19768996110999998,0.2739703396313874,20
626,0.19763111499499997,0.27396732428002374,20
627,0.197282013175,0.27410203563802377,20
628,0.197282013175,0.27410203563802377,20
629,0.197282013175,0.27410203563802377,20
630,0.19660803364499996,0.27421114533680563,20
631,0.19660803364499996,0.27421114533680563,20
632,0.19660803364499996,0.27421114533680563,20
633,0.196600253045,0.274207913776611,20
634,0.196600253045,0.274207913776611,20
635,0.196600253045,0.274207913776611,20
636,0.19657648286999999,0.27421032804324164,20
637,0.19657648286999999,0.27421032804324164,20
638,0.19637268307499997,0.27429246493481685,20
639,0.19620499521499996,0.2743621668125503,20
640,0.19620499521499996,0.2743621668125503,20
641,0.19618015593,0.2743746406037574,20
642,0.19436982377499995,0.2678818997360818,20
643,0.19426666097999995,0.2679268869303429,20
644,0.19415199958499996,0.267961212345763,20
645,0.18855444245999994,0.24440542657562256,20
646,0.18853666441999994,0.24439654467150446,20
647,0.18853666441999994,0.24439654467150446,20
648,0.18853666441999994,0.24439654467150446,20
649,0.18846467734999997,0.24443450085937646,20
650,0.18846467734999997,0.24443450085937646,20
651,0.18734083264499996,0.23974133161812114,20
652,0.18733947713499993,0.23974207190335559,20
653,0.18733947713499993,0.23974207190335559,20
654,0.18733718398999993,0.23974332460336809,20
655,0.18692457956999994,0.23802370917453036,20
656,0.18692457956999994,0.23802370917453036,20
657,0.18469346373999995,0.22914799895334706,20
658,0.18469346373999995,0.22914799895334706,20
659,0.18463078293499996,0.22917765529151982,20
660,0.18434183160499998,0.22931706663324408,20
661,0.18405635658499997,0.229280407770284,20
662,0.18404278309999997,0.22928751797967675,20
663,0.18404278309999997,0.22928751797967675,20
664,0.18403775835999997,0.22929004084484914,20
665,0.18403775835999997,0.22929004084484914,20
666,0.18403775835999997,0.22929004084484914,20
667,0.18398591507499998,0.22931881463949816,20
668,0.183978218615,0.22932254402712365,20
669,0.1838536631,0.22925438124667954,20
670,0.1838536631,0.22925438124667954,20
671,0.1838536631,0.22925438124667954,20
672,0.18222635629,0.2231286719386687,20
673,0.18222635629,0.2231286719386687,20
674,0.18222635629,0.2231286719386687,20
675,0.182220826545,0.22313148035601446,20
676,0.18218537098999998,0.2231476709808856,20
677,0.18191173450499998,0.22282787632646922,20
678,0.18191173450499998,0.22282787632646922,20
679,0.18185692502999998,0.22283099675511525,20
680,0.18185692499999997,0.2228309967697104,20
681,0.18181269985999998,0.22282516657623902,20
682,0.18060659252499997,0.2181699519016438,20
683,0.18039489606999998,0.21818357013835157,20
684,0.18039489606999998,0.21818357013835157,20
685,0.18039489606999998,0.21818357013835157,20
686,0.178454061885,0.21056075486148956,20
687,0.17831509158,0.2106419382741883,20
688,0.17831509158,0.2106419382741883,20
689,0.178274489965,0.2106357298748138,20
690,0.178269025005,0.2106382773598224,20
691,0.17810384938499998,0.21072354189173748,20
692,0.177911609935,0.21060843735481738,20
693,0.17789853358,0.21060614343743292,20
694,0.16764851324,0.16982663600199652,20
695,0.16764851257,0.16982663341487897,20
696,0.16746440427999998,0.1697770142720758,20
697,0.167463957375,0.16977729723557702,20
698,0.167463957375,0.16977729723557702,20
699,0.1626304308,0.1514939363684476,20
700,0.1626304308,0.1514939363684476,20
701,0.1626304308,0.1514939363684476,20
702,0.16255933371500003,0.1515384308069337,20
703,0.16254679866500002,0.15154651657859108,20
704,0.16254679866500002,0.15154651657859108,20
705,0.16254679866500002,0.15154651657859108,20
706,0.162546790365,0.15154651393007806,20
707,0.16252085663,0.15156471456457604,20
708,0.16252085663,0.15156471456457604,20
709,0.16252085663,0.15156471456457604,20
710,0.162460369605,0.15156389331379333,20
711,0.16242773631500002,0.15158501673230604,20
712,0.16241927638,0.15159034571665186,20
713,0.16241927638,0.15159034571665186,20
714,0.16241927638,0.15159034571665186,20
715,0.16241927638,0.15159034571665186,20
716,0.162187068045,0.15137849968868342,20
717,0.16210097618500002,0.15143319345589626,20
718,0.16210097618500002,0.15143319345589626,20
719,0.16210097618500002,0.15143319345589626,20
720,0.16209984292000001,0.15143399690955478,20
721,0.16209984292000001,0.15143399690955478,20
722,0.16209984292000001,0.15143399690955478,20
723,0.16209984292000001,0.15143399690955478,20
724,0.16125231042500002,0.1507187566304706,20
725,0.16125231042500002,0.1507187566304706,20
726,0.16121019989000002,0.15074284733852447,20
727,0.16121019989000002,0.15074284733852447,20
728,0.16121019989000002,0.15074284733852447,20
729,0.16061590961,0.15029621490004952,20
730,0.16058934572,0.15031398685962408,20
731,0.16058934572,0.15031398685962408,20
732,0.16058934572,0.15031398685962408,20
733,0.16058934572,0.15031398685962408,20
734,0.16058934572,0.15031398685962408,20
735,0.160532969455,0.15034445228934348,20
736,0.160498614005,0.1503607066411193,20
737,0.160498614005,0.1503607066411193,20
738,0.160498614005,0.1503607066411193,20
739,0.160388699565,0.15043120345811234,20
740,0.16034505602,0.15045013976505386,20
741,0.16034505602,0.15045013976505386,20
742,0.16034505602,0.15045013976505386,20
743,0.16033212354499998,0.1504589958142912,20
744,0.160070674385,0.1502998506821933,20
745,0.160070674385,0.1502998506821933,20
746,0.15993105931499998,0.15039595025174132,20
747,0.15993105931499998,0.15039595025174132,20
748,0.15986871389999996,0.15039450268858276,20
749,0.15986871389999996,0.15039450268858276,20
750,0.15980437268999997,0.15043758131940435,20
751,0.1596823321,0.1505163838717399,20
752,0.1593202783,0.14916625732092947,20
753,0.1593202783,0.14916625732092947,20
754,0.15930685787499999,0.1491671754764137,20
755,0.15930685787499999,0.1491671754764137,20
756,0.15928718257,0.14918116173126936,20
757,0.159259332155,0.14920032814813944,20
758,0.159248978015,0.14920679739474074,20
759,0.159248978015,0.14920679739474074,20
760,0.159232171615,0.1492161655790414,20
761,0.159232171615,0.1492161655790414,20
762,0.159232171615,0.1492161655790414,20
763,0.15922451139,0.14922153594852508,20
764,0.15922451139,0.14922153594852508,20
765,0.15922451139,0.14922153594852508,20
766,0.15922451139,0.14922153594852508,20
767,0.15798013625000001,0.14462419336244559,20
768,0.15798013625000001,0.14462419336244559,20
769,0.15798013625000001,0.14462419336244559,20
770,0.15797161579500002,0.14463017251503849,20
771,0.15797161579500002,0.14463017251503849,20
772,0.15797161579500002,0.14463017251503849,20
773,0.15796388698,0.14463560461062924,20
774,0.15787291404499998,0.1446848249805682,20
775,0.15778596560999997,0.14474315759454154,20
776,0.15778596560999997,0.14474315759454154,20
777,0.15778596560999997,0.14474315759454154,20
778,0.15664607117499998,0.14059512123147094,20
779,0.15664607117499998,0.14059512123147094,20
780,0.15664607117499998,0.14059512123147094,20
781,0.15664607117499998,0.14059512123147094,20
782,0.15614795304,0.13930274043995203,20
783,0.15605478984,0.1393656102723823,20
784,0.15601170558500002,0.13938421597558004,20
785,0.15601170558500002,0.13938421597558004,20
786,0.15601170558500002,0.13938421597558004,20
787,0.154983824415,0.13571536979249926,20
788,0.154983824415,0.13571536979249926,20
789,0.154983824415,0.13571536979249926,20
790,0.154983824415,0.13571536979249926,20
791,0.154983824415,0.13571536979249926,20
792,0.15487589464,0.13567160073504284,20
793,0.15487589464,0.13567160073504284,20
794,0.15487589464,0.13567160073504284,20
795,0.154858786975,0.13567672004087913,20
796,0.154858786975,0.13567672004087913,20
797,0.15485263166000002,0.13565490777829606,20
798,0.154847695535,0.1356584859695886,20
799,0.154847695535,0.1356584859695886,20
800,0.15480257057,0.13562272684985902,20
801,0.154499281645,0.1353950864753436,20
802,0.15434694359499998,0.13541312890011387,20
803,0.15434694359499998,0.13541312890011387,20
804,0.152443904315,0.12876500592594436,20
805,0.151014146475,0.12835824612757474,20
806,0.15091155823499997,0.12843065084678143,20
807,0.150768072835,0.12838557997419897,20
808,0.150768072835,0.12838557997419897,20
809,0.136796247185,0.08930383619884037,20
810,0.13554614458999997,0.08722271257047359,20
811,0.131484802705,0.0824280654664228,20
812,0.13121755611999997,0.08223927456096151,20
813,0.13121755611999997,0.08223927456096151,20
814,0.13121755611999997,0.08223927456096151,20
815,0.13117711676999996,0.08226682596679122,20
816,0.13117711676999996,0.08226682596679122,20
817,0.13117711676999996,0.08226682596679122,20
818,0.13117711676999996,0.08226682596679122,20
819,0.12928314530499999,0.08142000494322332,20
820,0.12928314530499999,0.08142000494322332,20
821,0.12928314530499999,0.08142000494322332,20
822,0.12928314530499999,0.08142000494322332,20
823,0.12928314530499999,0.08142000494322332,20
824,0.12924213518,0.08140427932657912,20
825,0.129199495935,0.08127960329751806,20
826,0.129182543525,0.08127593820936758,20
827,0.129182543525,0.08127593820936758,20
828,0.129182543525,0.08127593820936758,20
829,0.129182543525,0.08127593820936758,20
830,0.129182543525,0.08127593820936758,20
831,0.128993342435,0.08123982326080396,20
832,0.128993342435,0.08123982326080396,20
833,0.128879887935,0.08117980288008393,20
834,0.128879887935,0.08117980288008393,20
835,0.128879887935,0.08117980288008393,20
836,0.12832816853,0.08087792957163589,20
837,0.128074244755,0.08078610469097643,20
838,0.128074244755,0.08078610469097643,20
839,0.1279269393,0.08087935626280586,20
840,0.1279269393,0.08087935626280586,20
841,0.1279269393,0.08087935626280586,20
842,0.1279269393,0.08087935626280586,20
843,0.12675161717,0.07925643413421679,20
844,0.12675161717,0.07925643413421679,20
845,0.12675161717,0.07925643413421679,20
846,0.12675161717,0.07925643413421679,20
847,0.126501313375,0.07919382740522665,20
848,0.125918595345,0.0785110042716813,20
849,0.125918595345,0.0785110042716813,20
850,0.125918595345,0.0785110042716813,20
851,0.12584030871500002,0.07843704873383359,20
852,0.12584030871500002,0.07843704873383359,20
853,0.12584030871500002,0.07843704873383359,20
854,0.12584030871500002,0.07843704873383359,20
855,0.12584030871500002,0.07843704873383359,20
856,0.12584030871500002,0.07843704873383359,20
857,0.12584030871500002,0.07843704873383359,20
858,0.12584030871500002,0.07843704873383359,20
859,0.12584030871500002,0.07843704873383359,20
860,0.12584030871500002,0.07843704873383359,20
861,0.12584030871500002,0.07843704873383359,20
862,0.12584030871500002,0.07843704873383359,20
863,0.12584030871500002,0.07843704873383359,20
864,0.12582000957,0.07845415603689368,20
865,0.12582000957,0.07845415603689368,20
866,0.12582000957,0.07845415603689368,20
867,0.12582000957,0.07845415603689368,20
868,0.12582000957,0.07845415603689368,20
869,0.12582000957,0.07845415603689368,20
870,0.12582000957,0.07845415603689368,20
871,0.12582000957,0.07845415603689368,20
872,0.125790770645,0.0784269157588077,20
873,0.125790770645,0.0784269157588077,20
874,0.125790770645,0.0784269157588077,20
875,0.125790770645,0.0784269157588077,20
876,0.12578676931,0.07843053902468952,20
877,0.12578676931,0.07843053902468952,20
878,0.125142845155,0.07762126500083756,20
879,0.125142845155,0.07762126500083756,20
880,0.12421665051,0.07663221867847103,20
881,0.12421665051,0.07663221867847103,20
882,0.12421665051,0.07663221867847103,20
883,0.12421665051,0.07663221867847103,20
884,0.12353104430499999,0.07602513095988077,20
885,0.123526276625,0.07602924055891949,20
886,0.123526276625,0.07602924055891949,20
887,0.123526276625,0.07602924055891949,20
888,0.123526276625,0.07602924055891949,20
889,0.12303446796999999,0.07566731000821841,20
890,0.12300998095999997,0.0756648397079998,20
891,0.12300998095999997,0.0756648397079998,20
892,0.12300898379999999,0.07566520448443236,20
893,0.12294244148,0.07567262703961342,20
894,0.12294244148,0.07567262703961342,20
895,0.12294244148,0.07567262703961342,20
896,0.12268321989,0.07551665344127405,20
897,0.12268321989,0.07551665344127405,20
898,0.12268321989,0.07551665344127405,20
899,0.12268321989,0.07551665344127405,20
900,0.12261369602500002,0.0755651816003676,20
901,0.12261369602500002,0.0755651816003676,20
902,0.12238857115500004,0.07559797926091265,20
903,0.12215497827500003,0.07544566521526426,20
904,0.12210052472500003,0.0753917130467616,20
905,0.12205151523000002,0.0754123115796069,20
906,0.121912934995,0.07550911945205616,20
907,0.12189282294,0.07552358140247217,20
908,0.12189282294,0.07552358140247217,20
909,0.12155936669,0.07534503577454503,20
910,0.12155936669,0.07534503577454503,20
911,0.1214612539,0.07522973229412099,20
912,0.1214612539,0.07522973229412099,20
913,0.1214612539,0.07522973229412099,20
914,0.1214612539,0.07522973229412099,20
915,0.1214612539,0.07522973229412099,20
916,0.1214612539,0.07522973229412099,20
917,0.1214612539,0.07522973229412099,20
918,0.12144594386,0.07522802499793714,20
919,0.12144594386,0.07522802499793714,20
920,0.12144594386,0.07522802499793714,20
921,0.12144594386,0.07522802499793714,20
922,0.12144594386,0.07522802499793714,20
923,0.12144594386,0.07522802499793714,20
924,0.12144594386,0.07522802499793714,20
925,0.12144594386,0.07522802499793714,20
926,0.12144594386,0.07522802499793714,20
927,0.12135003653500001,0.07514259746396751,20
928,0.12135003653500001,0.07514259746396751,20
929,0.12135003653500001,0.07514259746396751,20
930,0.12135003653500001,0.07514259746396751,20
931,0.12135003653500001,0.07514259746396751,20
932,0.12135003653500001,0.07514259746396751,20
933,0.12135003653500001,0.07514259746396751,20
934,0.12135003653500001,0.07514259746396751,20
935,0.12132598294500001,0.0751465698120096,20
936,0.12132598294500001,0.0751465698120096,20
937,0.12132598294500001,0.0751465698120096,20
938,0.12054809470500001,0.07448361649077762,20
939,0.12040118964499999,0.07450984475994893,20
940,0.12040118964499999,0.07450984475994893,20
941,0.12040118964499999,0.07450984475994893,20
942,0.12040118964499999,0.07450984475994893,20
943,0.12040118964499999,0.07450984475994893,20
944,0.12040118964499999,0.07450984475994893,20
945,0.12040118964499999,0.07450984475994893,20
946,0.12018551067500001,0.07440522197342916,20
947,0.11984763322,0.0744865592151629,20
948,0.119591983255,0.07435701993324612,20
949,0.11954105732500002,0.07418764753688895,20
950,0.11954105732500002,0.07418764753688895,20
951,0.11954105732500002,0.07418764753688895,20
952,0.11935113948000002,0.0742461877584588,20
953,0.11927789175,0.07400312037870027,20
954,0.11927789175,0.07400312037870027,20
955,0.11927789175,0.07400312037870027,20
956,0.11927789175,0.07400312037870027,20
957,0.11924227314,0.0740270504110535,20
958,0.11924227314,0.0740270504110535,20
959,0.11924227314,0.0740270504110535,20
960,0.119138169455,0.07406318643068348,20
961,0.11894248975000002,0.07419036069363137,20
962,0.11881376667000002,0.07427343697535867,20
963,0.11881376667000002,0.07427343697535867,20
964,0.11877012752,0.0743043023064618,20
965,0.11877012752,0.0743043023064618,20
966,0.11877012752,0.0743043023064618,20
967,0.11877012752,0.0743043023064618,20
968,0.11859448427000001,0.07420074453680119,20
969,0.11859448427000001,0.07420074453680119,20
970,0.11859448427000001,0.07420074453680119,20
971,0.11859448427000001,0.07420074453680119,20
972,0.118543611865,0.07403226769462896,20
973,0.11845657272000001,0.07400605267513054,20
974,0.11845657272000001,0.07400605267513054,20
975,0.11845657272000001,0.07400605267513054,20
976,0.11845657272000001,0.07400605267513054,20
977,0.11845657272000001,0.07400605267513054,20
978,0.11845657272000001,0.07400605267513054,20
979,0.11845657272000001,0.07400605267513054,20
980,0.118449670315,0.07400262532974247,20
981,0.11843375280000001,0.07394995285496997,20
982,0.11843375280000001,0.07394995285496997,20
983,0.11843375280000001,0.07394995285496997,20
984,0.11843375280000001,0.07394995285496997,20
985,0.11843375280000001,0.07394995285496997,20
986,0.11843375280000001,0.07394995285496997,20
987,0.11843375280000001,0.07394995285496997,20
988,0.118103965305,0.07392154460297688,20
989,0.117782047925,0.07375011571723745,20
990,0.11704426442,0.07346467480966333,20
991,0.117006837505,0.07345387930550693,20
992,0.117006837505,0.07345387930550693,20
993,0.117006837505,0.07345387930550693,20
994,0.11699370428,0.07346304290889082,20
995,0.11699370428,0.07346304290889082,20
996,0.11693338735999999,0.0735099820865644,20
997,0.11693338735999999,0.0735099820865644,20
998,0.11655361485,0.07358217806172433,20
999,0.11655361485,0.07358217806172433,20
1000,0.11655361485,0.07358217806172433,20


==> Tikzplots/convergence_data/HEBO_Sequential_orthotropic.csv <==
evaluations,mean,std,count
1,44137.11124119199,30780.596452693033,20
2,32290.060464050875,23569.14121504216,20
3,25436.3430164352,15539.551039666374,20
4,20275.732630412193,11372.288306934572,20
5,17794.586973265268,10041.915942507572,20
6,16361.09383001253,10170.477198515964,20
7,15682.414257570665,10345.83086624103,20
8,15215.335026781719,10237.7749024281,20
9,13094.016962796595,7736.387284602032,20
10,11830.963350681084,4967.158965767644,20
11,11255.786637575895,5122.139250287707,20
12,10330.936904906825,4934.258375964488,20
13,9635.772535467571,4134.039458951726,20
14,9635.772535467571,4134.039458951726,20
15,9045.177522196738,3565.929657118054,20
16,8850.122457603717,3907.5789588659745,20
17,8779.7402603461,3872.185702400994,20
18,8779.7402603461,3872.185702400994,20
19,8625.339357412715,3853.611363748886,20
20,8625.339357412715,3853.611363748886,20
21,8625.339357412715,3853.611363748886,20
22,8098.7738649055855,3405.9341941176253,20
23,8000.783966173351,3438.182383878219,20
24,8000.783966173351,3438.182383878219,20
25,7968.534027178721,3418.995348073588,20
26,7918.993196323211,3375.128778532877,20
27,7428.83367156256,2961.1736842507485,20
28,7428.83367156256,2961.1736842507485,20
29,7428.83367156256,2961.1736842507485,20
30,7428.83367156256,2961.1736842507485,20
31,7428.83367156256,2961.1736842507485,20
32,7428.83367156256,2961.1736842507485,20
33,7361.13037541987,3050.4144150771745,20
34,7361.13037541987,3050.4144150771745,20
35,7081.13037541987,3112.5568620906506,20
36,7081.13037541987,3112.5568620906506,20
37,7081.13037541987,3112.5568620906506,20
38,7081.13037541987,3112.5568620906506,20
39,7081.13037541987,3112.5568620906506,20
40,7081.13037541987,3112.5568620906506,20
41,6439.112504226419,3321.306335661645,20
42,6439.112504226419,3321.306335661645,20
43,6439.112504226419,3321.306335661645,20
44,6439.112504226419,3321.306335661645,20
45,6439.112504226419,3321.306335661645,20
46,6259.11838754563,3571.3876589169136,20
47,6026.11234225873,3352.99667259914,20
48,5668.1671310292595,3143.308462886512,20
49,5386.499086941879,3031.3601694753074,20
50,5323.587018480064,3041.7157289129595,20
51,5126.404760688494,2977.3200490953,20
52,5104.246567553635,2972.1347416795666,20
53,4719.299387160155,3150.5140855556633,20
54,4639.299387160155,3163.2994026168035,20
55,4402.95847203402,3333.2764710945025,20
56,4352.051528330255,3314.5458012618806,20
57,4097.945015394011,3353.1664140558223,20
58,4022.6314442074595,3220.741901034161,20
59,3720.3132949500855,3326.9793744597478,20
60,3624.8050525077792,3253.8723883596285,20
61,3496.2526546237395,3165.2942067981953,20
62,3366.779295593505,3061.5154288345025,20
63,3138.039298006565,3046.3385818372176,20
64,2979.25096149978,3081.398052582353,20
65,2899.91248463029,3036.394526152863,20
66,2802.60768859853,3010.436418644155,20
67,2609.4836588919497,2745.9285293730454,20
68,2212.533658075735,2621.4322025161227,20
69,2146.995095897655,2643.457568979335,20
70,2138.709690804905,2648.928943869388,20
71,2138.709690804905,2648.928943869388,20
72,2107.389313446035,2611.507478611537,20
73,1964.6142647706752,2498.909879525947,20
74,1862.646655147745,2537.0060487716405,20
75,1862.604827235705,2537.0380228597596,20
76,1809.2809155466698,2505.7746383912267,20
77,1751.8339009257797,2501.6913496246484,20
78,1724.4429086983648,2493.6686799778954,20
79,1584.33179573811,2338.478954672713,20
80,1374.7692222789851,2292.132323946358,20
81,1374.6543460870103,2292.2047239404083,20
82,1274.65172422109,2285.0613068590724,20
83,1274.650044442545,2285.0622930005648,20
84,1174.677020443265,2280.6510656328787,20
85,1131.4246232529101,2269.172173480747,20
86,1086.652667180715,2248.5587498863256,20
87,1023.342165968785,2152.306097274589,20
88,1003.3375219422351,2156.3476577481106,20
89,983.4030675638351,2164.0478986246208,20
90,982.7447923454299,2164.357033147369,20
91,963.9115572141251,2142.030395765351,20
92,923.9357277704299,2152.684352258937,20
93,462.13342489566986,1051.5338863409897,20
94,320.8875308596301,826.5564794696312,20
95,320.8793925759901,826.5597993024621,20
96,320.876407428715,826.5610148433365,20
97,320.876407428715,826.5610148433365,20
98,300.90018991089505,829.3711705192068,20
99,300.89780737871007,829.3720788075683,20
100,300.89551391269003,829.3729530733758,20
101,300.89142863192006,829.3745069920571,20
102,300.89142863192006,829.3745069920571,20
103,260.97078477828506,823.2790640706704,20
104,260.9225190742401,823.2946349587709,20
105,260.9225190742401,823.2946349587709,20
106,260.864365753005,823.3134630458941,20
107,260.85777941949505,823.31565632234,20
108,260.70405588790004,823.3661052822561,20
109,260.704022251195,823.3661164851424,20
110,260.704022251195,823.3661164851424,20
111,260.70295428932,823.3664720258329,20
112,260.66133308004004,823.3802959658115,20
113,240.62263630590004,749.8085641551985,20
114,240.62139769409504,749.8089822535716,20
115,240.62139769409504,749.8089822535716,20
116,240.62138571963004,749.808986295644,20
117,240.62130830746506,749.8090124268056,20
118,240.61670061622004,749.8105664336672,20
119,240.61376817825004,749.8115548671959,20
120,240.61128304710002,749.8123933262221,20
121,220.61128304710002,680.0403589015497,20
122,220.60125652232,680.0437718021743,20
123,220.60026325743502,680.0441104700645,20
124,220.56557989279503,680.0557055516422,20
125,220.56528145699002,680.0558073309887,20
126,160.56234102589502,509.097116094669,20
127,160.56140596911,509.0974255204395,20
128,140.56140596911,472.6672752935163,20
129,140.55889161079,472.6680597831023,20
130,120.55826575955003,391.30933541706645,20
131,80.53757970129,357.6452082857799,20
132,80.53757970129,357.6452082857799,20
133,80.53757970129,357.6452082857799,20
134,80.53500772314001,357.64581563378243,20
135,80.53500772314001,357.64581563378243,20
136,80.53500772314001,357.64581563378243,20
137,80.53437936519,357.64596428327184,20
138,80.53437936519,357.64596428327184,20
139,80.53437936519,357.64596428327184,20
140,80.53437936519,357.64596428327184,20
141,80.53426533425001,357.6459912617228,20
142,80.53426533425001,357.6459912617228,20
143,80.53426533425001,357.6459912617228,20
144,80.531634066565,357.6466072917028,20
145,80.53107984497001,357.64673845967786,20
146,80.52918964908501,357.6471854719931,20
147,80.52915661188001,357.6471932852882,20
148,80.52281575153002,357.6486809056417,20
149,80.52281575153002,357.6486809056417,20
150,80.52281575153002,357.6486809056417,20
151,80.52281575153002,357.6486809056417,20
152,80.52281575153002,357.6486809056417,20
153,80.520838339925,357.64914256368075,20
154,80.52081788938501,357.64914739826906,20
155,80.51998224238501,357.64934496425764,20
156,80.51998224238501,357.64934496425764,20
157,80.51998224238501,357.64934496425764,20
158,80.51864275597,357.6496611118931,20
159,80.518159465535,357.6497754101112,20
160,80.518159465535,357.6497754101112,20
161,80.51666183716,357.65012943421874,20
162,80.51666183716,357.65012943421874,20
163,80.51666183716,357.65012943421874,20
164,80.515126293075,357.65047705760963,20
165,80.515126293075,357.65047705760963,20
166,80.515126293075,357.65047705760963,20
167,80.514942573235,357.6505205230215,20
168,80.514942573235,357.6505205230215,20
169,80.511993133085,357.651209857792,20
170,80.51179020480501,357.6512578679718,20
171,80.50994922377001,357.65169151434327,20
172,72.61947066402,322.37157322955005,20
173,72.619430719435,322.3715826612336,20
174,72.619430719435,322.3715826612336,20
175,72.619430719435,322.3715826612336,20
176,72.619298507445,322.3716139386212,20
177,63.753826201535006,282.72414816921014,20
178,63.753826201535006,282.72414816921014,20
179,45.22396158097,199.8831966676172,20
180,45.22396151065,199.88319668419453,20
181,45.22396151065,199.88319668419453,20
182,45.22396151065,199.88319668419453,20
183,40.498365634015,178.7697962259093,20
184,40.496027862275,178.77034726027432,20
185,40.492048173155,178.77127214099957,20
186,40.492048173155,178.77127214099957,20
187,40.492048173155,178.77127214099957,20
188,40.48997660499,178.77176264436795,20
189,40.48598295403,178.77269239004875,20
190,20.485982954030003,89.3316180563,20
191,20.485389100810004,89.33175679967496,20
192,20.485189998105007,89.33180273058825,20
193,0.6122564852550002,0.8905936752947007,20
194,0.5985945643400001,0.8767479613683188,20
195,0.5985945643400001,0.8767479613683188,20
196,0.5523983633250001,0.7953262854996751,20
197,0.5523983633250001,0.7953262854996751,20
198,0.5519343515900001,0.7954649985432829,20
199,0.5515408390150002,0.7954106128781541,20
200,0.5515408390150002,0.7954106128781541,20
201,0.55038801912,0.7954379265488656,20
202,0.5489588413700001,0.7951703315663179,20
203,0.5254323132250001,0.7717499767560244,20
204,0.523191093705,0.7719007510160518,20
205,0.48766927384500003,0.6314330690486298,20
206,0.4777769231300001,0.5920599127355421,20
207,0.4777769231300001,0.5920599127355421,20
208,0.47361859724500005,0.592243246866405,20
209,0.4723008167950001,0.587042401772026,20
210,0.458947249645,0.5847492589617767,20
211,0.458947249645,0.5847492589617767,20
212,0.44038437223500004,0.5716097831238475,20
213,0.43888820555499997,0.5721164708233947,20
214,0.43888820555499997,0.5721164708233947,20
215,0.4388233872650001,0.5721499750992667,20
216,0.43389961352000006,0.5726500279694712,20
217,0.43389961352000006,0.5726500279694712,20
218,0.42931136064500003,0.5683520142552749,20
219,0.42931136064500003,0.5683520142552749,20
220,0.4276889306,0.5674917763584532,20
221,0.42758890075,0.5675401890631377,20
222,0.42758890075,0.5675401890631377,20
223,0.426091408215,0.5669019286753422,20
224,0.42270262720500007,0.5662969668214431,20
225,0.4226714851650001,0.5662963780441959,20
226,0.40501871228999997,0.5567525193344753,20
227,0.40493356361499994,0.5568012071305191,20
228,0.401481315495,0.5578161414781097,20
229,0.4005494712,0.5579111626834922,20
230,0.4005494712,0.5579111626834922,20
231,0.4005494712,0.5579111626834922,20
232,0.396923887625,0.5578750796234376,20
233,0.396923887625,0.5578750796234376,20
234,0.396923887625,0.5578750796234376,20
235,0.39685713138,0.5578706724365488,20
236,0.39656456054500006,0.5580094804859299,20
237,0.39582184973500006,0.5583593152848192,20
238,0.39582184973500006,0.5583593152848192,20
239,0.39568709018500003,0.5583620936231259,20
240,0.393514989535,0.5587992940632678,20
241,0.39110476390000004,0.5596104431084223,20
242,0.38885466493500004,0.5585477077390342,20
243,0.38815943777500006,0.5588596560181047,20
244,0.38815943777500006,0.5588596560181047,20
245,0.35283248397500006,0.42089168746635536,20
246,0.34857479884500003,0.41908329328303434,20
247,0.34844656960000003,0.4191500087459974,20
248,0.34812425300500005,0.4191773751084151,20
249,0.340366131595,0.40832618603722237,20
250,0.340366131595,0.40832618603722237,20
251,0.339731982195,0.4085790108645847,20
252,0.33962104756,0.40855439545606936,20
253,0.33912382292500004,0.4084428142489818,20
254,0.33872108363,0.40837379927919903,20
255,0.33870387144,0.40836970303335235,20
256,0.33829441609000005,0.4084382075693877,20
257,0.3380441471050001,0.4083727647622343,20
258,0.3380441471050001,0.4083727647622343,20
259,0.3380441471050001,0.4083727647622343,20
260,0.33764463590500005,0.40840898872432224,20
261,0.33694986262000004,0.40829363818986963,20
262,0.33428284291,0.39755650870366277,20
263,0.33419647703,0.3975996470120127,20
264,0.33258271848,0.39714875918306786,20
265,0.331229064325,0.39684215105205944,20
266,0.331229064325,0.39684215105205944,20
267,0.330676584245,0.39707517720571156,20
268,0.330676584245,0.39707517720571156,20
269,0.330676584245,0.39707517720571156,20
270,0.33053175768500004,0.39715053206859313,20
271,0.33033252838,0.3972485986963086,20
272,0.32905719595500005,0.39704123232122834,20
273,0.32905719595500005,0.39704123232122834,20
274,0.32905719595500005,0.39704123232122834,20
275,0.32886714446000004,0.39714578156672914,20
276,0.328317888775,0.3973391127524539,20
277,0.327483777155,0.3976898783692551,20
278,0.327116803215,0.3979125736932632,20
279,0.32373797355,0.39733976355486506,20
280,0.32373797355,0.39733976355486506,20
281,0.317401198065,0.39696295739107407,20
282,0.31448360158,0.39688706184142536,20
283,0.31448360158,0.39688706184142536,20
284,0.31428683995999995,0.3969897569603603,20
285,0.31338240813999996,0.397287289557245,20
286,0.31332000717999997,0.39731829798828805,20
287,0.31332000717999997,0.39731829798828805,20
288,0.3113146056849999,0.39820366423447856,20
289,0.3112962516349999,0.398212703959209,20
290,0.3112962516349999,0.398212703959209,20
291,0.29581174591,0.333969374191376,20
292,0.28973970848999997,0.3335263130152173,20
293,0.28822519259999996,0.33409192430146617,20
294,0.28732551195499995,0.3344368774578199,20
295,0.28589196416999996,0.3344664288936382,20
296,0.285306534345,0.3347801283799353,20
297,0.285306534345,0.3347801283799353,20
298,0.283493784135,0.33550315979405765,20
299,0.283493784135,0.33550315979405765,20
300,0.283493784135,0.33550315979405765,20
301,0.283493784135,0.33550315979405765,20
302,0.283165216085,0.33553555313217137,20
303,0.28291701129,0.3355153327057483,20
304,0.28291701129,0.3355153327057483,20
305,0.28166941028,0.33579973603425545,20
306,0.28166941028,0.33579973603425545,20
307,0.28165291048999996,0.33580661107307214,20
308,0.28122681687499995,0.3358544698680322,20
309,0.28001063135999993,0.3358020696471896,20
310,0.279951084905,0.3358100237199457,20
311,0.279840624155,0.33582123560747795,20
312,0.279840624155,0.33582123560747795,20
313,0.279840624155,0.33582123560747795,20
314,0.27966845128499995,0.3359080719196714,20
315,0.27933123618000005,0.33607602477026205,20
316,0.275236809925,0.33655796060866555,20
317,0.274147987995,0.33685770403151843,20
318,0.274147987995,0.33685770403151843,20
319,0.274147987995,0.33685770403151843,20
320,0.274147987995,0.33685770403151843,20
321,0.273190677025,0.33721454765203523,20
322,0.27307135846,0.3372608170685045,20
323,0.271132128395,0.3375656013832282,20
324,0.271132128395,0.3375656013832282,20
325,0.27112585190500005,0.3375669418109584,20
326,0.27031910487000005,0.3379333573456107,20
327,0.27031910487000005,0.3379333573456107,20
328,0.26710289488499994,0.3389144402937914,20
329,0.266769972775,0.3389895099267524,20
330,0.266769972775,0.3389895099267524,20
331,0.266461116095,0.3391059727586164,20
332,0.264025704675,0.329536815546995,20
333,0.264025704675,0.329536815546995,20
334,0.260689248145,0.3164289357768251,20
335,0.26058248178,0.3159995014124478,20
336,0.25910183125499997,0.3166653173754626,20
337,0.25910183125499997,0.3166653173754626,20
338,0.25823883384999996,0.31699427482209236,20
339,0.25821803216499994,0.3170027797458607,20
340,0.25638904007499996,0.3095496049699189,20
341,0.25638904007499996,0.3095496049699189,20
342,0.25638904007499996,0.3095496049699189,20
343,0.25638904007499996,0.3095496049699189,20
344,0.25638904007499996,0.3095496049699189,20
345,0.25633195778499995,0.30957303001251135,20
346,0.25633195778499995,0.30957303001251135,20
347,0.25633195778499995,0.30957303001251135,20
348,0.25633195778499995,0.30957303001251135,20
349,0.25626445087999994,0.3096010024108067,20
350,0.256025031305,0.3097219732043861,20
351,0.25562852438499994,0.3098441591476882,20
352,0.2554143059899999,0.3099343216232617,20
353,0.2552038043449999,0.3100219621267639,20
354,0.2552038043449999,0.3100219621267639,20
355,0.25498725738499994,0.31011482584082944,20
356,0.25498725738499994,0.31011482584082944,20
357,0.25439778583499995,0.30772216709026773,20
358,0.24958948372999995,0.28836397924846086,20
359,0.24931553511,0.28848889643153985,20
360,0.24931553511,0.28848889643153985,20
361,0.24931553511,0.28848889643153985,20
362,0.24694394189499996,0.27906870711121795,20
363,0.24679320753499995,0.27914137459694816,20
364,0.24678126351999996,0.2791428634155803,20
365,0.24663201738499993,0.2791623279996229,20
366,0.24663201738499993,0.2791623279996229,20
367,0.24639494908999998,0.2792731676603304,20
368,0.24626987975999998,0.2792964418099994,20
369,0.24461166803499998,0.2782698638623956,20
370,0.24394973808999998,0.27844493510194523,20
371,0.24394973808999998,0.27844493510194523,20
372,0.24334852973499999,0.27853556216559505,20
373,0.24334852973499999,0.27853556216559505,20
374,0.2425262512,0.2780564322294692,20
375,0.2425262512,0.2780564322294692,20
376,0.2425262512,0.2780564322294692,20
377,0.24225998634499998,0.2780543715752545,20
378,0.241886067375,0.27824710081420323,20
379,0.241886067375,0.27824710081420323,20
380,0.24140411642499998,0.2784819089733916,20
381,0.24126002283499998,0.2785504655745812,20
382,0.241203049555,0.27857881525517,20
383,0.241203049555,0.27857881525517,20
384,0.241203049555,0.27857881525517,20
385,0.241203049555,0.27857881525517,20
386,0.241203049555,0.27857881525517,20
387,0.24083829269499996,0.2771253951826695,20
388,0.23785273688999994,0.2653067974736518,20
389,0.23768269707499998,0.2653988773407319,20
390,0.23768269707499998,0.2653988773407319,20
391,0.23768269707499998,0.2653988773407319,20
392,0.23768269707499998,0.2653988773407319,20
393,0.23765712331499994,0.26536030712588854,20
394,0.23765712331499994,0.26536030712588854,20
395,0.23361108405499995,0.24959066229811822,20
396,0.23350763493999996,0.24963415670249467,20
397,0.23350763493999996,0.24963415670249467,20
398,0.23350455337499998,0.24963490763772728,20
399,0.23350169369499998,0.24963645616606037,20
400,0.23350169369499998,0.24963645616606037,20
401,0.23350169369499998,0.24963645616606037,20
402,0.23350169369499998,0.24963645616606037,20
403,0.23350169369499998,0.24963645616606037,20
404,0.23326393162999995,0.24976746227682864,20
405,0.23155665731,0.25026324506365577,20
406,0.2294015864,0.24200065576197008,20
407,0.229387023325,0.24200775060497803,20
408,0.227614373225,0.24180737582680226,20
409,0.227614373225,0.24180737582680226,20
410,0.227614373225,0.24180737582680226,20
411,0.227236492315,0.2419419559092879,20
412,0.22396117310499997,0.22957713467930632,20
413,0.22382357812999998,0.22962978032854223,20
414,0.22354250434999998,0.2297424075416639,20
415,0.22354250434999998,0.2297424075416639,20
416,0.22354250434999998,0.2297424075416639,20
417,0.22354250434999998,0.2297424075416639,20
418,0.222847725345,0.2300500450247086,20
419,0.21820937524499998,0.21304872268088457,20
420,0.21820937524499998,0.21304872268088457,20
421,0.21820937524499998,0.21304872268088457,20
422,0.21802526750999998,0.21312035581711103,20
423,0.21794270602999996,0.2131461164186009,20
424,0.21794270602999996,0.2131461164186009,20
425,0.21794270602999996,0.2131461164186009,20
426,0.21794270602999996,0.2131461164186009,20
427,0.21794270602999996,0.2131461164186009,20
428,0.21780029117499997,0.2132323173706434,20
429,0.21712899546500003,0.21246338912338095,20
430,0.21712899546500003,0.21246338912338095,20
431,0.21712899546500003,0.21246338912338095,20
432,0.21695920381500003,0.21253170852565073,20
433,0.21695920381500003,0.21253170852565073,20
434,0.21695920381500003,0.21253170852565073,20
435,0.21695337696,0.2125352626587449,20
436,0.216829074315,0.21258697983513175,20
437,0.216829074315,0.21258697983513175,20
438,0.216829074315,0.21258697983513175,20
439,0.216829074315,0.21258697983513175,20
440,0.21357418326,0.20694074094790968,20
441,0.21356099759,0.20694624517775492,20
442,0.21356099759,0.20694624517775492,20
443,0.21353350195999998,0.2069598221708413,20
444,0.21353350195999998,0.2069598221708413,20
445,0.21353350195999998,0.2069598221708413,20
446,0.21351820745,0.20696670229380357,20
447,0.21351820745,0.20696670229380357,20
448,0.21351107855,0.20697057176687647,20
449,0.21351107855,0.20697057176687647,20
450,0.21351107855,0.20697057176687647,20
451,0.21340134769500002,0.2070148229002416,20
452,0.213160386835,0.2071257525502538,20
453,0.213160386835,0.2071257525502538,20
454,0.213160386835,0.2071257525502538,20
455,0.213149329685,0.20713101909399523,20
456,0.213149329685,0.20713101909399523,20
457,0.21306380969000002,0.20715690746542859,20
458,0.21306380969000002,0.20715690746542859,20
459,0.21306380969000002,0.20715690746542859,20
460,0.21306380969000002,0.20715690746542859,20
461,0.21305357523000001,0.20716217685082128,20
462,0.21300932228000002,0.20718315029940654,20
463,0.21292931329500003,0.20723193511639929,20
464,0.21279448942,0.20729033098216526,20
465,0.21259852813000002,0.20735199374641264,20
466,0.212578453415,0.2073634572802931,20
467,0.21254588152000004,0.2073766560981183,20
468,0.21254588152000004,0.2073766560981183,20
469,0.21254588152000004,0.2073766560981183,20
470,0.21254250355,0.20737830877781466,20
471,0.21254250355,0.20737830877781466,20
472,0.21237984323,0.20744844583347102,20
473,0.21196012637000003,0.2076410852100179,20
474,0.21155621428500004,0.2078385609551385,20
475,0.21155621428500004,0.2078385609551385,20
476,0.21155621428500004,0.2078385609551385,20
477,0.21068992097000003,0.20832355781827763,20
478,0.21068992097000003,0.20832355781827763,20
479,0.21068992097000003,0.20832355781827763,20
480,0.21068992097000003,0.20832355781827763,20
481,0.21068394094000004,0.20832641696343263,20
482,0.21065999018000006,0.20833591719861475,20
483,0.21056700306500004,0.2083944666867055,20
484,0.21050860806500005,0.20841782444055912,20
485,0.21050860806500005,0.20841782444055912,20
486,0.21050860806500005,0.20841782444055912,20
487,0.21050860806500005,0.20841782444055912,20
488,0.21050860806500005,0.20841782444055912,20
489,0.21043149976000003,0.2084483608951707,20
490,0.21043037765,0.20844888767443354,20
491,0.21010530937500005,0.20858614529272768,20
492,0.21002161918500004,0.2086123876065828,20
493,0.21002161918500004,0.2086123876065828,20
494,0.20999381292500002,0.2086235453612039,20
495,0.20991092997000002,0.2086702233130889,20
496,0.20976978106500002,0.2086967602856377,20
497,0.20976978106500002,0.2086967602856377,20
498,0.20976978106500002,0.2086967602856377,20
499,0.20976978106500002,0.2086967602856377,20
500,0.20976978106500002,0.2086967602856377,20
501,0.20934620371,0.20775951665147122,20
502,0.20934620371,0.20775951665147122,20
503,0.20934406723500004,0.20776057616396243,20
504,0.20934406723500004,0.20776057616396243,20
505,0.20934406723500004,0.20776057616396243,20
506,0.20880246499,0.20802264791341296,20
507,0.20880246499,0.20802264791341296,20
508,0.20876611033999998,0.20804547655548947,20
509,0.20858553178,0.20804610682074662,20
510,0.20848950153499998,0.20809750424202586,20
511,0.20848950153499998,0.20809750424202586,20
512,0.20837205408499998,0.20817192244423707,20
513,0.208365385735,0.20817566325149464,20
514,0.208365385735,0.20817566325149464,20
515,0.208365385735,0.20817566325149464,20
516,0.208365385735,0.20817566325149464,20
517,0.208365385735,0.20817566325149464,20
518,0.20792532803500002,0.20823010732377514,20
519,0.20791993833500003,0.20821015483544428,20
520,0.20791993833500003,0.20821015483544428,20
521,0.20791993833500003,0.20821015483544428,20
522,0.20789889668000003,0.20821891416102378,20
523,0.20789551327000005,0.20822024985326715,20
524,0.20789551327000005,0.20822024985326715,20
525,0.20789551327000005,0.20822024985326715,20
526,0.20789551327000005,0.20822024985326715,20
527,0.20789551327000005,0.20822024985326715,20
528,0.20789551327000005,0.20822024985326715,20
529,0.20789551327000005,0.20822024985326715,20
530,0.20780990929000004,0.20824899188971074,20
531,0.20780990929000004,0.20824899188971074,20
532,0.20778263280000003,0.20826296473664951,20
533,0.207045312905,0.20557881742128722,20
534,0.207045312905,0.20557881742128722,20
535,0.207010450095,0.2056002178521907,20
536,0.207010450095,0.2056002178521907,20
537,0.207010450095,0.2056002178521907,20
538,0.207010450095,0.2056002178521907,20
539,0.201317150085,0.18537562086848577,20
540,0.20128082827999996,0.18539422736644404,20
541,0.20102290828,0.18546928188099407,20
542,0.20032710523500002,0.18412209725690282,20
543,0.20032710523500002,0.18412209725690282,20
544,0.20032710523500002,0.18412209725690282,20
545,0.199734041005,0.18209890311779664,20
546,0.199734041005,0.18209890311779664,20
547,0.19861805720499998,0.18214223738506555,20
548,0.19861805720499998,0.18214223738506555,20
549,0.198311792995,0.1822691952506873,20
550,0.198311792995,0.1822691952506873,20
551,0.195869469965,0.1806624490055818,20
552,0.195869469965,0.1806624490055818,20
553,0.195869469965,0.1806624490055818,20
554,0.19586890693999998,0.18066249682453234,20
555,0.19586890693999998,0.18066249682453234,20
556,0.19586890693999998,0.18066249682453234,20
557,0.19586890693999998,0.18066249682453234,20
558,0.19581771172499998,0.1804820921155298,20
559,0.19425110807999998,0.175374804412285,20
560,0.19425110807999998,0.175374804412285,20
561,0.19425110807999998,0.175374804412285,20
562,0.19409236819999995,0.17542737378086679,20
563,0.19409236819999995,0.17542737378086679,20
564,0.19409236819999995,0.17542737378086679,20
565,0.19409236819999995,0.17542737378086679,20
566,0.19407342183999995,0.17543383902910192,20
567,0.19407342183999995,0.17543383902910192,20
568,0.19402832606,0.17545904778480897,20
569,0.19402832606,0.17545904778480897,20
570,0.19402832606,0.17545904778480897,20
571,0.19402676696999996,0.17545988645074767,20
572,0.19402676696999996,0.17545988645074767,20
573,0.19402676696999996,0.17545988645074767,20
574,0.19396563302499997,0.17548648259619753,20
575,0.19396563302499997,0.17548648259619753,20
576,0.19384821724499995,0.17523178050199356,20
577,0.19375726698499993,0.17528491644959748,20
578,0.19375726698499993,0.17528491644959748,20
579,0.19375726698499993,0.17528491644959748,20
580,0.19342518237999995,0.1754477450099469,20
581,0.19338957612999996,0.1754672689611892,20
582,0.19338957612999996,0.1754672689611892,20
583,0.19338957612999996,0.1754672689611892,20
584,0.19338957612999996,0.1754672689611892,20
585,0.19338957612999996,0.1754672689611892,20
586,0.19338957612999996,0.1754672689611892,20
587,0.19335614074999996,0.17539361658842523,20
588,0.19335614074999996,0.17539361658842523,20
589,0.19276358800999996,0.17566132990182787,20
590,0.19266834052499995,0.17569392837027614,20
591,0.19265191454999997,0.175703952792317,20
592,0.19241077996499995,0.17583359201347554,20
593,0.19239838874999998,0.17584084219811869,20
594,0.19239838874999998,0.17584084219811869,20
595,0.19239838874999998,0.17584084219811869,20
596,0.19202746344999994,0.17587333670137473,20
597,0.19179736054999996,0.17599151701028992,20
598,0.19168777679,0.17605522504056684,20
599,0.19168777679,0.17605522504056684,20
600,0.19143374475999997,0.17537841614189112,20
601,0.19134035226499996,0.17538639382280222,20
602,0.19134035226499996,0.17538639382280222,20
603,0.19134035226499996,0.17538639382280222,20
604,0.19134035226499996,0.17538639382280222,20
605,0.19134035226499996,0.17538639382280222,20
606,0.19134035226499996,0.17538639382280222,20
607,0.19134035226499996,0.17538639382280222,20
608,0.19134035226499996,0.17538639382280222,20
609,0.19134035226499996,0.17538639382280222,20
610,0.19120308070499997,0.17545564511215064,20
611,0.19108410537999995,0.17550435393284639,20
612,0.191074188125,0.17551087647736044,20
613,0.191074188125,0.17551087647736044,20
614,0.19102358469999997,0.17553851528881545,20
615,0.18997505981499999,0.1750990499757013,20
616,0.18997505981499999,0.1750990499757013,20
617,0.18997505981499999,0.1750990499757013,20
618,0.18997505981499999,0.1750990499757013,20
619,0.18997505981499999,0.1750990499757013,20
620,0.18997505981499999,0.1750990499757013,20
621,0.18997505981499999,0.1750990499757013,20
622,0.18997505981499999,0.1750990499757013,20
623,0.18997505981499999,0.1750990499757013,20
624,0.18965723087499997,0.17494554566654175,20
625,0.18965723087499997,0.17494554566654175,20
626,0.18959565495499997,0.17497836451012647,20
627,0.18959565495499997,0.17497836451012647,20
628,0.18959565495499997,0.17497836451012647,20
629,0.18959565495499997,0.17497836451012647,20
630,0.18959565495499997,0.17497836451012647,20
631,0.18936735939499996,0.17510470836931788,20
632,0.18936735939499996,0.17510470836931788,20
633,0.18936735939499996,0.17510470836931788,20
634,0.18936735939499996,0.17510470836931788,20
635,0.18936735939499996,0.17510470836931788,20
636,0.18322154683499997,0.1651428969419155,20
637,0.18311133039499997,0.16520480040820334,20
638,0.18309296194999997,0.1652153166253394,20
639,0.18308540998999998,0.1652189287567186,20
640,0.18304559746999996,0.16522101439019699,20
641,0.18298977445999998,0.1650799014791432,20
642,0.18298977445999998,0.1650799014791432,20
643,0.18290520979499997,0.1651219376451561,20
644,0.18290520979499997,0.1651219376451561,20
645,0.18290520979499997,0.1651219376451561,20
646,0.18275678411999996,0.16520743540662264,20
647,0.18275678411999996,0.16520743540662264,20
648,0.18275678411999996,0.16520743540662264,20
649,0.18271711203499996,0.16522740286077425,20
650,0.18271711203499996,0.16522740286077425,20
651,0.18271711203499996,0.16522740286077425,20
652,0.18269701332999996,0.16523917543789102,20
653,0.18264130743999996,0.16527205562048758,20
654,0.18264130743999996,0.16527205562048758,20
655,0.18264129222999997,0.16527206429834462,20
656,0.18256643761999997,0.1653080132313585,20
657,0.18244482590999994,0.165371984271564,20
658,0.18244482590999994,0.165371984271564,20
659,0.18159074375499995,0.16222796643400628,20
660,0.18159074375499995,0.16222796643400628,20
661,0.18159074375499995,0.16222796643400628,20
662,0.18159074375499995,0.16222796643400628,20
663,0.18159074375499995,0.16222796643400628,20
664,0.18141900866999996,0.1623165099945943,20
665,0.18103232704,0.16103440114526565,20
666,0.18103232704,0.16103440114526565,20
667,0.18103232704,0.16103440114526565,20
668,0.18103232704,0.16103440114526565,20
669,0.180974077695,0.161068103656517,20
670,0.18094928025999998,0.16108297383640702,20
671,0.18094928025999998,0.16108297383640702,20
672,0.18094928025999998,0.16108297383640702,20
673,0.18094928025999998,0.16108297383640702,20
674,0.180922916725,0.16109835799496638,20
675,0.180922916725,0.16109835799496638,20
676,0.180552363785,0.16128710164567178,20
677,0.180552363785,0.16128710164567178,20
678,0.180552363785,0.16128710164567178,20
679,0.180552363785,0.16128710164567178,20
680,0.180552363785,0.16128710164567178,20
681,0.18054163609,0.16129122892464137,20
682,0.18054163609,0.16129122892464137,20
683,0.179748353815,0.16032694532891983,20
684,0.179748353815,0.16032694532891983,20
685,0.179748353815,0.16032694532891983,20
686,0.179748353815,0.16032694532891983,20
687,0.179748353815,0.16032694532891983,20
688,0.179748353815,0.16032694532891983,20
689,0.178048657025,0.15448889447731642,20
690,0.178048657025,0.15448889447731642,20
691,0.17676169688499999,0.15278887237798897,20
692,0.17660217213499999,0.15283693508392543,20
693,0.17657066954499998,0.15285552781400913,20
694,0.17657066954499998,0.15285552781400913,20
695,0.176345784495,0.15297886010966186,20
696,0.176345784495,0.15297886010966186,20
697,0.176345784495,0.15297886010966186,20
698,0.176345784495,0.15297886010966186,20
699,0.17627167972499996,0.15302092709902937,20
700,0.17627167972499996,0.15302092709902937,20
701,0.17624913696,0.15303386400407593,20
702,0.17624522817000002,0.1530360752564086,20
703,0.17624522817000002,0.1530360752564086,20
704,0.17621617433000003,0.1530507317871446,20
705,0.17599504397500002,0.15314196873991814,20
706,0.17599504397500002,0.15314196873991814,20
707,0.17599504397500002,0.15314196873991814,20
708,0.17536915124500002,0.15319998426295614,20
709,0.17526724484999998,0.15308059200304125,20
710,0.175265969785,0.15308097718036698,20
711,0.175265969785,0.15308097718036698,20
712,0.17526418798500001,0.153081980798443,20
713,0.17526418556000004,0.15308198221067154,20
714,0.17526418556000004,0.15308198221067154,20
715,0.17526418556000004,0.15308198221067154,20
716,0.17526418556000004,0.15308198221067154,20
717,0.17526418556000004,0.15308198221067154,20
718,0.17490072389,0.15301644476125228,20
719,0.174697751905,0.15303636036510299,20
720,0.17467372853500002,0.15304996229930826,20
721,0.17467372853500002,0.15304996229930826,20
722,0.17467372853500002,0.15304996229930826,20
723,0.1744298587,0.1530813263587389,20
724,0.174083110925,0.15269028395789017,20
725,0.174083110925,0.15269028395789017,20
726,0.174083110925,0.15269028395789017,20
727,0.174083110925,0.15269028395789017,20
728,0.174083110925,0.15269028395789017,20
729,0.17390300189000002,0.15278114373949891,20
730,0.17253941818500002,0.15138691291414796,20
731,0.17253941818500002,0.15138691291414796,20
732,0.17253941818500002,0.15138691291414796,20
733,0.17253941818500002,0.15138691291414796,20
734,0.17253941818500002,0.15138691291414796,20
735,0.17253941818500002,0.15138691291414796,20
736,0.17253941818500002,0.15138691291414796,20
737,0.172533946185,0.1513903924443427,20
738,0.17212893187500003,0.15102122761903544,20
739,0.172050633475,0.1509832153387716,20
740,0.172050633475,0.1509832153387716,20
741,0.17204904119000003,0.15098402652078705,20
742,0.171134107725,0.14759782510055747,20
743,0.171134107725,0.14759782510055747,20
744,0.171134107725,0.14759782510055747,20
745,0.17094043609000004,0.14770094828479272,20
746,0.170830889555,0.14740687727139304,20
747,0.170830889555,0.14740687727139304,20
748,0.170830889555,0.14740687727139304,20
749,0.17045107543500002,0.1469687858287967,20
750,0.17045107543500002,0.1469687858287967,20
751,0.17045107543500002,0.1469687858287967,20
752,0.17045107543500002,0.1469687858287967,20
753,0.17045107543500002,0.1469687858287967,20
754,0.170302105275,0.14704647622504047,20
755,0.16942159168,0.1462846883084378,20
756,0.168656621045,0.14646990909763846,20
757,0.16709102235,0.14536226804181604,20
758,0.167038024925,0.14538171323728483,20
759,0.167038024925,0.14538171323728483,20
760,0.167030790435,0.14538542532577864,20
761,0.167030790435,0.14538542532577864,20
762,0.167030790435,0.14538542532577864,20
763,0.167030790435,0.14538542532577864,20
764,0.16701379365500002,0.14539351532566733,20
765,0.16701379365500002,0.14539351532566733,20
766,0.16700145168500002,0.14540022680568668,20
767,0.166989531255,0.1453556913530433,20
768,0.166989531255,0.1453556913530433,20
769,0.162415396345,0.13027611481116855,20
770,0.162415396345,0.13027611481116855,20
771,0.16238187009,0.13029252033964772,20
772,0.16238187009,0.13029252033964772,20
773,0.16233036297499998,0.13032030497182084,20
774,0.16230855895500002,0.13033049608130282,20
775,0.16225380434500003,0.1303593599350037,20
776,0.16207710701500003,0.1304058793148629,20
777,0.162057061395,0.13036922504939336,20
778,0.162056543085,0.1303695176347921,20
779,0.161973710885,0.1304242231812049,20
780,0.161973710885,0.1304242231812049,20
781,0.161973710885,0.1304242231812049,20
782,0.16195005409500002,0.13043313229980538,20
783,0.16195005409500002,0.13043313229980538,20
784,0.16195005409500002,0.13043313229980538,20
785,0.161946697035,0.13043502452859962,20
786,0.161946697035,0.13043502452859962,20
787,0.161912145105,0.1304537642392467,20
788,0.161912145105,0.1304537642392467,20
789,0.16186285458,0.13046760087002085,20
790,0.16186285458,0.13046760087002085,20
791,0.16186285458,0.13046760087002085,20
792,0.16184958038999997,0.13047277736167054,20
793,0.16184506960499997,0.1304752345202463,20
794,0.16184506960499997,0.1304752345202463,20
795,0.16174047521499998,0.1305184468102399,20
796,0.16174047521499998,0.1305184468102399,20
797,0.16169060651,0.13054576537371326,20
798,0.16169060651,0.13054576537371326,20
799,0.16169060651,0.13054576537371326,20
800,0.16169060651,0.13054576537371326,20
801,0.16169060651,0.13054576537371326,20
802,0.161237494695,0.13071241615485374,20
803,0.159947332405,0.13083537999988726,20
804,0.159947332405,0.13083537999988726,20
805,0.159947332405,0.13083537999988726,20
806,0.15965300766499999,0.13094088764931677,20
807,0.15965300766499999,0.13094088764931677,20
808,0.15961572942,0.1309588315556868,20
809,0.1595626068,0.13098900299776128,20
810,0.1595626068,0.13098900299776128,20
811,0.15676703936000003,0.1295969946505525,20
812,0.15608895087000002,0.12941743474963596,20
813,0.15608895087000002,0.12941743474963596,20
814,0.155807279495,0.12952388119360986,20
815,0.155807279495,0.12952388119360986,20
816,0.155807279495,0.12952388119360986,20
817,0.155807279495,0.12952388119360986,20
818,0.155754507585,0.12953611203364565,20
819,0.155754507585,0.12953611203364565,20
820,0.155754507585,0.12953611203364565,20
821,0.15564985018500002,0.12956163654433084,20
822,0.15564985018500002,0.12956163654433084,20
823,0.15564985018500002,0.12956163654433084,20
824,0.15564985018500002,0.12956163654433084,20
825,0.15564985018500002,0.12956163654433084,20
826,0.15564985018500002,0.12956163654433084,20
827,0.15564985018500002,0.12956163654433084,20
828,0.15492254877500003,0.1269539561861223,20
829,0.15492254877500003,0.1269539561861223,20
830,0.1547262083,0.1262551246479173,20
831,0.1547262083,0.1262551246479173,20
832,0.15416842051500002,0.12615183682904255,20
833,0.153941966555,0.12624596549170172,20
834,0.13689668717,0.1140560634168407,20
835,0.126978705595,0.09301373005481574,20
836,0.12594233782000003,0.09358221471091478,20
837,0.118339180725,0.0950198699101525,20
838,0.11751968274499999,0.09531460513243491,20
839,0.113862755995,0.09564839752961553,20
840,0.11332549588,0.09591897075488753,20
841,0.11235614274500001,0.0955237369138308,20
842,0.10972717363500002,0.09413694540119283,20
843,0.107073184505,0.09420302102608265,20
844,0.10616463136000003,0.09411390720720646,20
845,0.10516217798000001,0.09398279041796129,20
846,0.104540536845,0.09399626623711826,20
847,0.10426449345500002,0.09404221200807096,20
848,0.104169085965,0.09408595121837415,20
849,0.10397333527000004,0.09404946012108244,20
850,0.10374265056000001,0.09392400690817941,20
851,0.103506819575,0.09402581462624593,20
852,0.103468890955,0.09403701303722205,20
853,0.10340204208,0.09404237305765543,20
854,0.10337473509999999,0.09405238989512948,20
855,0.10329728514,0.09407975163791822,20
856,0.10326052979,0.09409538394515114,20
857,0.10325182346999999,0.09409572521382678,20
858,0.10323788822999999,0.0940787572367137,20
859,0.10318411405000001,0.09409657304372057,20
860,0.10318147475000002,0.09409784748980347,20
861,0.10318147475000002,0.09409784748980347,20
862,0.103167040205,0.09410369506243434,20
863,0.10312855270500002,0.0940159503697766,20
864,0.103126290585,0.09401699791793465,20
865,0.10312485217,0.09401750485634795,20
866,0.103106844495,0.09402299439473011,20
867,0.10310510210499998,0.09402379400744892,20
868,0.10310396314499999,0.09402398710400874,20
869,0.103100058895,0.0940251031028636,20
870,0.10309453934499999,0.09402632726774571,20
871,0.10308781193000001,0.09402773305081961,20
872,0.10308730694500001,0.09402791121546139,20
873,0.10306993285000002,0.09396498149446807,20
874,0.10306372634000001,0.09396617719417916,20
875,0.10306372634000001,0.09396617719417916,20
876,0.10306342744000001,0.09396615047271832,20
877,0.103063096165,0.09396631057600278,20
878,0.10305804437499999,0.09396585591192824,20
879,0.103053758795,0.09395578575537598,20
880,0.10305317825,0.09395573384074683,20
881,0.10305317825,0.09395573384074683,20
882,0.10305188447,0.09395561840381778,20
883,0.103050159105,0.09395602822554601,20
884,0.103050159105,0.09395602822554601,20
885,0.10304931230499999,0.09395570973018515,20
886,0.103048034815,0.09395614887708921,20
887,0.103048034815,0.09395614887708921,20
888,0.10304801446,0.09395615906838439,20
889,0.10304792354999999,0.09395620300238358,20
890,0.10304792354999999,0.09395620300238358,20
891,0.10304792354999999,0.09395620300238358,20
892,0.10304792354999999,0.09395620300238358,20
893,0.103047424885,0.09395635389138264,20
894,0.10304713090499999,0.09395648948950183,20
895,0.103045942305,0.09395672141530388,20
896,0.10304542612,0.09395696586914226,20
897,0.10304525368999999,0.09395704311079148,20
898,0.10304449917,0.0939568556269429,20
899,0.10304419316999999,0.09395700862500417,20
900,0.10304419316999999,0.09395700862500417,20
901,0.10304359186499998,0.0939571945608593,20
902,0.10304359186499998,0.0939571945608593,20
903,0.10304359186499998,0.0939571945608593,20
904,0.10304312179,0.09395740912651233,20
905,0.10304312179,0.09395740912651233,20
906,0.10304312179,0.09395740912651233,20
907,0.10304312179,0.09395740912651233,20
908,0.103043095855,0.09395742195982795,20
909,0.10304227230999999,0.0939570064925019,20
910,0.103041934085,0.09395713789806225,20
911,0.103041934085,0.09395713789806225,20
912,0.103041934085,0.09395713789806225,20
913,0.10304158532999999,0.0939566887019816,20
914,0.10304158532999999,0.0939566887019816,20
915,0.10304158532999999,0.0939566887019816,20
916,0.10304158532999999,0.0939566887019816,20
917,0.10304158532999999,0.0939566887019816,20
918,0.10304065401499998,0.09395583655696657,20
919,0.10304048656999998,0.09395562092029781,20
920,0.10304047996999999,0.0939556203315856,20
921,0.10304047996999999,0.0939556203315856,20
922,0.10304047996999999,0.0939556203315856,20
923,0.10304047996999999,0.0939556203315856,20
924,0.10304041086999997,0.09395565219277908,20
925,0.10304039437499998,0.09395565726557893,20
926,0.1030399903,0.09395584688676203,20
927,0.1030399903,0.09395584688676203,20
928,0.1030399903,0.09395584688676203,20
929,0.1030399903,0.09395584688676203,20
930,0.10303979721499998,0.09395592526187205,20
931,0.10303979721499998,0.09395592526187205,20
932,0.10303979721499998,0.09395592526187205,20
933,0.10303977754999998,0.09395593407048652,20
934,0.10303974065999999,0.09395594904538813,20
935,0.10303952833999999,0.09395603743327709,20
936,0.103039474555,0.09395605926888663,20
937,0.103039474555,0.09395605926888663,20
938,0.10303945788999999,0.093956059016967,20
939,0.10303945788999999,0.093956059016967,20
940,0.10303945788999999,0.093956059016967,20
941,0.10303934218,0.09395604869600048,20
942,0.10303934218,0.09395604869600048,20
943,0.10303934218,0.09395604869600048,20
944,0.10303934218,0.09395604869600048,20
945,0.10303934218,0.09395604869600048,20
946,0.10303934218,0.09395604869600048,20
947,0.10303934218,0.09395604869600048,20
948,0.103038849805,0.09395605204409128,20
949,0.103038849805,0.09395605204409128,20
950,0.103038849805,0.09395605204409128,20
951,0.103038849805,0.09395605204409128,20
952,0.103038849805,0.09395605204409128,20
953,0.103038849805,0.09395605204409128,20
954,0.10303866345499998,0.0939558120655701,20
955,0.10303866345499998,0.0939558120655701,20
956,0.10303866345499998,0.0939558120655701,20
957,0.10303866345499998,0.0939558120655701,20
958,0.1030385645,0.09395584695724081,20
959,0.1030385645,0.09395584695724081,20
960,0.1030385645,0.09395584695724081,20
961,0.1030385645,0.09395584695724081,20
962,0.1030385645,0.09395584695724081,20
963,0.1030385645,0.09395584695724081,20
964,0.1030385645,0.09395584695724081,20
965,0.103038450735,0.0939558901574756,20
966,0.103038450735,0.0939558901574756,20
967,0.103038450735,0.0939558901574756,20
968,0.10303842736999999,0.0939558996434361,20
969,0.10303842736999999,0.0939558996434361,20
970,0.10303842736999999,0.0939558996434361,20
971,0.10303842736999999,0.0939558996434361,20
972,0.10303842736999999,0.0939558996434361,20
973,0.103038399255,0.09395591032002024,20
974,0.103038399255,0.09395591032002024,20
975,0.103038399255,0.09395591032002024,20
976,0.103038399255,0.09395591032002024,20
977,0.10303757137,0.09395254511044354,20
978,0.10303757137,0.09395254511044354,20
979,0.10303757137,0.09395254511044354,20
980,0.10303757137,0.09395254511044354,20
981,0.10303755076500001,0.09395255347606787,20
982,0.10303752628,0.09395256539076632,20
983,0.10303752628,0.09395256539076632,20
984,0.10303752628,0.09395256539076632,20
985,0.10303752628,0.09395256539076632,20
986,0.10303752628,0.09395256539076632,20
987,0.10303752628,0.09395256539076632,20
988,0.10303752628,0.09395256539076632,20
989,0.10303752628,0.09395256539076632,20
990,0.10303752628,0.09395256539076632,20
991,0.10303752628,0.09395256539076632,20
992,0.10303752628,0.09395256539076632,20
993,0.10303752628,0.09395256539076632,20
994,0.10303752628,0.09395256539076632,20
995,0.10303745322499999,0.09395260052985309,20
996,0.10303745322499999,0.09395260052985309,20
997,0.103037433615,0.09395260656025138,20
998,0.103037132785,0.09395263670802256,20
999,0.103037132785,0.09395263670802256,20
1000,0.103037132785,0.09395263670802256,20


==> Tikzplots/convergence_data/Vanilla_BO_Concurrent_orthotropic.csv <==
evaluations,mean,std,count
1,44137.11124119199,30780.596452693033,20
2,28515.436490563727,20916.00734696516,20
3,21470.56932860585,9218.21764752201,20
4,17610.494065216877,9665.187010413314,20
5,15549.645482495243,6575.547629808025,20
6,15362.689592829422,6493.245228398026,20
7,13457.315929507493,6994.554047924864,20
8,12605.41483069306,7169.546771205977,20
9,11155.61040512243,5835.839326127891,20
10,10786.81480069365,5932.110618869052,20
11,10786.81480069365,5932.110618869052,20
12,10233.244176353051,4706.828886486555,20
13,10233.244176353051,4706.828886486555,20
14,10233.244176353051,4706.828886486555,20
15,10111.347840604276,4613.306752345424,20
16,10104.944248242837,4601.35876693703,20
17,9974.511545905192,4698.642583096875,20
18,9974.511545905192,4698.642583096875,20
19,9974.511545905192,4698.642583096875,20
20,9974.511545905192,4698.642583096875,20
21,9946.016390061568,4647.514432823376,20
22,9946.016390061568,4647.514432823376,20
23,9307.200849636447,4485.122183701724,20
24,9169.790763080377,4235.317186997518,20
25,9024.22307448307,4279.991536892454,20
26,8922.179991635068,4083.5636491694104,20
27,8922.179991635068,4083.5636491694104,20
28,8642.179991635068,4082.27726285639,20
29,8604.1126810537,4113.3704868244085,20
30,8604.1126810537,4113.3704868244085,20
31,8604.1126810537,4113.3704868244085,20
32,8603.761215712546,4112.7978654633735,20
33,8490.747982987561,4080.788209768548,20
34,8379.032254235022,4208.167861056831,20
35,7543.942172728855,3514.7470444400064,20
36,7309.325187774375,3420.7729584998874,20
37,7309.325187774375,3420.7729584998874,20
38,6788.1090798995765,2995.490808212491,20
39,6788.1090798995765,2995.490808212491,20
40,6719.023928274271,2967.994673082538,20
41,6554.564745803051,2930.887077933823,20
42,6546.295804635571,2926.037415640007,20
43,6376.559145025466,2444.586271887527,20
44,6173.21353360739,2495.6910471127812,20
45,6173.21353360739,2495.6910471127812,20
46,6173.21353360739,2495.6910471127812,20
47,6173.21353360739,2495.6910471127812,20
48,6173.21353360739,2495.6910471127812,20
49,6135.694678922055,2504.058449793251,20
50,5897.7761914721395,2537.7431856216226,20
51,5897.7761914721395,2537.7431856216226,20
52,5566.64471500783,2821.5491118215355,20
53,5557.880573899635,2813.5288327477288,20
54,5557.880573899635,2813.5288327477288,20
55,5095.390263967694,2768.103060204001,20
56,5095.390263967694,2768.103060204001,20
57,4823.417723215265,2990.672921725929,20
58,4823.417723215265,2990.672921725929,20
59,4823.417723215265,2990.672921725929,20
60,4549.2536445652795,2915.397979249982,20
61,4549.2536445652795,2915.397979249982,20
62,4549.2536445652795,2915.397979249982,20
63,3911.2589812651095,3120.2661933889967,20
64,3910.647295001745,3121.0713139697577,20
65,3910.647295001745,3121.0713139697577,20
66,3850.647295001745,3146.8797436493173,20
67,3850.647295001745,3146.8797436493173,20
68,3241.5805108916647,2905.428424794413,20
69,3241.5805108916647,2905.428424794413,20
70,3241.5805108916647,2905.428424794413,20
71,3241.5805108916647,2905.428424794413,20
72,3241.5805108916647,2905.428424794413,20
73,3241.5805108916647,2905.428424794413,20
74,3241.5805108916647,2905.428424794413,20
75,3241.5805108916647,2905.428424794413,20
76,3241.5805108916647,2905.428424794413,20
77,3241.5805108916647,2905.428424794413,20
78,3241.5805108916647,2905.428424794413,20
79,3241.5805108916647,2905.428424794413,20
80,3241.5805108916647,2905.428424794413,20
81,3241.5805108916647,2905.428424794413,20
82,3141.787320582735,2983.543656238398,20
83,3141.787320582735,2983.543656238398,20
84,3141.787320582735,2983.543656238398,20
85,3141.787320582735,2983.543656238398,20
86,2905.13852770353,3037.049064149529,20
87,2905.13852770353,3037.049064149529,20
88,2905.13852770353,3037.049064149529,20
89,2642.6888205558853,3050.5534125809013,20
90,2642.6888205558853,3050.5534125809013,20
91,2350.947296844295,2991.0035941526235,20
92,2350.846780340315,2991.0866893375214,20
93,2082.044924759005,3071.889109288877,20
94,2082.044924759005,3071.889109288877,20
95,2082.044924759005,3071.889109288877,20
96,2022.913655447575,2967.793611794482,20
97,1623.064011275375,2640.8242612753875,20
98,1583.088235820335,2659.9215607815054,20
99,1583.088235820335,2659.9215607815054,20
100,1583.088235820335,2659.9215607815054,20
101,1583.088235820335,2659.9215607815054,20
102,1285.8844419071902,2472.180672795103,20
103,1238.3703703158703,2487.741627727003,20
104,1238.3703703158703,2487.741627727003,20
105,1238.3703703158703,2487.741627727003,20
106,1238.3703703158703,2487.741627727003,20
107,1238.3703703158703,2487.741627727003,20
108,1232.0060928829503,2490.792593862659,20
109,1232.0060928829503,2490.792593862659,20
110,1231.84172166048,2490.8779794342454,20
111,1231.84172166048,2490.8779794342454,20
112,1231.84172166048,2490.8779794342454,20
113,1231.84172166048,2490.8779794342454,20
114,1231.84172166048,2490.8779794342454,20
115,1231.84172166048,2490.8779794342454,20
116,1231.84172166048,2490.8779794342454,20
117,1231.75590562838,2490.9226114295484,20
118,1231.7394353390202,2490.9311693600835,20
119,1231.7292844249,2490.936449695941,20
120,1231.7292844249,2490.936449695941,20
121,1231.7292844249,2490.936449695941,20
122,1231.502434937955,2491.0534413394134,20
123,1231.502434937955,2491.0534413394134,20
124,1231.405161603175,2491.103940224657,20
125,1231.405161603175,2491.103940224657,20
126,1231.405161603175,2491.103940224657,20
127,1231.36430713329,2491.1251719324755,20
128,1231.36430713329,2491.1251719324755,20
129,1171.5600899188098,2468.9919465096605,20
130,1171.5600899188098,2468.9919465096605,20
131,1151.359120810305,2477.2751298894304,20
132,1151.359120810305,2477.2751298894304,20
133,1151.359120810305,2477.2751298894304,20
134,895.1541272921701,1948.4964355547331,20
135,895.1541272921701,1948.4964355547331,20
136,895.1250046125551,1948.5105059552855,20
137,895.1250046125551,1948.5105059552855,20
138,895.1250046125551,1948.5105059552855,20
139,895.1250046125551,1948.5105059552855,20
140,895.103916827745,1948.520688442186,20
141,895.103916827745,1948.520688442186,20
142,895.103916827745,1948.520688442186,20
143,895.103916827745,1948.520688442186,20
144,894.91436965928,1948.6121018750246,20
145,894.91436965928,1948.6121018750246,20
146,894.274266102595,1948.9105266164881,20
147,894.274266102595,1948.9105266164881,20
148,894.274266102595,1948.9105266164881,20
149,894.274266102595,1948.9105266164881,20
150,894.274266102595,1948.9105266164881,20
151,894.274266102595,1948.9105266164881,20
152,894.274266102595,1948.9105266164881,20
153,894.0676107765551,1949.0100492308281,20
154,894.0676107765551,1949.0100492308281,20
155,894.0676107765551,1949.0100492308281,20
156,894.0676107765551,1949.0100492308281,20
157,894.0676107765551,1949.0100492308281,20
158,894.0676107765551,1949.0100492308281,20
159,894.0676107765551,1949.0100492308281,20
160,894.0676107765551,1949.0100492308281,20
161,894.0676107765551,1949.0100492308281,20
162,894.0676107765551,1949.0100492308281,20
163,894.0676107765551,1949.0100492308281,20
164,894.0676107765551,1949.0100492308281,20
165,894.0676107765551,1949.0100492308281,20
166,894.05638513597,1949.0154673094157,20
167,894.05638513597,1949.0154673094157,20
168,893.51144813958,1949.275571180711,20
169,893.51144813958,1949.275571180711,20
170,893.51144813958,1949.275571180711,20
171,893.51144813958,1949.275571180711,20
172,893.51144813958,1949.275571180711,20
173,893.51144813958,1949.275571180711,20
174,893.51144813958,1949.275571180711,20
175,893.51144813958,1949.275571180711,20
176,893.4921619849101,1949.2848717046213,20
177,893.4921619849101,1949.2848717046213,20
178,893.4921619849101,1949.2848717046213,20
179,893.4921619849101,1949.2848717046213,20
180,893.4921619849101,1949.2848717046213,20
181,893.4921619849101,1949.2848717046213,20
182,893.4921619849101,1949.2848717046213,20
183,893.4844221119399,1949.288603821905,20
184,893.4844221119399,1949.288603821905,20
185,893.4844221119399,1949.288603821905,20
186,893.4844221119399,1949.288603821905,20
187,893.4844221119399,1949.288603821905,20
188,893.4844221119399,1949.288603821905,20
189,893.4844221119399,1949.288603821905,20
190,893.4844221119399,1949.288603821905,20
191,893.4844221119399,1949.288603821905,20
192,893.4844221119399,1949.288603821905,20
193,893.4844221119399,1949.288603821905,20
194,741.1877182546299,1697.8918621587486,20
195,741.1877182546299,1697.8918621587486,20
196,741.1877182546299,1697.8918621587486,20
197,741.1877182546299,1697.8918621587486,20
198,741.1853553613449,1697.8929472536815,20
199,741.1853553613449,1697.8929472536815,20
200,741.1853553613449,1697.8929472536815,20
201,741.1853553613449,1697.8929472536815,20
202,741.1853553613449,1697.8929472536815,20
203,740.1977716671249,1698.3398478211604,20
204,740.1977716671249,1698.3398478211604,20
205,740.1977716671249,1698.3398478211604,20
206,740.1977716671249,1698.3398478211604,20
207,740.0223620782249,1698.4200107929223,20
208,740.0223620782249,1698.4200107929223,20
209,740.0223620782249,1698.4200107929223,20
210,740.0223620782249,1698.4200107929223,20
211,740.0223620782249,1698.4200107929223,20
212,740.0223620782249,1698.4200107929223,20
213,740.0223620782249,1698.4200107929223,20
214,740.0223620782249,1698.4200107929223,20
215,740.0223620782249,1698.4200107929223,20
216,740.0223620782249,1698.4200107929223,20
217,738.9755126924049,1698.890256466996,20
218,738.9755126924049,1698.890256466996,20
219,738.8096043396049,1698.9659549873081,20
220,738.8096043396049,1698.9659549873081,20
221,738.8096043396049,1698.9659549873081,20
222,573.90369859428,1594.2776728735073,20
223,573.90369859428,1594.2776728735073,20
224,573.90369859428,1594.2776728735073,20
225,573.90369859428,1594.2776728735073,20
226,573.90369859428,1594.2776728735073,20
227,573.90369859428,1594.2776728735073,20
228,573.90369859428,1594.2776728735073,20
229,573.90369859428,1594.2776728735073,20
230,573.90369859428,1594.2776728735073,20
231,573.90369859428,1594.2776728735073,20
232,573.90369859428,1594.2776728735073,20
233,466.2545593082999,1554.1480770592234,20
234,466.2545593082999,1554.1480770592234,20
235,466.2545593082999,1554.1480770592234,20
236,466.2545593082999,1554.1480770592234,20
237,466.2545593082999,1554.1480770592234,20
238,466.2545593082999,1554.1480770592234,20
239,466.2545593082999,1554.1480770592234,20
240,466.2545593082999,1554.1480770592234,20
241,466.22879492333493,1554.156203180514,20
242,466.22879492333493,1554.156203180514,20
243,466.22879492333493,1554.156203180514,20
244,466.22879492333493,1554.156203180514,20
245,466.22879492333493,1554.156203180514,20
246,466.19905222162987,1554.1655785457647,20
247,466.19905222162987,1554.1655785457647,20
248,466.19905222162987,1554.1655785457647,20
249,466.1856617957049,1554.1698031154708,20
250,466.1856617957049,1554.1698031154708,20
251,466.1856617957049,1554.1698031154708,20
252,466.1856617957049,1554.1698031154708,20
253,466.1856617957049,1554.1698031154708,20
254,466.18522420478996,1554.1699411537595,20
255,466.18522420478996,1554.1699411537595,20
256,466.18522420478996,1554.1699411537595,20
257,466.18522420478996,1554.1699411537595,20
258,466.18522420478996,1554.1699411537595,20
259,466.18522420478996,1554.1699411537595,20
260,466.18522420478996,1554.1699411537595,20
261,466.18522420478996,1554.1699411537595,20
262,466.1806005636149,1554.1713980595498,20
263,466.1806005636149,1554.1713980595498,20
264,466.1806005636149,1554.1713980595498,20
265,466.1806005636149,1554.1713980595498,20
266,466.1806005636149,1554.1713980595498,20
267,466.1806005636149,1554.1713980595498,20
268,466.1806005636149,1554.1713980595498,20
269,466.1806005636149,1554.1713980595498,20
270,466.1753315341849,1554.1730607770794,20
271,466.1753315341849,1554.1730607770794,20
272,466.1753315341849,1554.1730607770794,20
273,466.1753315341849,1554.1730607770794,20
274,466.1753315341849,1554.1730607770794,20
275,466.1753315341849,1554.1730607770794,20
276,466.17251665822994,1554.1739490331015,20
277,466.17251665822994,1554.1739490331015,20
278,466.17251665822994,1554.1739490331015,20
279,466.17251665822994,1554.1739490331015,20
280,466.17251665822994,1554.1739490331015,20
281,466.17251665822994,1554.1739490331015,20
282,466.17251665822994,1554.1739490331015,20
283,466.17251665822994,1554.1739490331015,20
284,466.17251665822994,1554.1739490331015,20
285,466.17251665822994,1554.1739490331015,20
286,466.17251665822994,1554.1739490331015,20
287,466.17251665822994,1554.1739490331015,20
288,466.1355959092599,1554.1855878669396,20
289,466.1355959092599,1554.1855878669396,20
290,466.1355959092599,1554.1855878669396,20
291,466.1355959092599,1554.1855878669396,20
292,466.1355959092599,1554.1855878669396,20
293,466.1355959092599,1554.1855878669396,20
294,466.1355959092599,1554.1855878669396,20
295,466.1355959092599,1554.1855878669396,20
296,466.1355959092599,1554.1855878669396,20
297,466.1083110848599,1554.194186662474,20
298,466.1083110848599,1554.194186662474,20
299,466.1083110848599,1554.194186662474,20
300,466.1083110848599,1554.194186662474,20
301,466.1083110848599,1554.194186662474,20
302,466.1083110848599,1554.194186662474,20
303,466.1083110848599,1554.194186662474,20
304,466.1083110848599,1554.194186662474,20
305,466.1083110848599,1554.194186662474,20
306,466.1083110848599,1554.194186662474,20
307,466.1083110848599,1554.194186662474,20
308,466.1083110848599,1554.194186662474,20
309,466.1083110848599,1554.194186662474,20
310,466.1083110848599,1554.194186662474,20
311,466.1083110848599,1554.194186662474,20
312,466.1083110848599,1554.194186662474,20
313,466.1083110848599,1554.194186662474,20
314,466.1083110848599,1554.194186662474,20
315,466.1083110848599,1554.194186662474,20
316,466.1083110848599,1554.194186662474,20
317,466.1083110848599,1554.194186662474,20
318,466.1083110848599,1554.194186662474,20
319,466.1083110848599,1554.194186662474,20
320,466.1083110848599,1554.194186662474,20
321,466.1083110848599,1554.194186662474,20
322,466.1083110848599,1554.194186662474,20
323,466.1083110848599,1554.194186662474,20
324,466.0972544505149,1554.197673868033,20
325,466.0972544505149,1554.197673868033,20
326,466.0972544505149,1554.197673868033,20
327,466.0972544505149,1554.197673868033,20
328,466.0972544505149,1554.197673868033,20
329,466.0972544505149,1554.197673868033,20
330,466.09707834409494,1554.197729409307,20
331,466.09707834409494,1554.197729409307,20
332,466.09707834409494,1554.197729409307,20
333,466.09707834409494,1554.197729409307,20
334,466.09707834409494,1554.197729409307,20
335,466.09707834409494,1554.197729409307,20
336,466.09707834409494,1554.197729409307,20
337,466.09707834409494,1554.197729409307,20
338,466.09707834409494,1554.197729409307,20
339,466.0967628679099,1554.1978289317992,20
340,466.0967628679099,1554.1978289317992,20
341,466.08676493399497,1554.2009827977756,20
342,466.08676493399497,1554.2009827977756,20
343,466.08676493399497,1554.2009827977756,20
344,466.08676493399497,1554.2009827977756,20
345,466.08676493399497,1554.2009827977756,20
346,466.08676493399497,1554.2009827977756,20
347,466.08676493399497,1554.2009827977756,20
348,466.08676493399497,1554.2009827977756,20
349,466.08676493399497,1554.2009827977756,20
350,466.08676493399497,1554.2009827977756,20
351,466.08676493399497,1554.2009827977756,20
352,220.51035301200005,704.4039786224965,20
353,220.51035301200005,704.4039786224965,20
354,220.51035301200005,704.4039786224965,20
355,220.51035301200005,704.4039786224965,20
356,220.51035301200005,704.4039786224965,20
357,220.51035301200005,704.4039786224965,20
358,220.51035301200005,704.4039786224965,20
359,220.51035301200005,704.4039786224965,20
360,220.51035301200005,704.4039786224965,20
361,220.51035301200005,704.4039786224965,20
362,220.51035301200005,704.4039786224965,20
363,220.51035301200005,704.4039786224965,20
364,220.49710949975005,704.4083272169306,20
365,220.49710949975005,704.4083272169306,20
366,160.49710949974997,492.2998551587895,20
367,160.49710949974997,492.2998551587895,20
368,160.49710949974997,492.2998551587895,20
369,160.48103271324993,492.3053555167939,20
370,160.48103271324993,492.3053555167939,20
371,160.48103271324993,492.3053555167939,20
372,160.48103271324993,492.3053555167939,20
373,160.48103271324993,492.3053555167939,20
374,160.48103271324993,492.3053555167939,20
375,160.48103271324993,492.3053555167939,20
376,160.48103271324993,492.3053555167939,20
377,160.48103271324993,492.3053555167939,20
378,160.48103271324993,492.3053555167939,20
379,160.48103271324993,492.3053555167939,20
380,160.48103271324993,492.3053555167939,20
381,160.48103271324993,492.3053555167939,20
382,160.48103271324993,492.3053555167939,20
383,160.48103271324993,492.3053555167939,20
384,160.48103271324993,492.3053555167939,20
385,160.48103271324993,492.3053555167939,20
386,160.48103271324993,492.3053555167939,20
387,160.48103271324993,492.3053555167939,20
388,160.48103271324993,492.3053555167939,20
389,160.48103271324993,492.3053555167939,20
390,160.48103271324993,492.3053555167939,20
391,160.48103271324993,492.3053555167939,20
392,160.48103271324993,492.3053555167939,20
393,160.48103271324993,492.3053555167939,20
394,160.48103271324993,492.3053555167939,20
395,160.48103271324993,492.3053555167939,20
396,160.47864827817995,492.30617223636295,20
397,160.47864827817995,492.30617223636295,20
398,160.47864827817995,492.30617223636295,20
399,160.47864827817995,492.30617223636295,20
400,160.47864827817995,492.30617223636295,20
401,160.47864827817995,492.30617223636295,20
402,160.47864827817995,492.30617223636295,20
403,160.47847138391995,492.3062328454898,20
404,160.47847138391995,492.3062328454898,20
405,160.47847138391995,492.3062328454898,20
406,160.47847138391995,492.3062328454898,20
407,160.47847138391995,492.3062328454898,20
408,160.47847138391995,492.3062328454898,20
409,160.47847138391995,492.3062328454898,20
410,160.47847138391995,492.3062328454898,20
411,160.47847138391995,492.3062328454898,20
412,160.47847138391995,492.3062328454898,20
413,160.47847138391995,492.3062328454898,20
414,160.47847138391995,492.3062328454898,20
415,160.47847138391995,492.3062328454898,20
416,160.47847138391995,492.3062328454898,20
417,160.47847138391995,492.3062328454898,20
418,160.47847138391995,492.3062328454898,20
419,160.47847138391995,492.3062328454898,20
420,160.47847138391995,492.3062328454898,20
421,160.47847138391995,492.3062328454898,20
422,160.47847138391995,492.3062328454898,20
423,160.47847138391995,492.3062328454898,20
424,160.47847138391995,492.3062328454898,20
425,160.47847138391995,492.3062328454898,20
426,160.47847138391995,492.3062328454898,20
427,160.47847138391995,492.3062328454898,20
428,160.47847138391995,492.3062328454898,20
429,160.47847138391995,492.3062328454898,20
430,160.47847138391995,492.3062328454898,20
431,160.47847138391995,492.3062328454898,20
432,160.47847138391995,492.3062328454898,20
433,160.47847138391995,492.3062328454898,20
434,160.47847138391995,492.3062328454898,20
435,160.47847138391995,492.3062328454898,20
436,160.47847138391995,492.3062328454898,20
437,160.47847138391995,492.3062328454898,20
438,160.47847138391995,492.3062328454898,20
439,160.47847138391995,492.3062328454898,20
440,160.47847138391995,492.3062328454898,20
441,160.47847138391995,492.3062328454898,20
442,160.47847138391995,492.3062328454898,20
443,160.47847138391995,492.3062328454898,20
444,160.47847138391995,492.3062328454898,20
445,160.47847138391995,492.3062328454898,20
446,160.47847138391995,492.3062328454898,20
447,160.47847138391995,492.3062328454898,20
448,160.47847138391995,492.3062328454898,20
449,160.47847138391995,492.3062328454898,20
450,160.47847138391995,492.3062328454898,20
451,160.43162186150496,492.3222386795725,20
452,160.43162186150496,492.3222386795725,20
453,160.43162186150496,492.3222386795725,20
454,160.43162186150496,492.3222386795725,20
455,160.43162186150496,492.3222386795725,20
456,160.43162186150496,492.3222386795725,20
457,160.43162186150496,492.3222386795725,20
458,160.43162186150496,492.3222386795725,20
459,160.43162186150496,492.3222386795725,20
460,160.43162186150496,492.3222386795725,20
461,160.43162186150496,492.3222386795725,20
462,160.43162186150496,492.3222386795725,20
463,160.43162186150496,492.3222386795725,20
464,80.78361994284998,357.5897641573005,20
465,80.78361994284998,357.5897641573005,20
466,80.78361994284998,357.5897641573005,20
467,80.78361994284998,357.5897641573005,20
468,80.78361994284998,357.5897641573005,20
469,80.78361994284998,357.5897641573005,20
470,80.78361994284998,357.5897641573005,20
471,80.78361994284998,357.5897641573005,20
472,80.78361994284998,357.5897641573005,20
473,80.78361994284998,357.5897641573005,20
474,80.78361994284998,357.5897641573005,20
475,80.78361994284998,357.5897641573005,20
476,80.78361994284998,357.5897641573005,20
477,80.78361994284998,357.5897641573005,20
478,80.78361994284998,357.5897641573005,20
479,80.78361994284998,357.5897641573005,20
480,80.78361994284998,357.5897641573005,20
481,80.78361994284998,357.5897641573005,20
482,80.78361994284998,357.5897641573005,20
483,80.78361994284998,357.5897641573005,20
484,80.78361994284998,357.5897641573005,20
485,80.78361994284998,357.5897641573005,20
486,80.78361994284998,357.5897641573005,20
487,80.78361994284998,357.5897641573005,20
488,80.78361994284998,357.5897641573005,20
489,80.78361994284998,357.5897641573005,20
490,80.78361994284998,357.5897641573005,20
491,80.78361994284998,357.5897641573005,20
492,80.78361994284998,357.5897641573005,20
493,80.78361994284998,357.5897641573005,20
494,80.78361994284998,357.5897641573005,20
495,80.78361994284998,357.5897641573005,20
496,80.78361994284998,357.5897641573005,20
497,80.78361994284998,357.5897641573005,20
498,80.78361994284998,357.5897641573005,20
499,80.78361994284998,357.5897641573005,20
500,80.78361994284998,357.5897641573005,20
501,80.78361994284998,357.5897641573005,20
502,80.78361994284998,357.5897641573005,20
503,80.78361994284998,357.5897641573005,20
504,80.78361994284998,357.5897641573005,20
505,80.78361994284998,357.5897641573005,20
506,80.78361994284998,357.5897641573005,20
507,80.78361994284998,357.5897641573005,20
508,80.78361994284998,357.5897641573005,20
509,80.78361994284998,357.5897641573005,20
510,80.78361994284998,357.5897641573005,20
511,80.76499995645,357.59414519727125,20
512,80.76499995645,357.59414519727125,20
513,80.76499995645,357.59414519727125,20
514,80.76499995645,357.59414519727125,20
515,80.76499995645,357.59414519727125,20
516,80.76499995645,357.59414519727125,20
517,80.76499995645,357.59414519727125,20
518,80.76499995645,357.59414519727125,20
519,80.76499995645,357.59414519727125,20
520,80.76499995645,357.59414519727125,20
521,80.76499995645,357.59414519727125,20
522,80.76499995645,357.59414519727125,20
523,80.76499995645,357.59414519727125,20
524,80.76499995645,357.59414519727125,20
525,80.76499995645,357.59414519727125,20
526,80.76499995645,357.59414519727125,20
527,80.76499995645,357.59414519727125,20
528,80.76499995645,357.59414519727125,20
529,80.76499995645,357.59414519727125,20
530,80.76499995645,357.59414519727125,20
531,80.76499995645,357.59414519727125,20
532,80.76499995645,357.59414519727125,20
533,80.76499995645,357.59414519727125,20
534,80.76499995645,357.59414519727125,20
535,80.76499995645,357.59414519727125,20
536,80.76499995645,357.59414519727125,20
537,80.76499995645,357.59414519727125,20
538,80.76499995645,357.59414519727125,20
539,80.76499995645,357.59414519727125,20
540,80.76499995645,357.59414519727125,20
541,80.76117778423,357.5950494226566,20
542,80.76117778423,357.5950494226566,20
543,80.76117778423,357.5950494226566,20
544,80.76117778423,357.5950494226566,20
545,80.76117778423,357.5950494226566,20
546,80.76117778423,357.5950494226566,20
547,80.76117778423,357.5950494226566,20
548,80.76117778423,357.5950494226566,20
549,80.76117778423,357.5950494226566,20
550,80.76117778423,357.5950494226566,20
551,80.76117778423,357.5950494226566,20
552,80.76117778423,357.5950494226566,20
553,80.76117778423,357.5950494226566,20
554,80.76117778423,357.5950494226566,20
555,80.76117778423,357.5950494226566,20
556,80.76117778423,357.5950494226566,20
557,80.76117778423,357.5950494226566,20
558,80.76117778423,357.5950494226566,20
559,80.76117778423,357.5950494226566,20
560,80.76117778423,357.5950494226566,20
561,80.76117778423,357.5950494226566,20
562,80.76117778423,357.5950494226566,20
563,80.76117778423,357.5950494226566,20
564,80.76117778423,357.5950494226566,20
565,80.76117778423,357.5950494226566,20
566,80.76117778423,357.5950494226566,20
567,80.76117778423,357.5950494226566,20
568,80.76117778423,357.5950494226566,20
569,80.76117778423,357.5950494226566,20
570,80.76117778423,357.5950494226566,20
571,80.76117778423,357.5950494226566,20
572,80.76117778423,357.5950494226566,20
573,80.76117778423,357.5950494226566,20
574,80.76117778423,357.5950494226566,20
575,80.76117778423,357.5950494226566,20
576,80.76117778423,357.5950494226566,20
577,80.76117778423,357.5950494226566,20
578,80.76117778423,357.5950494226566,20
579,80.76117778423,357.5950494226566,20
580,80.76117778423,357.5950494226566,20
581,80.76117778423,357.5950494226566,20
582,80.76117778423,357.5950494226566,20
583,80.75677376738,357.5960924700788,20
584,80.75677376738,357.5960924700788,20
585,80.75677376738,357.5960924700788,20
586,80.75677376738,357.5960924700788,20
587,80.75677376738,357.5960924700788,20
588,80.75677376738,357.5960924700788,20
589,0.8209132286699997,1.5498626670598485,20
590,0.8209132286699997,1.5498626670598485,20
591,0.8209132286699997,1.5498626670598485,20
592,0.8209132286699997,1.5498626670598485,20
593,0.8209132286699997,1.5498626670598485,20
594,0.8209132286699997,1.5498626670598485,20
595,0.8209132286699997,1.5498626670598485,20
596,0.8209132286699997,1.5498626670598485,20
597,0.8209132286699997,1.5498626670598485,20
598,0.8209132286699997,1.5498626670598485,20
599,0.8209132286699997,1.5498626670598485,20
600,0.8209132286699997,1.5498626670598485,20
601,0.8181761976099999,1.5510048355798465,20
602,0.8181761976099999,1.5510048355798465,20
603,0.8181761976099999,1.5510048355798465,20
604,0.8181761976099999,1.5510048355798465,20
605,0.8181761976099999,1.5510048355798465,20
606,0.8181761976099999,1.5510048355798465,20
607,0.8181761976099999,1.5510048355798465,20
608,0.77659832161,1.5490389652008802,20
609,0.77659832161,1.5490389652008802,20
610,0.77659832161,1.5490389652008802,20
611,0.77659832161,1.5490389652008802,20
612,0.77659832161,1.5490389652008802,20
613,0.77659832161,1.5490389652008802,20
614,0.77659832161,1.5490389652008802,20
615,0.77659832161,1.5490389652008802,20
616,0.77659832161,1.5490389652008802,20
617,0.77659832161,1.5490389652008802,20
618,0.77659832161,1.5490389652008802,20
619,0.77659832161,1.5490389652008802,20
620,0.77659832161,1.5490389652008802,20
621,0.77659832161,1.5490389652008802,20
622,0.77659832161,1.5490389652008802,20
623,0.7763323388749999,1.5491275246323488,20
624,0.7763323388749999,1.5491275246323488,20
625,0.7763323388749999,1.5491275246323488,20
626,0.7763323388749999,1.5491275246323488,20
627,0.7763323388749999,1.5491275246323488,20
628,0.7763323388749999,1.5491275246323488,20
629,0.7763323388749999,1.5491275246323488,20
630,0.7763323388749999,1.5491275246323488,20
631,0.7763323388749999,1.5491275246323488,20
632,0.7763323388749999,1.5491275246323488,20
633,0.7763323388749999,1.5491275246323488,20
634,0.7763323388749999,1.5491275246323488,20
635,0.7763323388749999,1.5491275246323488,20
636,0.7763323388749999,1.5491275246323488,20
637,0.7763323388749999,1.5491275246323488,20
638,0.7763323388749999,1.5491275246323488,20
639,0.7763323388749999,1.5491275246323488,20
640,0.7763323388749999,1.5491275246323488,20
641,0.7763323388749999,1.5491275246323488,20
642,0.7763323388749999,1.5491275246323488,20
643,0.7763323388749999,1.5491275246323488,20
644,0.7763323388749999,1.5491275246323488,20
645,0.7763323388749999,1.5491275246323488,20
646,0.7763323388749999,1.5491275246323488,20
647,0.7763323388749999,1.5491275246323488,20
648,0.7763323388749999,1.5491275246323488,20
649,0.7763323388749999,1.5491275246323488,20
650,0.7763323388749999,1.5491275246323488,20
651,0.7763323388749999,1.5491275246323488,20
652,0.7763323388749999,1.5491275246323488,20
653,0.7763323388749999,1.5491275246323488,20
654,0.7763323388749999,1.5491275246323488,20
655,0.7763323388749999,1.5491275246323488,20
656,0.7763323388749999,1.5491275246323488,20
657,0.7763323388749999,1.5491275246323488,20
658,0.7763323388749999,1.5491275246323488,20
659,0.7763323388749999,1.5491275246323488,20
660,0.7763323388749999,1.5491275246323488,20
661,0.7763323388749999,1.5491275246323488,20
662,0.7763323388749999,1.5491275246323488,20
663,0.7763323388749999,1.5491275246323488,20
664,0.7763323388749999,1.5491275246323488,20
665,0.7763323388749999,1.5491275246323488,20
666,0.7763323388749999,1.5491275246323488,20
667,0.7763323388749999,1.5491275246323488,20
668,0.7763323388749999,1.5491275246323488,20
669,0.7763323388749999,1.5491275246323488,20
670,0.7763323388749999,1.5491275246323488,20
671,0.7763323388749999,1.5491275246323488,20
672,0.7763323388749999,1.5491275246323488,20
673,0.7763323388749999,1.5491275246323488,20
674,0.7763323388749999,1.5491275246323488,20
675,0.7763323388749999,1.5491275246323488,20
676,0.7763323388749999,1.5491275246323488,20
677,0.7763323388749999,1.5491275246323488,20
678,0.7763323388749999,1.5491275246323488,20
679,0.7763323388749999,1.5491275246323488,20
680,0.7763323388749999,1.5491275246323488,20
681,0.7763323388749999,1.5491275246323488,20
682,0.7763323388749999,1.5491275246323488,20
683,0.775639480545,1.5491862279952668,20
684,0.775639480545,1.5491862279952668,20
685,0.775639480545,1.5491862279952668,20
686,0.775639480545,1.5491862279952668,20
687,0.775639480545,1.5491862279952668,20
688,0.775639480545,1.5491862279952668,20
689,0.775639480545,1.5491862279952668,20
690,0.775639480545,1.5491862279952668,20
691,0.775639480545,1.5491862279952668,20
692,0.775639480545,1.5491862279952668,20
693,0.775639480545,1.5491862279952668,20
694,0.775639480545,1.5491862279952668,20
695,0.775639480545,1.5491862279952668,20
696,0.775639480545,1.5491862279952668,20
697,0.775639480545,1.5491862279952668,20
698,0.775639480545,1.5491862279952668,20
699,0.775639480545,1.5491862279952668,20
700,0.775639480545,1.5491862279952668,20
701,0.775639480545,1.5491862279952668,20
702,0.775639480545,1.5491862279952668,20
703,0.775639480545,1.5491862279952668,20
704,0.775639480545,1.5491862279952668,20
705,0.775639480545,1.5491862279952668,20
706,0.775639480545,1.5491862279952668,20
707,0.775639480545,1.5491862279952668,20
708,0.775639480545,1.5491862279952668,20
709,0.775639480545,1.5491862279952668,20
710,0.775639480545,1.5491862279952668,20
711,0.775639480545,1.5491862279952668,20
712,0.775639480545,1.5491862279952668,20
713,0.7293713810649999,1.5130372958579734,20
714,0.7293713810649999,1.5130372958579734,20
715,0.7293713810649999,1.5130372958579734,20
716,0.7293713810649999,1.5130372958579734,20
717,0.7293713810649999,1.5130372958579734,20
718,0.7293713810649999,1.5130372958579734,20
719,0.7293713810649999,1.5130372958579734,20
720,0.7293713810649999,1.5130372958579734,20
721,0.7293713810649999,1.5130372958579734,20
722,0.7293713810649999,1.5130372958579734,20
723,0.7293713810649999,1.5130372958579734,20
724,0.7293713810649999,1.5130372958579734,20
725,0.7293713810649999,1.5130372958579734,20
726,0.7293713810649999,1.5130372958579734,20
727,0.7293713810649999,1.5130372958579734,20
728,0.7293713810649999,1.5130372958579734,20
729,0.7293713810649999,1.5130372958579734,20
730,0.7293713810649999,1.5130372958579734,20
731,0.7293713810649999,1.5130372958579734,20
732,0.7293713810649999,1.5130372958579734,20
733,0.7293713810649999,1.5130372958579734,20
734,0.7293713810649999,1.5130372958579734,20
735,0.7293713810649999,1.5130372958579734,20
736,0.7293713810649999,1.5130372958579734,20
737,0.7293713810649999,1.5130372958579734,20
738,0.7293713810649999,1.5130372958579734,20
739,0.7293713810649999,1.5130372958579734,20
740,0.7293713810649999,1.5130372958579734,20
741,0.7293713810649999,1.5130372958579734,20
742,0.7293713810649999,1.5130372958579734,20
743,0.7293713810649999,1.5130372958579734,20
744,0.7293713810649999,1.5130372958579734,20
745,0.7293713810649999,1.5130372958579734,20
746,0.7293713810649999,1.5130372958579734,20
747,0.7293713810649999,1.5130372958579734,20
748,0.7293713810649999,1.5130372958579734,20
749,0.7293713810649999,1.5130372958579734,20
750,0.7293713810649999,1.5130372958579734,20
751,0.7293713810649999,1.5130372958579734,20
752,0.7293713810649999,1.5130372958579734,20
753,0.7293713810649999,1.5130372958579734,20
754,0.7293713810649999,1.5130372958579734,20
755,0.7293713810649999,1.5130372958579734,20
756,0.7293713810649999,1.5130372958579734,20
757,0.7293713810649999,1.5130372958579734,20
758,0.7293713810649999,1.5130372958579734,20
759,0.7293713810649999,1.5130372958579734,20
760,0.7293713810649999,1.5130372958579734,20
761,0.7293713810649999,1.5130372958579734,20
762,0.7293713810649999,1.5130372958579734,20
763,0.7293713810649999,1.5130372958579734,20
764,0.7293713810649999,1.5130372958579734,20
765,0.7293713810649999,1.5130372958579734,20
766,0.7293713810649999,1.5130372958579734,20
767,0.7293713810649999,1.5130372958579734,20
768,0.7293713810649999,1.5130372958579734,20
769,0.7293713810649999,1.5130372958579734,20
770,0.7293713810649999,1.5130372958579734,20
771,0.7293713810649999,1.5130372958579734,20
772,0.7293713810649999,1.5130372958579734,20
773,0.7293713810649999,1.5130372958579734,20
774,0.7293713810649999,1.5130372958579734,20
775,0.7293713810649999,1.5130372958579734,20
776,0.7293713810649999,1.5130372958579734,20
777,0.7293713810649999,1.5130372958579734,20
778,0.7293713810649999,1.5130372958579734,20
779,0.7293713810649999,1.5130372958579734,20
780,0.7293713810649999,1.5130372958579734,20
781,0.7293713810649999,1.5130372958579734,20
782,0.7293713810649999,1.5130372958579734,20
783,0.7293713810649999,1.5130372958579734,20
784,0.7293713810649999,1.5130372958579734,20
785,0.7293713810649999,1.5130372958579734,20
786,0.7293713810649999,1.5130372958579734,20
787,0.7293713810649999,1.5130372958579734,20
788,0.7293713810649999,1.5130372958579734,20
789,0.7293713810649999,1.5130372958579734,20
790,0.7293713810649999,1.5130372958579734,20
791,0.7293713810649999,1.5130372958579734,20
792,0.7293713810649999,1.5130372958579734,20
793,0.7293713810649999,1.5130372958579734,20
794,0.7293713810649999,1.5130372958579734,20
795,0.7293713810649999,1.5130372958579734,20
796,0.7293713810649999,1.5130372958579734,20
797,0.7293713810649999,1.5130372958579734,20
798,0.7293713810649999,1.5130372958579734,20
799,0.7293713810649999,1.5130372958579734,20
800,0.7293713810649999,1.5130372958579734,20
801,0.7293713810649999,1.5130372958579734,20
802,0.7293713810649999,1.5130372958579734,20
803,0.7293713810649999,1.5130372958579734,20
804,0.7293713810649999,1.5130372958579734,20
805,0.7293713810649999,1.5130372958579734,20
806,0.7293713810649999,1.5130372958579734,20
807,0.7293713810649999,1.5130372958579734,20
808,0.7260272395349999,1.5129306163904432,20
809,0.7260272395349999,1.5129306163904432,20
810,0.7260272395349999,1.5129306163904432,20
811,0.7260272395349999,1.5129306163904432,20
812,0.7260272395349999,1.5129306163904432,20
813,0.7260272395349999,1.5129306163904432,20
814,0.7260272395349999,1.5129306163904432,20
815,0.7260272395349999,1.5129306163904432,20
816,0.7260272395349999,1.5129306163904432,20
817,0.7260272395349999,1.5129306163904432,20
818,0.7260272395349999,1.5129306163904432,20
819,0.7260272395349999,1.5129306163904432,20
820,0.7260272395349999,1.5129306163904432,20
821,0.7260272395349999,1.5129306163904432,20
822,0.7260272395349999,1.5129306163904432,20
823,0.7260272395349999,1.5129306163904432,20
824,0.7260272395349999,1.5129306163904432,20
825,0.7260272395349999,1.5129306163904432,20
826,0.7260272395349999,1.5129306163904432,20
827,0.7260272395349999,1.5129306163904432,20
828,0.7260272395349999,1.5129306163904432,20
829,0.7260272395349999,1.5129306163904432,20
830,0.7260272395349999,1.5129306163904432,20
831,0.7260272395349999,1.5129306163904432,20
832,0.7260272395349999,1.5129306163904432,20
833,0.7260272395349999,1.5129306163904432,20
834,0.7260272395349999,1.5129306163904432,20
835,0.7260272395349999,1.5129306163904432,20
836,0.7260272395349999,1.5129306163904432,20
837,0.7260272395349999,1.5129306163904432,20
838,0.7260272395349999,1.5129306163904432,20
839,0.7260272395349999,1.5129306163904432,20
840,0.7260272395349999,1.5129306163904432,20
841,0.7260272395349999,1.5129306163904432,20
842,0.7260272395349999,1.5129306163904432,20
843,0.7260272395349999,1.5129306163904432,20
844,0.7260272395349999,1.5129306163904432,20
845,0.7260272395349999,1.5129306163904432,20
846,0.7260272395349999,1.5129306163904432,20
847,0.7260272395349999,1.5129306163904432,20
848,0.7260272395349999,1.5129306163904432,20
849,0.7260272395349999,1.5129306163904432,20
850,0.7260272395349999,1.5129306163904432,20
851,0.7260272395349999,1.5129306163904432,20
852,0.7260272395349999,1.5129306163904432,20
853,0.7260272395349999,1.5129306163904432,20
854,0.7260272395349999,1.5129306163904432,20
855,0.7260272395349999,1.5129306163904432,20
856,0.7260272395349999,1.5129306163904432,20
857,0.7260272395349999,1.5129306163904432,20
858,0.7260272395349999,1.5129306163904432,20
859,0.7260272395349999,1.5129306163904432,20
860,0.7260272395349999,1.5129306163904432,20
861,0.7260272395349999,1.5129306163904432,20
862,0.7260272395349999,1.5129306163904432,20
863,0.7260272395349999,1.5129306163904432,20
864,0.7260272395349999,1.5129306163904432,20
865,0.7260272395349999,1.5129306163904432,20
866,0.7260272395349999,1.5129306163904432,20
867,0.7260272395349999,1.5129306163904432,20
868,0.7260272395349999,1.5129306163904432,20
869,0.7260272395349999,1.5129306163904432,20
870,0.7260272395349999,1.5129306163904432,20
871,0.7260272395349999,1.5129306163904432,20
872,0.7260272395349999,1.5129306163904432,20
873,0.7260272395349999,1.5129306163904432,20
874,0.7260272395349999,1.5129306163904432,20
875,0.7260272395349999,1.5129306163904432,20
876,0.7260272395349999,1.5129306163904432,20
877,0.7260272395349999,1.5129306163904432,20
878,0.7260272395349999,1.5129306163904432,20
879,0.7260272395349999,1.5129306163904432,20
880,0.7260272395349999,1.5129306163904432,20
881,0.7260272395349999,1.5129306163904432,20
882,0.7260272395349999,1.5129306163904432,20
883,0.7260272395349999,1.5129306163904432,20
884,0.7260272395349999,1.5129306163904432,20
885,0.7260272395349999,1.5129306163904432,20
886,0.7260272395349999,1.5129306163904432,20
887,0.7260272395349999,1.5129306163904432,20
888,0.7260272395349999,1.5129306163904432,20
889,0.7260272395349999,1.5129306163904432,20
890,0.7260272395349999,1.5129306163904432,20
891,0.7260272395349999,1.5129306163904432,20
892,0.7260272395349999,1.5129306163904432,20
893,0.7260272395349999,1.5129306163904432,20
894,0.7260272395349999,1.5129306163904432,20
895,0.7260272395349999,1.5129306163904432,20
896,0.7260272395349999,1.5129306163904432,20
897,0.7260272395349999,1.5129306163904432,20
898,0.7260272395349999,1.5129306163904432,20
899,0.7260272395349999,1.5129306163904432,20
900,0.70751351286,1.5150133132504924,20
901,0.70751351286,1.5150133132504924,20
902,0.70751351286,1.5150133132504924,20
903,0.70751351286,1.5150133132504924,20
904,0.70751351286,1.5150133132504924,20
905,0.70751351286,1.5150133132504924,20
906,0.70751351286,1.5150133132504924,20
907,0.70751351286,1.5150133132504924,20
908,0.70751351286,1.5150133132504924,20
909,0.70751351286,1.5150133132504924,20
910,0.70751351286,1.5150133132504924,20
911,0.70751351286,1.5150133132504924,20
912,0.70751351286,1.5150133132504924,20
913,0.70751351286,1.5150133132504924,20
914,0.70751351286,1.5150133132504924,20
915,0.70751351286,1.5150133132504924,20
916,0.70751351286,1.5150133132504924,20
917,0.70751351286,1.5150133132504924,20
918,0.70751351286,1.5150133132504924,20
919,0.70751351286,1.5150133132504924,20
920,0.70751351286,1.5150133132504924,20
921,0.70751351286,1.5150133132504924,20
922,0.70751351286,1.5150133132504924,20
923,0.70751351286,1.5150133132504924,20
924,0.70751351286,1.5150133132504924,20
925,0.70751351286,1.5150133132504924,20
926,0.70751351286,1.5150133132504924,20
927,0.70751351286,1.5150133132504924,20
928,0.70751351286,1.5150133132504924,20
929,0.70751351286,1.5150133132504924,20
930,0.70751351286,1.5150133132504924,20
931,0.70751351286,1.5150133132504924,20
932,0.70751351286,1.5150133132504924,20
933,0.70751351286,1.5150133132504924,20
934,0.70751351286,1.5150133132504924,20
935,0.70751351286,1.5150133132504924,20
936,0.70751351286,1.5150133132504924,20
937,0.70751351286,1.5150133132504924,20
938,0.70751351286,1.5150133132504924,20
939,0.70751351286,1.5150133132504924,20
940,0.70751351286,1.5150133132504924,20
941,0.70751351286,1.5150133132504924,20
942,0.70751351286,1.5150133132504924,20
943,0.70751351286,1.5150133132504924,20
944,0.7064269017249999,1.5153409474667636,20
945,0.7064269017249999,1.5153409474667636,20
946,0.7064269017249999,1.5153409474667636,20
947,0.7064269017249999,1.5153409474667636,20
948,0.7064269017249999,1.5153409474667636,20
949,0.7064269017249999,1.5153409474667636,20
950,0.7064269017249999,1.5153409474667636,20
951,0.7064269017249999,1.5153409474667636,20
952,0.7064269017249999,1.5153409474667636,20
953,0.7064269017249999,1.5153409474667636,20
954,0.7064269017249999,1.5153409474667636,20
955,0.7064269017249999,1.5153409474667636,20
956,0.7064269017249999,1.5153409474667636,20
957,0.7064269017249999,1.5153409474667636,20
958,0.7064269017249999,1.5153409474667636,20
959,0.7064269017249999,1.5153409474667636,20
960,0.7064269017249999,1.5153409474667636,20
961,0.7064269017249999,1.5153409474667636,20
962,0.7017747272599999,1.5167194736451182,20
963,0.7017747272599999,1.5167194736451182,20
964,0.7017747272599999,1.5167194736451182,20
965,0.7017747272599999,1.5167194736451182,20
966,0.7017747272599999,1.5167194736451182,20
967,0.7017747272599999,1.5167194736451182,20
968,0.7017747272599999,1.5167194736451182,20
969,0.7017747272599999,1.5167194736451182,20
970,0.7017747272599999,1.5167194736451182,20
971,0.7017747272599999,1.5167194736451182,20
972,0.7017747272599999,1.5167194736451182,20
973,0.7017747272599999,1.5167194736451182,20
974,0.7017747272599999,1.5167194736451182,20
975,0.7017747272599999,1.5167194736451182,20
976,0.7017747272599999,1.5167194736451182,20
977,0.7017747272599999,1.5167194736451182,20
978,0.7017747272599999,1.5167194736451182,20
979,0.7017747272599999,1.5167194736451182,20
980,0.7017747272599999,1.5167194736451182,20
981,0.7017747272599999,1.5167194736451182,20
982,0.7017747272599999,1.5167194736451182,20
983,0.7017747272599999,1.5167194736451182,20
984,0.7017747272599999,1.5167194736451182,20
985,0.7017747272599999,1.5167194736451182,20
986,0.7017747272599999,1.5167194736451182,20
987,0.7017747272599999,1.5167194736451182,20
988,0.7017747272599999,1.5167194736451182,20
989,0.7017747272599999,1.5167194736451182,20
990,0.7017747272599999,1.5167194736451182,20
991,0.7017747272599999,1.5167194736451182,20
992,0.7017747272599999,1.5167194736451182,20
993,0.7017747272599999,1.5167194736451182,20
994,0.7017747272599999,1.5167194736451182,20
995,0.7017747272599999,1.5167194736451182,20
996,0.7017747272599999,1.5167194736451182,20
997,0.7017747272599999,1.5167194736451182,20
998,0.7017747272599999,1.5167194736451182,20
999,0.7017747272599999,1.5167194736451182,20
1000,0.7017747272599999,1.5167194736451182,20


==> Tikzplots/convergence_data/Vanilla_BO_Sequential_orthotropic.csv <==
evaluations,mean,std,count
1,44137.11124119199,30780.596452693033,20
2,32290.060464050875,23569.14121504216,20
3,25436.3430164352,15539.551039666374,20
4,20275.732630412193,11372.288306934572,20
5,17794.586973265268,10041.915942507572,20
6,16361.09383001253,10170.477198515964,20
7,15682.414257570665,10345.83086624103,20
8,15215.335026781719,10237.7749024281,20
9,13094.016962796595,7736.387284602032,20
10,11830.963350681084,4967.158965767644,20
11,11255.786637575895,5122.139250287707,20
12,10330.936904906825,4934.258375964488,20
13,9635.772535467571,4134.039458951726,20
14,9635.772535467571,4134.039458951726,20
15,9045.177522196738,3565.929657118054,20
16,8850.122457603717,3907.5789588659745,20
17,8779.7402603461,3872.185702400994,20
18,8779.7402603461,3872.185702400994,20
19,8625.339357412715,3853.611363748886,20
20,8625.339357412715,3853.611363748886,20
21,8625.339357412715,3853.611363748886,20
22,8098.7738649055855,3405.9341941176253,20
23,8000.783966173351,3438.182383878219,20
24,8000.783966173351,3438.182383878219,20
25,7968.534027178721,3418.995348073588,20
26,7918.993196323211,3375.128778532877,20
27,7428.83367156256,2961.1736842507485,20
28,7428.83367156256,2961.1736842507485,20
29,7428.83367156256,2961.1736842507485,20
30,7428.83367156256,2961.1736842507485,20
31,7428.83367156256,2961.1736842507485,20
32,7428.83367156256,2961.1736842507485,20
33,7361.13037541987,3050.4144150771745,20
34,7361.13037541987,3050.4144150771745,20
35,7081.13037541987,3112.5568620906506,20
36,7081.13037541987,3112.5568620906506,20
37,7081.13037541987,3112.5568620906506,20
38,7081.13037541987,3112.5568620906506,20
39,7081.13037541987,3112.5568620906506,20
40,7081.13037541987,3112.5568620906506,20
41,6439.112504226419,3321.306335661645,20
42,6439.112504226419,3321.306335661645,20
43,6439.112504226419,3321.306335661645,20
44,6439.112504226419,3321.306335661645,20
45,6439.112504226419,3321.306335661645,20
46,6439.112504226419,3321.306335661645,20
47,6393.4270792771795,3256.3754488357354,20
48,6279.263000627195,3256.1800096594257,20
49,6279.263000627195,3256.1800096594257,20
50,5461.89391683949,3489.355644118625,20
51,5461.89391683949,3489.355644118625,20
52,5461.89391683949,3489.355644118625,20
53,5461.89391683949,3489.355644118625,20
54,5461.89391683949,3489.355644118625,20
55,5233.739783626845,3467.4057185880415,20
56,4737.456957807105,3398.690317274328,20
57,4737.456957807105,3398.690317274328,20
58,4369.77874221965,3497.0774649715,20
59,4369.773835690699,3497.0839135810147,20
60,4369.773835690699,3497.0839135810147,20
61,4189.773835690699,3501.403430587648,20
62,4009.89980326741,3623.5695346607367,20
63,4009.89980326741,3623.5695346607367,20
64,4009.8535100441295,3623.623430531754,20
65,4009.8535100441295,3623.623430531754,20
66,4009.8535100441295,3623.623430531754,20
67,3793.5611685880694,3731.22433601184,20
68,3793.5611685880694,3731.22433601184,20
69,3493.5876831444243,3785.27406327898,20
70,3493.5876831444243,3785.27406327898,20
71,3234.0465994226797,3839.6801473272376,20
72,3234.0465994226797,3839.6801473272376,20
73,3154.0653403573842,3835.144366336172,20
74,3154.0653403573842,3835.144366336172,20
75,3154.0653403573842,3835.144366336172,20
76,2974.6540853878396,3738.910190027546,20
77,2974.6540853878396,3738.910190027546,20
78,2974.6540853878396,3738.910190027546,20
79,2974.6540853878396,3738.910190027546,20
80,2934.6540853878396,3695.352595593018,20
81,2934.6540853878396,3695.352595593018,20
82,2934.6540853878396,3695.352595593018,20
83,2934.6540853878396,3695.352595593018,20
84,2934.6540853878396,3695.352595593018,20
85,2934.6540853878396,3695.352595593018,20
86,2934.6540853878396,3695.352595593018,20
87,2934.6540853878396,3695.352595593018,20
88,2934.6540853878396,3695.352595593018,20
89,2934.6540853878396,3695.352595593018,20
90,2934.6540853878396,3695.352595593018,20
91,2934.6540853878396,3695.352595593018,20
92,2831.6312414237595,3633.6017188900532,20
93,2831.6312414237595,3633.6017188900532,20
94,2831.6312414237595,3633.6017188900532,20
95,2831.6312414237595,3633.6017188900532,20
96,2831.6263618128496,3633.6057209704963,20
97,2831.5713037761752,3633.6508388387556,20
98,2831.5713037761752,3633.6508388387556,20
99,2831.5713037761752,3633.6508388387556,20
100,2831.5713037761752,3633.6508388387556,20
101,2831.5713037761752,3633.6508388387556,20
102,2831.5713037761752,3633.6508388387556,20
103,2831.5713037761752,3633.6508388387556,20
104,2831.5713037761752,3633.6508388387556,20
105,2549.340617707615,3563.2489552061465,20
106,2549.340617707615,3563.2489552061465,20
107,2549.340617707615,3563.2489552061465,20
108,2549.340617707615,3563.2489552061465,20
109,2549.340617707615,3563.2489552061465,20
110,2509.340617707615,3507.6237586082507,20
111,2509.340617707615,3507.6237586082507,20
112,2509.340617707615,3507.6237586082507,20
113,2509.340617707615,3507.6237586082507,20
114,2509.340617707615,3507.6237586082507,20
115,2111.9266560902897,2688.9264821971233,20
116,2111.9266560902897,2688.9264821971233,20
117,2111.9266560902897,2688.9264821971233,20
118,2111.9266560902897,2688.9264821971233,20
119,2111.9266560902897,2688.9264821971233,20
120,2111.9266560902897,2688.9264821971233,20
121,2111.9266560902897,2688.9264821971233,20
122,2111.9266560902897,2688.9264821971233,20
123,2111.9266560902897,2688.9264821971233,20
124,2111.9266560902897,2688.9264821971233,20
125,2111.877248680215,2688.967290011093,20
126,2111.877248680215,2688.967290011093,20
127,2111.877248680215,2688.967290011093,20
128,1906.68511328208,2561.2222193777807,20
129,1827.77097867136,2595.2570599772826,20
130,1827.77097867136,2595.2570599772826,20
131,1804.43217759518,2610.1250807351207,20
132,1804.43217759518,2610.1250807351207,20
133,1804.43217759518,2610.1250807351207,20
134,1804.43217759518,2610.1250807351207,20
135,1804.43217759518,2610.1250807351207,20
136,1804.43217759518,2610.1250807351207,20
137,1804.43217759518,2610.1250807351207,20
138,1804.43217759518,2610.1250807351207,20
139,1804.43217759518,2610.1250807351207,20
140,1804.43217759518,2610.1250807351207,20
141,1804.43217759518,2610.1250807351207,20
142,1804.43217759518,2610.1250807351207,20
143,1804.3485435008952,2610.18588972159,20
144,1804.3485435008952,2610.18588972159,20
145,1704.365776969185,2640.4201879777597,20
146,1704.365776969185,2640.4201879777597,20
147,1704.365776969185,2640.4201879777597,20
148,1704.365776969185,2640.4201879777597,20
149,1704.365776969185,2640.4201879777597,20
150,1704.365776969185,2640.4201879777597,20
151,1704.365776969185,2640.4201879777597,20
152,1704.365776969185,2640.4201879777597,20
153,1704.365776969185,2640.4201879777597,20
154,1704.365776969185,2640.4201879777597,20
155,1547.26530467595,2640.2093837858106,20
156,1547.26530467595,2640.2093837858106,20
157,1207.2867386374548,2350.0635990658257,20
158,1207.2867386374548,2350.0635990658257,20
159,1207.2867386374548,2350.0635990658257,20
160,1207.2867386374548,2350.0635990658257,20
161,1207.2867386374548,2350.0635990658257,20
162,1207.2867386374548,2350.0635990658257,20
163,1207.2867386374548,2350.0635990658257,20
164,1207.2867386374548,2350.0635990658257,20
165,1207.2867386374548,2350.0635990658257,20
166,1207.2867386374548,2350.0635990658257,20
167,1207.2817139857348,2350.0663155397365,20
168,1184.4499045754599,2360.4436464907044,20
169,1083.244907460005,2213.3429842604455,20
170,963.2651038720048,2203.2231616512204,20
171,963.2651038720048,2203.2231616512204,20
172,963.2651038720048,2203.2231616512204,20
173,963.2651038720048,2203.2231616512204,20
174,963.2651038720048,2203.2231616512204,20
175,963.2651038720048,2203.2231616512204,20
176,963.233781309555,2203.2374439162613,20
177,963.233781309555,2203.2374439162613,20
178,963.1794646152,2203.2624139829954,20
179,963.1794646152,2203.2624139829954,20
180,963.1794646152,2203.2624139829954,20
181,962.8133072960802,2203.4301865469633,20
182,962.8133072960802,2203.4301865469633,20
183,962.8133072960802,2203.4301865469633,20
184,962.8030643101553,2203.434894984284,20
185,962.8030643101553,2203.434894984284,20
186,962.8030643101553,2203.434894984284,20
187,962.8030643101553,2203.434894984284,20
188,962.8030643101553,2203.434894984284,20
189,962.7998691769151,2203.436363897703,20
190,962.7998691769151,2203.436363897703,20
191,962.7998691769151,2203.436363897703,20
192,962.7998691769151,2203.436363897703,20
193,962.7998691769151,2203.436363897703,20
194,962.7998691769151,2203.436363897703,20
195,962.7998691769151,2203.436363897703,20
196,962.7998691769151,2203.436363897703,20
197,962.7998691769151,2203.436363897703,20
198,962.7998691769151,2203.436363897703,20
199,962.7998691769151,2203.436363897703,20
200,962.7998691769151,2203.436363897703,20
201,961.7289155196252,2203.9229910068725,20
202,961.7289155196252,2203.9229910068725,20
203,961.7289155196252,2203.9229910068725,20
204,961.7289155196252,2203.9229910068725,20
205,961.7289155196252,2203.9229910068725,20
206,580.0416405235999,1550.1749724556946,20
207,500.0416405235998,1491.4835374818445,20
208,500.0416405235998,1491.4835374818445,20
209,500.0416405235998,1491.4835374818445,20
210,500.0416405235998,1491.4835374818445,20
211,500.0416405235998,1491.4835374818445,20
212,500.0416405235998,1491.4835374818445,20
213,500.0416405235998,1491.4835374818445,20
214,500.0416405235998,1491.4835374818445,20
215,500.0416405235998,1491.4835374818445,20
216,500.0416405235998,1491.4835374818445,20
217,500.0416405235998,1491.4835374818445,20
218,500.0416405235998,1491.4835374818445,20
219,500.0416405235998,1491.4835374818445,20
220,500.0416405235998,1491.4835374818445,20
221,499.7641532199599,1491.5803038795152,20
222,499.7641532199599,1491.5803038795152,20
223,499.7641532199599,1491.5803038795152,20
224,499.7641532199599,1491.5803038795152,20
225,499.7641532199599,1491.5803038795152,20
226,499.7641532199599,1491.5803038795152,20
227,499.7641532199599,1491.5803038795152,20
228,499.7641532199599,1491.5803038795152,20
229,499.7641532199599,1491.5803038795152,20
230,499.7641532199599,1491.5803038795152,20
231,499.7641532199599,1491.5803038795152,20
232,499.7641532199599,1491.5803038795152,20
233,499.7641532199599,1491.5803038795152,20
234,499.7641532199599,1491.5803038795152,20
235,499.7641532199599,1491.5803038795152,20
236,499.7641532199599,1491.5803038795152,20
237,499.7641532199599,1491.5803038795152,20
238,499.7641532199599,1491.5803038795152,20
239,371.70177148033,1022.2278140738794,20
240,371.70096196955507,1022.2281235554567,20
241,371.70096196955507,1022.2281235554567,20
242,371.70096196955507,1022.2281235554567,20
243,371.70096196955507,1022.2281235554567,20
244,371.69655368143503,1022.2298090979131,20
245,371.69655368143503,1022.2298090979131,20
246,371.69655368143503,1022.2298090979131,20
247,371.69655368143503,1022.2298090979131,20
248,371.69655368143503,1022.2298090979131,20
249,371.69655368143503,1022.2298090979131,20
250,371.69655368143503,1022.2298090979131,20
251,371.69655368143503,1022.2298090979131,20
252,371.69655368143503,1022.2298090979131,20
253,371.69655368143503,1022.2298090979131,20
254,371.69655368143503,1022.2298090979131,20
255,371.69655368143503,1022.2298090979131,20
256,371.69655368143503,1022.2298090979131,20
257,371.69655368143503,1022.2298090979131,20
258,371.69655368143503,1022.2298090979131,20
259,371.69655368143503,1022.2298090979131,20
260,371.69655368143503,1022.2298090979131,20
261,371.69655368143503,1022.2298090979131,20
262,371.68539931528005,1022.234070293758,20
263,371.68539931528005,1022.234070293758,20
264,371.68539931528005,1022.234070293758,20
265,371.68539931528005,1022.234070293758,20
266,217.58665493673502,800.1245138988729,20
267,217.58665493673502,800.1245138988729,20
268,217.48007580432005,800.1547430231357,20
269,217.48007580432005,800.1547430231357,20
270,217.48007580432005,800.1547430231357,20
271,217.48007580432005,800.1547430231357,20
272,217.48007580432005,800.1547430231357,20
273,217.48007580432005,800.1547430231357,20
274,217.48007580432005,800.1547430231357,20
275,217.48007580432005,800.1547430231357,20
276,217.48007580432005,800.1547430231357,20
277,217.48007580432005,800.1547430231357,20
278,217.48007580432005,800.1547430231357,20
279,217.48007580432005,800.1547430231357,20
280,217.48007580432005,800.1547430231357,20
281,217.48007580432005,800.1547430231357,20
282,217.48007580432005,800.1547430231357,20
283,217.48007580432005,800.1547430231357,20
284,217.48007580432005,800.1547430231357,20
285,217.48007580432005,800.1547430231357,20
286,217.48007580432005,800.1547430231357,20
287,217.48007580432005,800.1547430231357,20
288,217.48007580432005,800.1547430231357,20
289,217.48007580432005,800.1547430231357,20
290,217.48007580432005,800.1547430231357,20
291,217.48007580432005,800.1547430231357,20
292,217.48007580432005,800.1547430231357,20
293,217.48007580432005,800.1547430231357,20
294,217.48007580432005,800.1547430231357,20
295,217.48007580432005,800.1547430231357,20
296,217.48007580432005,800.1547430231357,20
297,217.48007580432005,800.1547430231357,20
298,217.48007580432005,800.1547430231357,20
299,217.48007580432005,800.1547430231357,20
300,217.48007580432005,800.1547430231357,20
301,217.48007580432005,800.1547430231357,20
302,217.48007580432005,800.1547430231357,20
303,217.48007580432005,800.1547430231357,20
304,217.48007580432005,800.1547430231357,20
305,217.48007580432005,800.1547430231357,20
306,217.48007580432005,800.1547430231357,20
307,217.48007580432005,800.1547430231357,20
308,217.48007580432005,800.1547430231357,20
309,217.48007580432005,800.1547430231357,20
310,217.48007580432005,800.1547430231357,20
311,217.462784817355,800.1596791246421,20
312,217.462784817355,800.1596791246421,20
313,217.462784817355,800.1596791246421,20
314,217.462784817355,800.1596791246421,20
315,217.462784817355,800.1596791246421,20
316,217.462784817355,800.1596791246421,20
317,217.462784817355,800.1596791246421,20
318,217.462784817355,800.1596791246421,20
319,217.462784817355,800.1596791246421,20
320,217.462784817355,800.1596791246421,20
321,217.462784817355,800.1596791246421,20
322,217.462784817355,800.1596791246421,20
323,217.462784817355,800.1596791246421,20
324,217.462784817355,800.1596791246421,20
325,217.462784817355,800.1596791246421,20
326,217.462784817355,800.1596791246421,20
327,217.462784817355,800.1596791246421,20
328,217.462784817355,800.1596791246421,20
329,217.462784817355,800.1596791246421,20
330,217.462784817355,800.1596791246421,20
331,217.462784817355,800.1596791246421,20
332,217.462784817355,800.1596791246421,20
333,217.462784817355,800.1596791246421,20
334,217.462784817355,800.1596791246421,20
335,217.462784817355,800.1596791246421,20
336,217.462784817355,800.1596791246421,20
337,217.462784817355,800.1596791246421,20
338,217.462784817355,800.1596791246421,20
339,217.462784817355,800.1596791246421,20
340,217.462784817355,800.1596791246421,20
341,217.462784817355,800.1596791246421,20
342,217.462784817355,800.1596791246421,20
343,217.462784817355,800.1596791246421,20
344,217.462784817355,800.1596791246421,20
345,217.462784817355,800.1596791246421,20
346,217.462784817355,800.1596791246421,20
347,217.421041913475,800.1715707899925,20
348,217.421041913475,800.1715707899925,20
349,217.421041913475,800.1715707899925,20
350,217.421041913475,800.1715707899925,20
351,217.40854840912,800.1751373965724,20
352,217.40854840912,800.1751373965724,20
353,217.40854840912,800.1751373965724,20
354,217.40854840912,800.1751373965724,20
355,217.40854840912,800.1751373965724,20
356,217.40854840912,800.1751373965724,20
357,217.40854840912,800.1751373965724,20
358,217.40854840912,800.1751373965724,20
359,217.40854840912,800.1751373965724,20
360,217.40854840912,800.1751373965724,20
361,217.40854840912,800.1751373965724,20
362,217.40854840912,800.1751373965724,20
363,217.40854840912,800.1751373965724,20
364,217.40854840912,800.1751373965724,20
365,217.40854840912,800.1751373965724,20
366,217.33922373463002,800.1948731783582,20
367,217.33922373463002,800.1948731783582,20
368,217.33922373463002,800.1948731783582,20
369,217.33922373463002,800.1948731783582,20
370,217.33922373463002,800.1948731783582,20
371,217.33922373463002,800.1948731783582,20
372,217.33922373463002,800.1948731783582,20
373,217.33922373463002,800.1948731783582,20
374,217.33922373463002,800.1948731783582,20
375,217.33922373463002,800.1948731783582,20
376,217.33922373463002,800.1948731783582,20
377,217.33922373463002,800.1948731783582,20
378,217.33922373463002,800.1948731783582,20
379,217.33922373463002,800.1948731783582,20
380,217.33922373463002,800.1948731783582,20
381,217.33922373463002,800.1948731783582,20
382,217.33800987057504,800.195218854008,20
383,217.33800987057504,800.195218854008,20
384,217.33800987057504,800.195218854008,20
385,217.33800987057504,800.195218854008,20
386,217.33800987057504,800.195218854008,20
387,217.130738972815,800.2527649554634,20
388,217.130738972815,800.2527649554634,20
389,217.130738972815,800.2527649554634,20
390,217.130738972815,800.2527649554634,20
391,217.130738972815,800.2527649554634,20
392,217.130738972815,800.2527649554634,20
393,217.130738972815,800.2527649554634,20
394,217.130738972815,800.2527649554634,20
395,217.130738972815,800.2527649554634,20
396,217.130738972815,800.2527649554634,20
397,217.130738972815,800.2527649554634,20
398,217.130738972815,800.2527649554634,20
399,217.130738972815,800.2527649554634,20
400,217.130738972815,800.2527649554634,20
401,216.964225958305,800.2997698645063,20
402,216.964225958305,800.2997698645063,20
403,216.964225958305,800.2997698645063,20
404,216.964225958305,800.2997698645063,20
405,216.964225958305,800.2997698645063,20
406,216.964225958305,800.2997698645063,20
407,216.964225958305,800.2997698645063,20
408,216.964225958305,800.2997698645063,20
409,216.964225958305,800.2997698645063,20
410,216.964225958305,800.2997698645063,20
411,216.964225958305,800.2997698645063,20
412,216.964225958305,800.2997698645063,20
413,216.964225958305,800.2997698645063,20
414,216.964225958305,800.2997698645063,20
415,216.964225958305,800.2997698645063,20
416,216.963349440025,800.3000190324685,20
417,216.963349440025,800.3000190324685,20
418,216.963349440025,800.3000190324685,20
419,216.963349440025,800.3000190324685,20
420,216.963349440025,800.3000190324685,20
421,216.963349440025,800.3000190324685,20
422,216.963349440025,800.3000190324685,20
423,216.963349440025,800.3000190324685,20
424,216.963349440025,800.3000190324685,20
425,216.963349440025,800.3000190324685,20
426,216.963349440025,800.3000190324685,20
427,216.963349440025,800.3000190324685,20
428,216.963349440025,800.3000190324685,20
429,216.963349440025,800.3000190324685,20
430,216.963349440025,800.3000190324685,20
431,216.963349440025,800.3000190324685,20
432,216.963349440025,800.3000190324685,20
433,216.963349440025,800.3000190324685,20
434,216.963349440025,800.3000190324685,20
435,216.963349440025,800.3000190324685,20
436,216.963349440025,800.3000190324685,20
437,216.963349440025,800.3000190324685,20
438,216.963349440025,800.3000190324685,20
439,216.963349440025,800.3000190324685,20
440,216.963349440025,800.3000190324685,20
441,216.963349440025,800.3000190324685,20
442,216.963349440025,800.3000190324685,20
443,216.963349440025,800.3000190324685,20
444,216.963349440025,800.3000190324685,20
445,216.963349440025,800.3000190324685,20
446,216.963349440025,800.3000190324685,20
447,216.963349440025,800.3000190324685,20
448,216.963349440025,800.3000190324685,20
449,216.963349440025,800.3000190324685,20
450,216.963349440025,800.3000190324685,20
451,216.963349440025,800.3000190324685,20
452,216.963349440025,800.3000190324685,20
453,216.963349440025,800.3000190324685,20
454,216.963349440025,800.3000190324685,20
455,216.963349440025,800.3000190324685,20
456,216.963349440025,800.3000190324685,20
457,216.963349440025,800.3000190324685,20
458,216.963349440025,800.3000190324685,20
459,216.963349440025,800.3000190324685,20
460,216.963349440025,800.3000190324685,20
461,216.963349440025,800.3000190324685,20
462,216.963349440025,800.3000190324685,20
463,216.963349440025,800.3000190324685,20
464,216.963349440025,800.3000190324685,20
465,216.960960889265,800.3006997943907,20
466,216.960960889265,800.3006997943907,20
467,216.960960889265,800.3006997943907,20
468,216.960960889265,800.3006997943907,20
469,216.960960889265,800.3006997943907,20
470,216.960960889265,800.3006997943907,20
471,216.949868707335,800.3038612074009,20
472,140.38132621241,472.72255305403985,20
473,140.38132621241,472.72255305403985,20
474,140.38132621241,472.72255305403985,20
475,140.38044187791996,472.7228278754407,20
476,140.38044187791996,472.7228278754407,20
477,140.38044187791996,472.7228278754407,20
478,140.38044187791996,472.7228278754407,20
479,140.38044187791996,472.7228278754407,20
480,140.38044187791996,472.7228278754407,20
481,140.38044187791996,472.7228278754407,20
482,140.38044187791996,472.7228278754407,20
483,140.38044187791996,472.7228278754407,20
484,140.38044187791996,472.7228278754407,20
485,140.38044187791996,472.7228278754407,20
486,140.38044187791996,472.7228278754407,20
487,47.00498151112,179.67344377140387,20
488,46.99027990757,179.6774344650517,20
489,46.99027990757,179.6774344650517,20
490,46.99027990757,179.6774344650517,20
491,46.99027990757,179.6774344650517,20
492,46.99027990757,179.6774344650517,20
493,46.99027990757,179.6774344650517,20
494,46.99027990757,179.6774344650517,20
495,46.99027990757,179.6774344650517,20
496,46.99027990757,179.6774344650517,20
497,46.99027990757,179.6774344650517,20
498,46.99027990757,179.6774344650517,20
499,46.99027990757,179.6774344650517,20
500,46.988980434035,179.67778644372365,20
501,46.988980434035,179.67778644372365,20
502,46.988980434035,179.67778644372365,20
503,46.988980434035,179.67778644372365,20
504,46.988980434035,179.67778644372365,20
505,46.988980434035,179.67778644372365,20
506,46.988980434035,179.67778644372365,20
507,46.988980434035,179.67778644372365,20
508,46.988980434035,179.67778644372365,20
509,46.988980434035,179.67778644372365,20
510,46.988980434035,179.67778644372365,20
511,46.988980434035,179.67778644372365,20
512,46.988980434035,179.67778644372365,20
513,46.988980434035,179.67778644372365,20
514,46.988980434035,179.67778644372365,20
515,46.988980434035,179.67778644372365,20
516,46.988980434035,179.67778644372365,20
517,46.988980434035,179.67778644372365,20
518,46.988980434035,179.67778644372365,20
519,46.988980434035,179.67778644372365,20
520,46.988980434035,179.67778644372365,20
521,46.988980434035,179.67778644372365,20
522,46.988980434035,179.67778644372365,20
523,46.988980434035,179.67778644372365,20
524,46.988980434035,179.67778644372365,20
525,46.988980434035,179.67778644372365,20
526,46.988980434035,179.67778644372365,20
527,46.988980434035,179.67778644372365,20
528,46.988980434035,179.67778644372365,20
529,46.988980434035,179.67778644372365,20
530,46.988980434035,179.67778644372365,20
531,46.988980434035,179.67778644372365,20
532,46.988980434035,179.67778644372365,20
533,46.988980434035,179.67778644372365,20
534,46.988980434035,179.67778644372365,20
535,46.988980434035,179.67778644372365,20
536,46.988980434035,179.67778644372365,20
537,46.988980434035,179.67778644372365,20
538,46.988980434035,179.67778644372365,20
539,7.039125027695002,29.52905589469841,20
540,7.039125027695002,29.52905589469841,20
541,7.039125027695002,29.52905589469841,20
542,7.039125027695002,29.52905589469841,20
543,0.45224548987499996,0.22826282623894428,20
544,0.45224548987499996,0.22826282623894428,20
545,0.45224548987499996,0.22826282623894428,20
546,0.45224548987499996,0.22826282623894428,20
547,0.45224548987499996,0.22826282623894428,20
548,0.45224548987499996,0.22826282623894428,20
549,0.4416877592,0.23386066783428078,20
550,0.4416877592,0.23386066783428078,20
551,0.4416877592,0.23386066783428078,20
552,0.4416877592,0.23386066783428078,20
553,0.4416877592,0.23386066783428078,20
554,0.4416877592,0.23386066783428078,20
555,0.4416877592,0.23386066783428078,20
556,0.435273757945,0.23574382613905565,20
557,0.435273757945,0.23574382613905565,20
558,0.435273757945,0.23574382613905565,20
559,0.435273757945,0.23574382613905565,20
560,0.43343831674000005,0.23604735316591044,20
561,0.43343831674000005,0.23604735316591044,20
562,0.43343831674000005,0.23604735316591044,20
563,0.43343831674000005,0.23604735316591044,20
564,0.43343831674000005,0.23604735316591044,20
565,0.43343831674000005,0.23604735316591044,20
566,0.43343831674000005,0.23604735316591044,20
567,0.43343831674000005,0.23604735316591044,20
568,0.43343831674000005,0.23604735316591044,20
569,0.43343831674000005,0.23604735316591044,20
570,0.43343831674000005,0.23604735316591044,20
571,0.431069086915,0.2372201179258405,20
572,0.431069086915,0.2372201179258405,20
573,0.431069086915,0.2372201179258405,20
574,0.431069086915,0.2372201179258405,20
575,0.431069086915,0.2372201179258405,20
576,0.431069086915,0.2372201179258405,20
577,0.431069086915,0.2372201179258405,20
578,0.431069086915,0.2372201179258405,20
579,0.431069086915,0.2372201179258405,20
580,0.431069086915,0.2372201179258405,20
581,0.431069086915,0.2372201179258405,20
582,0.431069086915,0.2372201179258405,20
583,0.431069086915,0.2372201179258405,20
584,0.431069086915,0.2372201179258405,20
585,0.431069086915,0.2372201179258405,20
586,0.41175388925,0.22602478699966833,20
587,0.41175388925,0.22602478699966833,20
588,0.41175388925,0.22602478699966833,20
589,0.41175388925,0.22602478699966833,20
590,0.41175388925,0.22602478699966833,20
591,0.41175388925,0.22602478699966833,20
592,0.41175388925,0.22602478699966833,20
593,0.41175388925,0.22602478699966833,20
594,0.41175388925,0.22602478699966833,20
595,0.41175388925,0.22602478699966833,20
596,0.41175388925,0.22602478699966833,20
597,0.41175388925,0.22602478699966833,20
598,0.41175388925,0.22602478699966833,20
599,0.41175388925,0.22602478699966833,20
600,0.41175388925,0.22602478699966833,20
601,0.41175388925,0.22602478699966833,20
602,0.41175388925,0.22602478699966833,20
603,0.41175388925,0.22602478699966833,20
604,0.41175388925,0.22602478699966833,20
605,0.41175388925,0.22602478699966833,20
606,0.41175388925,0.22602478699966833,20
607,0.41175388925,0.22602478699966833,20
608,0.41175388925,0.22602478699966833,20
609,0.41175388925,0.22602478699966833,20
610,0.41175388925,0.22602478699966833,20
611,0.41175388925,0.22602478699966833,20
612,0.41175388925,0.22602478699966833,20
613,0.41175388925,0.22602478699966833,20
614,0.41175388925,0.22602478699966833,20
615,0.41175388925,0.22602478699966833,20
616,0.41175388925,0.22602478699966833,20
617,0.41175388925,0.22602478699966833,20
618,0.41175388925,0.22602478699966833,20
619,0.41175388925,0.22602478699966833,20
620,0.41175388925,0.22602478699966833,20
621,0.41175388925,0.22602478699966833,20
622,0.41175388925,0.22602478699966833,20
623,0.41175388925,0.22602478699966833,20
624,0.41175388925,0.22602478699966833,20
625,0.41175388925,0.22602478699966833,20
626,0.41175388925,0.22602478699966833,20
627,0.41175388925,0.22602478699966833,20
628,0.41175388925,0.22602478699966833,20
629,0.41175388925,0.22602478699966833,20
630,0.41175388925,0.22602478699966833,20
631,0.41175388925,0.22602478699966833,20
632,0.41175388925,0.22602478699966833,20
633,0.41175388925,0.22602478699966833,20
634,0.41175388925,0.22602478699966833,20
635,0.41175388925,0.22602478699966833,20
636,0.41175388925,0.22602478699966833,20
637,0.41175388925,0.22602478699966833,20
638,0.41175388925,0.22602478699966833,20
639,0.41175388925,0.22602478699966833,20
640,0.41175388925,0.22602478699966833,20
641,0.41175388925,0.22602478699966833,20
642,0.41175388925,0.22602478699966833,20
643,0.41175388925,0.22602478699966833,20
644,0.41175388925,0.22602478699966833,20
645,0.41175388925,0.22602478699966833,20
646,0.41175388925,0.22602478699966833,20
647,0.41175388925,0.22602478699966833,20
648,0.41175388925,0.22602478699966833,20
649,0.41175388925,0.22602478699966833,20
650,0.41175388925,0.22602478699966833,20
651,0.41175388925,0.22602478699966833,20
652,0.407960707565,0.2295910950769021,20
653,0.407960707565,0.2295910950769021,20
654,0.407960707565,0.2295910950769021,20
655,0.407960707565,0.2295910950769021,20
656,0.407960707565,0.2295910950769021,20
657,0.407960707565,0.2295910950769021,20
658,0.407960707565,0.2295910950769021,20
659,0.407960707565,0.2295910950769021,20
660,0.407960707565,0.2295910950769021,20
661,0.407960707565,0.2295910950769021,20
662,0.407960707565,0.2295910950769021,20
663,0.407960707565,0.2295910950769021,20
664,0.407960707565,0.2295910950769021,20
665,0.407960707565,0.2295910950769021,20
666,0.407960707565,0.2295910950769021,20
667,0.407960707565,0.2295910950769021,20
668,0.407960707565,0.2295910950769021,20
669,0.407960707565,0.2295910950769021,20
670,0.407960707565,0.2295910950769021,20
671,0.407960707565,0.2295910950769021,20
672,0.407960707565,0.2295910950769021,20
673,0.407960707565,0.2295910950769021,20
674,0.407960707565,0.2295910950769021,20
675,0.407960707565,0.2295910950769021,20
676,0.407960707565,0.2295910950769021,20
677,0.407960707565,0.2295910950769021,20
678,0.407960707565,0.2295910950769021,20
679,0.407960707565,0.2295910950769021,20
680,0.407960707565,0.2295910950769021,20
681,0.407960707565,0.2295910950769021,20
682,0.407960707565,0.2295910950769021,20
683,0.407960707565,0.2295910950769021,20
684,0.407960707565,0.2295910950769021,20
685,0.407960707565,0.2295910950769021,20
686,0.407960707565,0.2295910950769021,20
687,0.407960707565,0.2295910950769021,20
688,0.407960707565,0.2295910950769021,20
689,0.407960707565,0.2295910950769021,20
690,0.40401507923,0.2282926344817213,20
691,0.40401507923,0.2282926344817213,20
692,0.40401507923,0.2282926344817213,20
693,0.40401507923,0.2282926344817213,20
694,0.40401507923,0.2282926344817213,20
695,0.40401507923,0.2282926344817213,20
696,0.40401507923,0.2282926344817213,20
697,0.40089857476500007,0.22774296572377054,20
698,0.40089857476500007,0.22774296572377054,20
699,0.40089857476500007,0.22774296572377054,20
700,0.40089857476500007,0.22774296572377054,20
701,0.40089857476500007,0.22774296572377054,20
702,0.40089857476500007,0.22774296572377054,20
703,0.40089857476500007,0.22774296572377054,20
704,0.40089857476500007,0.22774296572377054,20
705,0.40089857476500007,0.22774296572377054,20
706,0.40089857476500007,0.22774296572377054,20
707,0.40089857476500007,0.22774296572377054,20
708,0.40089857476500007,0.22774296572377054,20
709,0.40089857476500007,0.22774296572377054,20
710,0.40089857476500007,0.22774296572377054,20
711,0.40089857476500007,0.22774296572377054,20
712,0.40089857476500007,0.22774296572377054,20
713,0.40089857476500007,0.22774296572377054,20
714,0.40089857476500007,0.22774296572377054,20
715,0.40089857476500007,0.22774296572377054,20
716,0.40089857476500007,0.22774296572377054,20
717,0.40089857476500007,0.22774296572377054,20
718,0.40089857476500007,0.22774296572377054,20
719,0.40089857476500007,0.22774296572377054,20
720,0.40089857476500007,0.22774296572377054,20
721,0.40089857476500007,0.22774296572377054,20
722,0.40089857476500007,0.22774296572377054,20
723,0.40089857476500007,0.22774296572377054,20
724,0.40089857476500007,0.22774296572377054,20
725,0.40089857476500007,0.22774296572377054,20
726,0.40089857476500007,0.22774296572377054,20
727,0.40089857476500007,0.22774296572377054,20
728,0.40089857476500007,0.22774296572377054,20
729,0.40089857476500007,0.22774296572377054,20
730,0.40089857476500007,0.22774296572377054,20
731,0.40089857476500007,0.22774296572377054,20
732,0.40089857476500007,0.22774296572377054,20
733,0.40089857476500007,0.22774296572377054,20
734,0.40089857476500007,0.22774296572377054,20
735,0.40089857476500007,0.22774296572377054,20
736,0.40089857476500007,0.22774296572377054,20
737,0.40089857476500007,0.22774296572377054,20
738,0.40089857476500007,0.22774296572377054,20
739,0.40089857476500007,0.22774296572377054,20
740,0.40089857476500007,0.22774296572377054,20
741,0.40089857476500007,0.22774296572377054,20
742,0.40089857476500007,0.22774296572377054,20
743,0.40089857476500007,0.22774296572377054,20
744,0.40089857476500007,0.22774296572377054,20
745,0.40089857476500007,0.22774296572377054,20
746,0.40089857476500007,0.22774296572377054,20
747,0.40089857476500007,0.22774296572377054,20
748,0.40089857476500007,0.22774296572377054,20
749,0.38839832395500007,0.23240655130632784,20
750,0.38839832395500007,0.23240655130632784,20
751,0.38839832395500007,0.23240655130632784,20
752,0.38839832395500007,0.23240655130632784,20
753,0.38839832395500007,0.23240655130632784,20
754,0.38839832395500007,0.23240655130632784,20
755,0.38839832395500007,0.23240655130632784,20
756,0.38839832395500007,0.23240655130632784,20
757,0.38839832395500007,0.23240655130632784,20
758,0.38839832395500007,0.23240655130632784,20
759,0.38839832395500007,0.23240655130632784,20
760,0.38839832395500007,0.23240655130632784,20
761,0.38839832395500007,0.23240655130632784,20
762,0.38839832395500007,0.23240655130632784,20
763,0.38839832395500007,0.23240655130632784,20
764,0.38839832395500007,0.23240655130632784,20
765,0.38839832395500007,0.23240655130632784,20
766,0.38839832395500007,0.23240655130632784,20
767,0.38839832395500007,0.23240655130632784,20
768,0.38839832395500007,0.23240655130632784,20
769,0.38839832395500007,0.23240655130632784,20
770,0.38839832395500007,0.23240655130632784,20
771,0.38839832395500007,0.23240655130632784,20
772,0.38839832395500007,0.23240655130632784,20
773,0.38839832395500007,0.23240655130632784,20
774,0.38839832395500007,0.23240655130632784,20
775,0.38839832395500007,0.23240655130632784,20
776,0.38839832395500007,0.23240655130632784,20
777,0.38839832395500007,0.23240655130632784,20
778,0.38839832395500007,0.23240655130632784,20
779,0.38839832395500007,0.23240655130632784,20
780,0.38839832395500007,0.23240655130632784,20
781,0.38839832395500007,0.23240655130632784,20
782,0.38839832395500007,0.23240655130632784,20
783,0.38839832395500007,0.23240655130632784,20
784,0.38839832395500007,0.23240655130632784,20
785,0.38839832395500007,0.23240655130632784,20
786,0.38839832395500007,0.23240655130632784,20
787,0.38839832395500007,0.23240655130632784,20
788,0.38839832395500007,0.23240655130632784,20
789,0.38839832395500007,0.23240655130632784,20
790,0.38839832395500007,0.23240655130632784,20
791,0.38839832395500007,0.23240655130632784,20
792,0.38839832395500007,0.23240655130632784,20
793,0.38839832395500007,0.23240655130632784,20
794,0.38839832395500007,0.23240655130632784,20
795,0.38839832395500007,0.23240655130632784,20
796,0.38839832395500007,0.23240655130632784,20
797,0.38839832395500007,0.23240655130632784,20
798,0.38839832395500007,0.23240655130632784,20
799,0.38839832395500007,0.23240655130632784,20
800,0.38839832395500007,0.23240655130632784,20
801,0.38839832395500007,0.23240655130632784,20
802,0.38839832395500007,0.23240655130632784,20
803,0.38839832395500007,0.23240655130632784,20
804,0.38839832395500007,0.23240655130632784,20
805,0.38839832395500007,0.23240655130632784,20
806,0.38839832395500007,0.23240655130632784,20
807,0.38839832395500007,0.23240655130632784,20
808,0.38839832395500007,0.23240655130632784,20
809,0.38839832395500007,0.23240655130632784,20
810,0.38839832395500007,0.23240655130632784,20
811,0.38839832395500007,0.23240655130632784,20
812,0.38839832395500007,0.23240655130632784,20
813,0.38839832395500007,0.23240655130632784,20
814,0.38839832395500007,0.23240655130632784,20
815,0.38839832395500007,0.23240655130632784,20
816,0.38839832395500007,0.23240655130632784,20
817,0.38839832395500007,0.23240655130632784,20
818,0.38839832395500007,0.23240655130632784,20
819,0.38839832395500007,0.23240655130632784,20
820,0.38839832395500007,0.23240655130632784,20
821,0.38839832395500007,0.23240655130632784,20
822,0.38839832395500007,0.23240655130632784,20
823,0.38839832395500007,0.23240655130632784,20
824,0.38839832395500007,0.23240655130632784,20
825,0.38839832395500007,0.23240655130632784,20
826,0.38839832395500007,0.23240655130632784,20
827,0.38839832395500007,0.23240655130632784,20
828,0.38839832395500007,0.23240655130632784,20
829,0.38839832395500007,0.23240655130632784,20
830,0.38839832395500007,0.23240655130632784,20
831,0.38839832395500007,0.23240655130632784,20
832,0.38839832395500007,0.23240655130632784,20
833,0.38839832395500007,0.23240655130632784,20
834,0.35094505299000006,0.21296328578144338,20
835,0.31551343134500004,0.19421496218161113,20
836,0.3068062582950001,0.19581793128536076,20
837,0.28605626264000006,0.19319289925348088,20
838,0.28605626264000006,0.19319289925348088,20
839,0.27157436279,0.19288184435803468,20
840,0.26951311842500003,0.19363430845645763,20
841,0.2605680113950001,0.17199997128776137,20
842,0.25589505725500006,0.17248535255547517,20
843,0.24543815820000003,0.15625289564397712,20
844,0.23786764130499996,0.14308224930711047,20
845,0.23570745427,0.13960961729890498,20
846,0.23479829045499997,0.13871120164628717,20
847,0.22880869437499998,0.12755694554111985,20
848,0.22629591401,0.12118068020796156,20
849,0.22523224892,0.12180581954614321,20
850,0.22320030247,0.12283706002636069,20
851,0.22237082266,0.12294635003001915,20
852,0.22009964040999996,0.11919476369873283,20
853,0.21913715471499998,0.11950414321479114,20
854,0.21883269756499998,0.1196769706495097,20
855,0.218814543285,0.119684799420631,20
856,0.21660189609499997,0.12025578864916424,20
857,0.21587119657499998,0.12065372385792801,20
858,0.21548039522999995,0.12023071644806503,20
859,0.21499367583,0.12031832014537716,20
860,0.21412528583999996,0.11990552675047365,20
861,0.21410829413499996,0.11991675404699983,20
862,0.21375127093499996,0.11963155243176737,20
863,0.21305021151999998,0.11995385945012053,20
864,0.21303968161499998,0.11995467067281586,20
865,0.212982127165,0.11996673353143117,20
866,0.21106697196499996,0.11569545789918557,20
867,0.21096974330499996,0.11562052438887577,20
868,0.21064657816,0.11478699399754677,20
869,0.21046550983999998,0.11479630059868073,20
870,0.21043755222500002,0.11480514501745165,20
871,0.21014809116,0.11460110130238695,20
872,0.21011948732,0.1146107711419352,20
873,0.20987475031499997,0.1140030498906178,20
874,0.20987475031499997,0.1140030498906178,20
875,0.20979810015,0.1140532499723232,20
876,0.20970056989,0.11409005660588008,20
877,0.209699911335,0.1140902704411413,20
878,0.20966378883499998,0.11406267889059245,20
879,0.20966378883499998,0.11406267889059245,20
880,0.209638322855,0.11404420263859258,20
881,0.209638322855,0.11404420263859258,20
882,0.20963760094,0.11404459585646703,20
883,0.209637173405,0.11404485789757822,20
884,0.20962582259999998,0.11404924419042352,20
885,0.20961813054,0.11404332189110425,20
886,0.209596638375,0.11404210981756513,20
887,0.209596638375,0.11404210981756513,20
888,0.209596638375,0.11404210981756513,20
889,0.209596638375,0.11404210981756513,20
890,0.209589389755,0.11404492085868019,20
891,0.209589389755,0.11404492085868019,20
892,0.20958832925999998,0.11404568494281948,20
893,0.20957960434,0.11404491787506073,20
894,0.209575604625,0.11404709595286473,20
895,0.209575604625,0.11404709595286473,20
896,0.20956565256499998,0.11405426243573585,20
897,0.20956565256499998,0.11405426243573585,20
898,0.20955780016999997,0.1140343090294977,20
899,0.20955780016999997,0.1140343090294977,20
900,0.20955780016999997,0.1140343090294977,20
901,0.20955780016999997,0.1140343090294977,20
902,0.20955780016999997,0.1140343090294977,20
903,0.20955780016999997,0.1140343090294977,20
904,0.20955780016999997,0.1140343090294977,20
905,0.20955780016999997,0.1140343090294977,20
906,0.20955780016999997,0.1140343090294977,20
907,0.20954855608999998,0.11403507945751606,20
908,0.20954855608999998,0.11403507945751606,20
909,0.20954855608999998,0.11403507945751606,20
910,0.20954837167,0.11403515103222489,20
911,0.20954837167,0.11403515103222489,20
912,0.20954837167,0.11403515103222489,20
913,0.20954741132,0.11403584343855717,20
914,0.20954741132,0.11403584343855717,20
915,0.20954496790000002,0.11403629991714148,20
916,0.209543357455,0.11403714492453923,20
917,0.209543357455,0.11403714492453923,20
918,0.209543357455,0.11403714492453923,20
919,0.209543357455,0.11403714492453923,20
920,0.209543357455,0.11403714492453923,20
921,0.209543357455,0.11403714492453923,20
922,0.209543357455,0.11403714492453923,20
923,0.209543357455,0.11403714492453923,20
924,0.209543357455,0.11403714492453923,20
925,0.209543357455,0.11403714492453923,20
926,0.209543357455,0.11403714492453923,20
927,0.209543357455,0.11403714492453923,20
928,0.209543087465,0.11403733960168481,20
929,0.209543087465,0.11403733960168481,20
930,0.209543087465,0.11403733960168481,20
931,0.209543087465,0.11403733960168481,20
932,0.209543087465,0.11403733960168481,20
933,0.209543087465,0.11403733960168481,20
934,0.209543087465,0.11403733960168481,20
935,0.209543087465,0.11403733960168481,20
936,0.209543087465,0.11403733960168481,20
937,0.209543087465,0.11403733960168481,20
938,0.209543087465,0.11403733960168481,20
939,0.209543087465,0.11403733960168481,20
940,0.209543087465,0.11403733960168481,20
941,0.209543087465,0.11403733960168481,20
942,0.209543087465,0.11403733960168481,20
943,0.209543087465,0.11403733960168481,20
944,0.209543087465,0.11403733960168481,20
945,0.209543087465,0.11403733960168481,20
946,0.209543087465,0.11403733960168481,20
947,0.209543087465,0.11403733960168481,20
948,0.209543087465,0.11403733960168481,20
949,0.209543087465,0.11403733960168481,20
950,0.209543087465,0.11403733960168481,20
951,0.209543087465,0.11403733960168481,20
952,0.209543087465,0.11403733960168481,20
953,0.209543087465,0.11403733960168481,20
954,0.209543087465,0.11403733960168481,20
955,0.209543087465,0.11403733960168481,20
956,0.209543087465,0.11403733960168481,20
957,0.209543087465,0.11403733960168481,20
958,0.209543087465,0.11403733960168481,20
959,0.209543087465,0.11403733960168481,20
960,0.209543087465,0.11403733960168481,20
961,0.209543087465,0.11403733960168481,20
962,0.209543087465,0.11403733960168481,20
963,0.209543087465,0.11403733960168481,20
964,0.209543087465,0.11403733960168481,20
965,0.209543087465,0.11403733960168481,20
966,0.209543087465,0.11403733960168481,20
967,0.209543087465,0.11403733960168481,20
968,0.209543087465,0.11403733960168481,20
969,0.209543087465,0.11403733960168481,20
970,0.209543087465,0.11403733960168481,20
971,0.209543087465,0.11403733960168481,20
972,0.209543087465,0.11403733960168481,20
973,0.209543087465,0.11403733960168481,20
974,0.209543087465,0.11403733960168481,20
975,0.209543087465,0.11403733960168481,20
976,0.209543087465,0.11403733960168481,20
977,0.209543087465,0.11403733960168481,20
978,0.209543087465,0.11403733960168481,20
979,0.209543087465,0.11403733960168481,20
980,0.209543087465,0.11403733960168481,20
981,0.209543087465,0.11403733960168481,20
982,0.209543087465,0.11403733960168481,20
983,0.209543087465,0.11403733960168481,20
984,0.209543087465,0.11403733960168481,20
985,0.209543087465,0.11403733960168481,20
986,0.209543087465,0.11403733960168481,20
987,0.209543087465,0.11403733960168481,20
988,0.209543087465,0.11403733960168481,20
989,0.209543087465,0.11403733960168481,20
990,0.209543087465,0.11403733960168481,20
991,0.209543087465,0.11403733960168481,20
992,0.209543087465,0.11403733960168481,20
993,0.209543087465,0.11403733960168481,20
994,0.209543087465,0.11403733960168481,20
995,0.209543087465,0.11403733960168481,20
996,0.209543087465,0.11403733960168481,20
997,0.209543087465,0.11403733960168481,20
998,0.209543087465,0.11403733960168481,20
999,0.209543087465,0.11403733960168481,20
1000,0.209543087465,0.11403733960168481,20


==> Tikzplots/convergence_data/turbo_1_Concurrent_orthotropic.csv <==
evaluations,mean,std,count
1,44137.11124119199,30780.596452693033,20
2,28515.436490563727,20916.00734696516,20
3,21470.56932860585,9218.21764752201,20
4,17610.494065216877,9665.187010413314,20
5,15549.645482495243,6575.547629808025,20
6,15362.689592829422,6493.245228398026,20
7,13457.315929507493,6994.554047924864,20
8,12605.41483069306,7169.546771205977,20
9,11155.61040512243,5835.839326127891,20
10,10786.81480069365,5932.110618869052,20
11,10786.81480069365,5932.110618869052,20
12,10233.244176353051,4706.828886486555,20
13,10233.244176353051,4706.828886486555,20
14,10233.244176353051,4706.828886486555,20
15,10111.347840604276,4613.306752345424,20
16,10104.944248242837,4601.35876693703,20
17,9974.511545905192,4698.642583096875,20
18,9974.511545905192,4698.642583096875,20
19,9974.511545905192,4698.642583096875,20
20,9974.511545905192,4698.642583096875,20
21,9946.016390061568,4647.514432823376,20
22,9946.016390061568,4647.514432823376,20
23,9307.200849636447,4485.122183701724,20
24,9169.790763080377,4235.317186997518,20
25,9024.22307448307,4279.991536892454,20
26,8922.179991635068,4083.5636491694104,20
27,8922.179991635068,4083.5636491694104,20
28,8642.179991635068,4082.27726285639,20
29,8604.1126810537,4113.3704868244085,20
30,8604.1126810537,4113.3704868244085,20
31,8604.1126810537,4113.3704868244085,20
32,8603.761215712546,4112.7978654633735,20
33,8490.747982987561,4080.788209768548,20
34,8379.032254235022,4208.167861056831,20
35,7543.942172728855,3514.7470444400064,20
36,7309.325187774375,3420.7729584998874,20
37,7309.325187774375,3420.7729584998874,20
38,6788.1090798995765,2995.490808212491,20
39,6788.1090798995765,2995.490808212491,20
40,6719.023928274271,2967.994673082538,20
41,6554.564745803051,2930.887077933823,20
42,6546.295804635571,2926.037415640007,20
43,6376.559145025466,2444.586271887527,20
44,6173.21353360739,2495.6910471127812,20
45,6173.21353360739,2495.6910471127812,20
46,6173.21353360739,2495.6910471127812,20
47,6173.21353360739,2495.6910471127812,20
48,6173.21353360739,2495.6910471127812,20
49,6135.694678922055,2504.058449793251,20
50,5897.7761914721395,2537.7431856216226,20
51,5897.7761914721395,2537.7431856216226,20
52,5566.64471500783,2821.5491118215355,20
53,5557.880573899635,2813.5288327477288,20
54,5557.880573899635,2813.5288327477288,20
55,5525.05718644515,2746.665122097123,20
56,5525.05718644515,2746.665122097123,20
57,5485.92591713372,2719.5773090771504,20
58,5182.130910651855,2620.40537165149,20
59,5025.947657536305,2833.916580223547,20
60,5025.947657536305,2833.916580223547,20
61,4862.98073981198,2750.986285760627,20
62,4553.313817334525,2876.8592612410353,20
63,4371.503371163395,2602.9552200644985,20
64,4305.9269592414,2551.6105749756944,20
65,4074.8968197777344,2719.990246053015,20
66,4074.8968197777344,2719.990246053015,20
67,4074.8968197777344,2719.990246053015,20
68,3982.428258573749,2684.2174895809726,20
69,3982.428258573749,2684.2174895809726,20
70,3982.428258573749,2684.2174895809726,20
71,3842.42825857375,2388.6248559203327,20
72,3842.42825857375,2388.6248559203327,20
73,3525.673811777119,2281.765558887634,20
74,3525.673811777119,2281.765558887634,20
75,3461.2160688378003,2328.3895218969146,20
76,3398.7349235231354,2294.3909728054527,20
77,3138.9811409239956,2372.4773037672244,20
78,3138.9811409239956,2372.4773037672244,20
79,3138.9811409239956,2372.4773037672244,20
80,2889.5384218240006,2131.2243295902467,20
81,2889.5384218240006,2131.2243295902467,20
82,2889.5384218240006,2131.2243295902467,20
83,2889.5384218240006,2131.2243295902467,20
84,2672.0005343363555,1969.9923621542514,20
85,2450.8686089552352,1956.2736690459685,20
86,2450.8686089552352,1956.2736690459685,20
87,2329.447252717925,2006.329135500303,20
88,2189.4690134770754,2068.469742447287,20
89,2024.5621499891604,2106.521550225186,20
90,2024.5621499891604,2106.521550225186,20
91,2024.5621499891604,2106.521550225186,20
92,2024.5621499891604,2106.521550225186,20
93,2024.5621499891604,2106.521550225186,20
94,2024.5621499891604,2106.521550225186,20
95,2016.2778787417003,2087.96691579482,20
96,2013.0323255383305,2089.246373827027,20
97,2013.0323255383305,2089.246373827027,20
98,2013.0323255383305,2089.246373827027,20
99,2013.0323255383305,2089.246373827027,20
100,2013.0323255383305,2089.246373827027,20
101,2013.0323255383305,2089.246373827027,20
102,1938.8544842734354,2114.082016157136,20
103,1898.64343743366,2047.8959113964368,20
104,1898.64343743366,2047.8959113964368,20
105,1587.9547023412601,1694.4082350010003,20
106,1502.4119894823602,1745.9272625105439,20
107,1425.9477672100552,1781.709372798422,20
108,1425.94131246632,1781.714809150797,20
109,1408.10982895789,1749.0802437974046,20
110,1408.10982895789,1749.0802437974046,20
111,1408.10982895789,1749.0802437974046,20
112,1207.892971128925,1584.5293501489493,20
113,1147.86210069886,1493.358818366994,20
114,840.874184074945,1336.5863393380296,20
115,840.869289363445,1336.5895792735632,20
116,840.867771980965,1336.5905837392838,20
117,745.5111932683201,1262.409672335337,20
118,745.333866367695,1262.5194198223396,20
119,725.091631531375,1271.5571464918623,20
120,724.54687407714,1271.8809641230187,20
121,724.54687407714,1271.8809641230187,20
122,724.542963788695,1271.8833080457405,20
123,724.30465336663,1272.024503075008,20
124,724.30465336663,1272.024503075008,20
125,644.6108502278701,1290.548437964593,20
126,644.3649539445449,1290.6766894008467,20
127,644.3649539445449,1290.6766894008467,20
128,644.3649539445449,1290.6766894008467,20
129,644.3593182603249,1290.6796497231874,20
130,643.410415969685,1291.1690406970993,20
131,643.410415969685,1291.1690406970993,20
132,643.40629669854,1291.171199490325,20
133,643.3813592383751,1291.1842569023725,20
134,643.3726833977701,1291.1888009352986,20
135,643.3385957063899,1291.2066593980337,20
136,559.7756840089249,1195.5013133585783,20
137,559.7756840089249,1195.5013133585783,20
138,559.7748405047349,1195.501728967621,20
139,519.7745070511548,1186.30141660989,20
140,519.7736041760799,1186.3018328727771,20
141,519.7568373311949,1186.3095601590524,20
142,519.7568373311949,1186.3095601590524,20
143,475.52208845382495,1188.0964522909696,20
144,475.5081313044349,1188.102327554463,20
145,466.0642069240498,1171.0506172386367,20
146,466.0614072704849,1171.0517896195008,20
147,466.05878404820487,1171.0528880527445,20
148,446.0585725327348,1094.0216313111575,20
149,446.0585725327348,1094.0216313111575,20
150,446.03465394486983,1094.0318816636398,20
151,426.05133314794983,1098.5577386057982,20
152,426.05133314794983,1098.5577386057982,20
153,425.78108559430484,1098.6661989021557,20
154,425.7804134386649,1098.6664730173097,20
155,385.7724063574049,951.0012566981663,20
156,365.7607257407799,909.7267601555433,20
157,325.75600614691496,907.2146706649477,20
158,325.75600614691496,907.2146706649477,20
159,325.62040932618,907.2654300813799,20
160,325.62040932618,907.2654300813799,20
161,325.61524948947493,907.2673744358225,20
162,325.611702253535,907.2687059589924,20
163,325.611702253535,907.2687059589924,20
164,325.603669472185,907.2717370398442,20
165,325.53557564431,907.2972164045295,20
166,325.53433850771,907.297683426918,20
167,325.51098703833503,907.3064458921712,20
168,325.51098703833503,907.3064458921712,20
169,227.68708118089504,818.3794157849254,20
170,227.68708118089504,818.3794157849254,20
171,187.66776746977996,646.3498922635456,20
172,187.66766488847998,646.3499235945872,20
173,187.66766488847998,646.3499235945872,20
174,187.66454502511496,646.3508755131628,20
175,182.94318547511998,641.2411927459212,20
176,182.94226370922496,641.2414689127512,20
177,151.22084284019996,506.52675099104465,20
178,111.25578986811497,483.66015394847284,20
179,111.25501257799996,483.660341685608,20
180,111.25501257799996,483.660341685608,20
181,111.15770650787996,483.683210578737,20
182,102.86152661494998,446.6457854607821,20
183,102.81297072521,446.65713811325526,20
184,82.812791038615,357.2409147649351,20
185,82.812709996705,357.24093451054404,20
186,82.81094708386999,357.2413641287184,20
187,82.698486591315,357.2681166657298,20
188,82.698486591315,357.2681166657298,20
189,82.69826559550499,357.2681704340626,20
190,82.685930917045,357.2711488265041,20
191,82.67248240039999,357.27440444859434,20
192,82.672418112715,357.27442005892885,20
193,79.24063063858497,341.93450531945064,20
194,65.90863992488498,282.38371526766537,20
195,65.90847994095499,282.38375450643787,20
196,61.95108910364498,267.9494752164385,20
197,61.94878292074999,267.9500306752034,20
198,58.51693274907499,252.60907612391892,20
199,58.51538375692498,252.60944994233637,20
200,41.992149451310006,178.77344554993948,20
201,41.99101523182501,178.77372331254938,20
202,41.973183029915006,178.77787313863837,20
203,41.96677199243,178.779440319088,20
204,41.95906534526,178.78130733094144,20
205,41.95612426292,178.7820262372846,20
206,41.952933251405,178.78280083737832,20
207,41.930762980459996,178.788094450831,20
208,41.928634718905,178.78861285613957,20
209,41.927434529555,178.78890734137184,20
210,41.92397405558,178.7897559000796,20
211,41.92210148024999,178.79021401884,20
212,41.92210148024999,178.79021401884,20
213,41.91795100639499,178.79121993074418,20
214,41.9179170945,178.791228276235,20
215,41.9179170945,178.791228276235,20
216,41.91742455979,178.79134952254142,20
217,41.91667760058,178.79153315022282,20
218,41.915781110425,178.79175163104242,20
219,41.155578788145,178.87820250582877,20
220,41.15471161383,178.87841124777293,20
221,21.10364511498,89.240479666262,20
222,21.10352844369,89.24050855305308,20
223,21.103260460435,89.24057498472344,20
224,21.10296324491,89.24064860927577,20
225,21.10063908067,89.2412148201947,20
226,1.1377706105249998,3.2060344608002933,20
227,1.1367382550199998,3.2062996321011608,20
228,1.134249949535,3.2068148162275776,20
229,1.134249949535,3.2068148162275776,20
230,1.121393138655,3.207847196606646,20
231,1.1087308729849998,3.205590128599952,20
232,1.1077141242499997,3.2058920759427996,20
233,1.105942460595,3.20633050584075,20
234,1.10369765115,3.2067840285817386,20
235,1.100605213955,3.2075482659917824,20
236,1.100268228725,3.2076382537621586,20
237,1.099903977505,3.2077303572025815,20
238,1.099903977505,3.2077303572025815,20
239,1.0994563871199998,3.207840538807251,20
240,1.0994130337399999,3.207854546960755,20
241,1.0982454848499998,3.2081682262240108,20
242,1.0979738117649998,3.208256160752956,20
243,1.0963498580949997,3.2086984009276147,20
244,1.0882974193549997,3.2075560802029384,20
245,1.0870909536549997,3.2078833194867094,20
246,1.0846201407249998,3.2083965030715906,20
247,1.0821765161049997,3.2090149558199195,20
248,1.0817957126949997,3.2091164710890148,20
249,1.0813134187299998,3.2092435412093065,20
250,1.0710788300599998,3.208379993969069,20
251,1.0651982779049998,3.207530948318269,20
252,1.064730987205,3.2076601991975013,20
253,1.064730987205,3.2076601991975013,20
254,1.0636458717,3.207949767395994,20
255,1.05721253247,3.207317274083648,20
256,1.0439282237399998,3.1481716838335796,20
257,1.043364216935,3.148301043478081,20
258,1.03490383572,3.148193976019425,20
259,1.0342268369799998,3.148386350749983,20
260,1.0342268369799998,3.148386350749983,20
261,1.03386644994,3.148478789441264,20
262,1.0333791480049999,3.14859939204567,20
263,1.0333791480049999,3.14859939204567,20
264,1.021199671085,3.1485637197916327,20
265,1.02038252514,3.1487475306997172,20
266,1.01912025126,3.149082514479961,20
267,1.018862621975,3.1491478452400954,20
268,1.01809558897,3.1493245525952354,20
269,1.017822984965,3.1493969787315734,20
270,1.0167528089650002,3.149637865981171,20
271,1.01184051394,3.1280191049735477,20
272,1.01184051394,3.1280191049735477,20
273,1.0105005190949998,3.128334512629366,20
274,1.0080321102050003,3.1284920624381005,20
275,1.0076182650700003,3.1286032773895682,20
276,1.0075564560500003,3.128622010317199,20
277,1.0072847408,3.1286775009647063,20
278,1.00703007089,3.128685969212956,20
279,0.9916111818749996,3.062710538708788,20
280,0.9910274254699996,3.062852474660657,20
281,0.9715155797249999,2.97586041516266,20
282,0.9715043346,2.975863974582615,20
283,0.9715043346,2.975863974582615,20
284,0.9714887056950001,2.975868764205933,20
285,0.9591112482250003,2.925223305823408,20
286,0.9532346003700001,2.8994601654803684,20
287,0.941565816845,2.8478692293345755,20
288,0.9414577630100001,2.847901129309629,20
289,0.9409569877649998,2.848034414595707,20
290,0.940897382005,2.848051818516077,20
291,0.9408710007049998,2.848060259294698,20
292,0.9408408430599998,2.8480699142827475,20
293,0.9408408430599998,2.8480699142827475,20
294,0.9402399530499996,2.8481929445255867,20
295,0.9402399530499996,2.8481929445255867,20
296,0.9395441165749997,2.8483819479229537,20
297,0.9338527270549998,2.841880210349342,20
298,0.9338451248799997,2.8418825561662153,20
299,0.9318799095399998,2.8419740507410505,20
300,0.9318729316999997,2.8419761991135974,20
301,0.9318492997299996,2.8419837302415405,20
302,0.9318492997299996,2.8419837302415405,20
303,0.9313408624599996,2.842108807439567,20
304,0.9311644701849996,2.842159439153385,20
305,0.9308821851499998,2.842229645453359,20
306,0.9308821851499998,2.842229645453359,20
307,0.9308821851499998,2.842229645453359,20
308,0.9308240283649998,2.8422475413859853,20
309,0.9305477321699996,2.842261500010543,20
310,0.9305477321699996,2.842261500010543,20
311,0.9305083844999995,2.842272913170641,20
312,0.9303610194749995,2.8423178469467185,20
313,0.9303237987549995,2.842329332446183,20
314,0.9293197929399998,2.8425251310912247,20
315,0.9293197929399998,2.8425251310912247,20
316,0.9291469712649999,2.8425734166875505,20
317,0.9291397174449999,2.8425756528337973,20
318,0.9291397174449999,2.8425756528337973,20
319,0.929026749725,2.842608492371131,20
320,0.9287591799449999,2.842683650230541,20
321,0.9287591799449999,2.842683650230541,20
322,0.9281004814499999,2.84286896845199,20
323,0.9281004814499999,2.84286896845199,20
324,0.9278167134349999,2.8429496946637576,20
325,0.9278167134349999,2.8429496946637576,20
326,0.9278115653600001,2.842951147604872,20
327,0.9278115653600001,2.842951147604872,20
328,0.9277325309750001,2.8429737666406902,20
329,0.9203471358700002,2.810048443898664,20
330,0.9201368051100001,2.810113520998344,20
331,0.92009046709,2.810126923357695,20
332,0.91974888772,2.8102253742223366,20
333,0.918893998495,2.8102714740383297,20
334,0.91888496313,2.8102719890416674,20
335,0.91888496313,2.8102719890416674,20
336,0.9078182081999999,2.7641522506485874,20
337,0.9069894018749999,2.764365366471787,20
338,0.9065845974799999,2.764484703379024,20
339,0.9065674050449999,2.7644896045905747,20
340,0.9065674050449999,2.7644896045905747,20
341,0.9065674050449999,2.7644896045905747,20
342,0.9061634393399999,2.7646098680378004,20
343,0.9053270826649997,2.764656832578435,20
344,0.9053270826649997,2.764656832578435,20
345,0.9052111156699999,2.7646898912602134,20
346,0.9051345753099997,2.764711763679812,20
347,0.9050858186549998,2.7647263387315455,20
348,0.9050388873599999,2.764739769901201,20
349,0.9050388873599999,2.764739769901201,20
350,0.8913228193749999,2.7037331193002974,20
351,0.8663537613900001,2.5927289798422257,20
352,0.8614156337050002,2.570726298481997,20
353,0.8613880394400002,2.5707346845950267,20
354,0.8596806694550002,2.5708245636021574,20
355,0.8595627191750003,2.5708586231159996,20
356,0.8595627191750003,2.5708586231159996,20
357,0.8295862481499998,2.4373080962841627,20
358,0.8288244364049999,2.4375065647965264,20
359,0.8288244364049999,2.4375065647965264,20
360,0.761980732225,2.1399374372507904,20
361,0.76190639026,2.139959755811134,20
362,0.76190639026,2.139959755811134,20
363,0.76190639026,2.139959755811134,20
364,0.76190639026,2.139959755811134,20
365,0.76190639026,2.139959755811134,20
366,0.761901277715,2.139961292562639,20
367,0.761901277715,2.139961292562639,20
368,0.761780288805,2.139997730918914,20
369,0.6661129654700001,1.715519651777459,20
370,0.6661129654700001,1.715519651777459,20
371,0.6660395006000001,1.7155431315540148,20
372,0.6660395006000001,1.7155431315540148,20
373,0.6660395006000001,1.7155431315540148,20
374,0.6658685332500001,1.7155980160035402,20
375,0.6658685332500001,1.7155980160035402,20
376,0.6658685332500001,1.7155980160035402,20
377,0.6658685332500001,1.7155980160035402,20
378,0.6658685332500001,1.7155980160035402,20
379,0.6658685332500001,1.7155980160035402,20
380,0.6658685332500001,1.7155980160035402,20
381,0.6658685332500001,1.7155980160035402,20
382,0.6658685332500001,1.7155980160035402,20
383,0.6658685332500001,1.7155980160035402,20
384,0.6658685332500001,1.7155980160035402,20
385,0.6658685332500001,1.7155980160035402,20
386,0.6341219769750001,1.5750848152220116,20
387,0.6341219769750001,1.5750848152220116,20
388,0.6341219769750001,1.5750848152220116,20
389,0.6341219769750001,1.5750848152220116,20
390,0.6341219769750001,1.5750848152220116,20
391,0.6341219769750001,1.5750848152220116,20
392,0.6341219769750001,1.5750848152220116,20
393,0.6341219769750001,1.5750848152220116,20
394,0.622323734355,1.5752202530852888,20
395,0.61709627058,1.5768214052567668,20
396,0.61709627058,1.5768214052567668,20
397,0.61709627058,1.5768214052567668,20
398,0.610206147185,1.5776927437692465,20
399,0.610206147185,1.5776927437692465,20
400,0.6102055207699999,1.577692950145708,20
401,0.6102055207699999,1.577692950145708,20
402,0.6102055207699999,1.577692950145708,20
403,0.61009518167,1.5777293792567408,20
404,0.61009518167,1.5777293792567408,20
405,0.61009518167,1.5777293792567408,20
406,0.61007256031,1.5777368667932512,20
407,0.61007256031,1.5777368667932512,20
408,0.6099290389300001,1.5777845218240911,20
409,0.609852986845,1.577809879513318,20
410,0.601887889295,1.54247134463594,20
411,0.601887889295,1.54247134463594,20
412,0.601661072385,1.5425479137061133,20
413,0.601661072385,1.5425479137061133,20
414,0.59888588255,1.5302385633087672,20
415,0.59885554223,1.5302488807888308,20
416,0.596882421135,1.5306049071915109,20
417,0.586925758555,1.4864528191478399,20
418,0.586925758555,1.4864528191478399,20
419,0.582706611055,1.46775016290589,20
420,0.582633517905,1.4677752819147343,20
421,0.582633517905,1.4677752819147343,20
422,0.582633517905,1.4677752819147343,20
423,0.5678782032049999,1.4024031793494705,20
424,0.5668831677649999,1.402646625389244,20
425,0.5633032018349999,1.4034482736363865,20
426,0.5633032018349999,1.4034482736363865,20
427,0.5633032018349999,1.4034482736363865,20
428,0.55594706221,1.3807291604118686,20
429,0.54547794064,1.3683132296992344,20
430,0.54547794064,1.3683132296992344,20
431,0.54547794064,1.3683132296992344,20
432,0.54547794064,1.3683132296992344,20
433,0.5450561194250001,1.3664465152178005,20
434,0.54318018169,1.3581454590492277,20
435,0.54318018169,1.3581454590492277,20
436,0.542106686095,1.358448734109702,20
437,0.542106686095,1.358448734109702,20
438,0.542106686095,1.358448734109702,20
439,0.541349131195,1.3586582256980366,20
440,0.541349131195,1.3586582256980366,20
441,0.541349131195,1.3586582256980366,20
442,0.5405002724,1.3589094634843248,20
443,0.5390779558200001,1.3526170041921428,20
444,0.5294744984149999,1.310147697546115,20
445,0.5290158144499999,1.3102784546717434,20
446,0.5290158144499999,1.3102784546717434,20
447,0.5290158144499999,1.3102784546717434,20
448,0.5286990747899999,1.3103954453960658,20
449,0.52630253032,1.3111299365476705,20
450,0.52630253032,1.3111299365476705,20
451,0.52630253032,1.3111299365476705,20
452,0.52630253032,1.3111299365476705,20
453,0.50554779438,1.2194780396179021,20
454,0.50554779438,1.2194780396179021,20
455,0.50554779438,1.2194780396179021,20
456,0.47609054323999994,1.0897352189220042,20
457,0.47609054323999994,1.0897352189220042,20
458,0.47605491204499994,1.0897432783731589,20
459,0.45222205303,0.9851601242360104,20
460,0.45222205303,0.9851601242360104,20
461,0.45163287977,0.9852962604465328,20
462,0.45163287977,0.9852962604465328,20
463,0.45163287977,0.9852962604465328,20
464,0.45148437062999996,0.9853316842985796,20
465,0.45102381354,0.9854443793154922,20
466,0.45102381354,0.9854443793154922,20
467,0.45102381354,0.9854443793154922,20
468,0.45102381354,0.9854443793154922,20
469,0.450089765535,0.9857090231368175,20
470,0.450089765535,0.9857090231368175,20
471,0.450089765535,0.9857090231368175,20
472,0.449347356195,0.9859623733251665,20
473,0.449347356195,0.9859623733251665,20
474,0.449347356195,0.9859623733251665,20
475,0.449347356195,0.9859623733251665,20
476,0.449347356195,0.9859623733251665,20
477,0.44900979421000003,0.9860510273672103,20
478,0.44900979421000003,0.9860510273672103,20
479,0.44900979421000003,0.9860510273672103,20
480,0.44900979421000003,0.9860510273672103,20
481,0.44801262487499993,0.9863263619554636,20
482,0.447483630535,0.9865092171698588,20
483,0.447483630535,0.9865092171698588,20
484,0.44740825546999996,0.9865307993878356,20
485,0.44706412884,0.9866546381480099,20
486,0.44690295294500004,0.986707746199801,20
487,0.44690295294500004,0.986707746199801,20
488,0.44690295294500004,0.986707746199801,20
489,0.44690295294500004,0.986707746199801,20
490,0.44664533295500003,0.9867992430233599,20
491,0.44626249513499994,0.9869376811587831,20
492,0.44626249513499994,0.9869376811587831,20
493,0.44626249513499994,0.9869376811587831,20
494,0.44626249513499994,0.9869376811587831,20
495,0.443342573445,0.9871780173929898,20
496,0.443342573445,0.9871780173929898,20
497,0.442698746675,0.9872542432050729,20
498,0.442698746675,0.9872542432050729,20
499,0.44257883282999994,0.9872883282904912,20
500,0.44193894479500007,0.9874827869641667,20
501,0.44172937450500005,0.987545435475442,20
502,0.43935740999500006,0.9878960928943377,20
503,0.43935740999500006,0.9878960928943377,20
504,0.43935740999500006,0.9878960928943377,20
505,0.43935740999500006,0.9878960928943377,20
506,0.43935740999500006,0.9878960928943377,20
507,0.43004862992000004,0.9860384854660246,20
508,0.425889821305,0.9857757821240514,20
509,0.42461247689500003,0.9859938831499618,20
510,0.42461247689500003,0.9859938831499618,20
511,0.42461247689500003,0.9859938831499618,20
512,0.421942429065,0.986556465770145,20
513,0.421942429065,0.986556465770145,20
514,0.421942429065,0.986556465770145,20
515,0.421942429065,0.986556465770145,20
516,0.42133108093000005,0.986759696260189,20
517,0.42133108093000005,0.986759696260189,20
518,0.42097817942000004,0.9868595999794793,20
519,0.42093027452000004,0.9868758236096723,20
520,0.42093027452000004,0.9868758236096723,20
521,0.42093027452000004,0.9868758236096723,20
522,0.42093027452000004,0.9868758236096723,20
523,0.4207560664200001,0.9869350930219232,20
524,0.4206624978350001,0.9869671794986805,20
525,0.4206624978350001,0.9869671794986805,20
526,0.4206624978350001,0.9869671794986805,20
527,0.4206624978350001,0.9869671794986805,20
528,0.4206624978350001,0.9869671794986805,20
529,0.4206624978350001,0.9869671794986805,20
530,0.4206624978350001,0.9869671794986805,20
531,0.41840011603000005,0.9875533336487733,20
532,0.418206630515,0.98754811447624,20
533,0.415780061155,0.9882935273997066,20
534,0.41265287182500004,0.9883062278800842,20
535,0.412617711675,0.9883193678168204,20
536,0.412617711675,0.9883193678168204,20
537,0.412617711675,0.9883193678168204,20
538,0.41256565749999996,0.9883388669471294,20
539,0.41256565749999996,0.9883388669471294,20
540,0.41256565749999996,0.9883388669471294,20
541,0.412361006705,0.9883465781132027,20
542,0.412361006705,0.9883465781132027,20
543,0.412361006705,0.9883465781132027,20
544,0.412361006705,0.9883465781132027,20
545,0.412361006705,0.9883465781132027,20
546,0.41083426019499997,0.9884308472658434,20
547,0.41083426019499997,0.9884308472658434,20
548,0.41083426019499997,0.9884308472658434,20
549,0.4090660870300001,0.988590237981316,20
550,0.40899311448500003,0.9886102739750753,20
551,0.40899311448500003,0.9886102739750753,20
552,0.408968578405,0.9886184051786379,20
553,0.40871518802000006,0.9886888043954222,20
554,0.40864943144000004,0.988695795287012,20
555,0.40864943144000004,0.988695795287012,20
556,0.40864943144000004,0.988695795287012,20
557,0.40864943144000004,0.988695795287012,20
558,0.40864943144000004,0.988695795287012,20
559,0.40754296915,0.9888530821974257,20
560,0.40754296915,0.9888530821974257,20
561,0.40753205749,0.9888571160623552,20
562,0.40753205749,0.9888571160623552,20
563,0.407449798885,0.9888843302980397,20
564,0.407449798885,0.9888843302980397,20
565,0.40698515826500004,0.9889452703809783,20
566,0.40698515826500004,0.9889452703809783,20
567,0.40698515826500004,0.9889452703809783,20
568,0.406978302055,0.9889478020177175,20
569,0.406637578855,0.9890438490042506,20
570,0.406554593225,0.9890700202934313,20
571,0.406554593225,0.9890700202934313,20
572,0.406554593225,0.9890700202934313,20
573,0.40638391111,0.9891209838763476,20
574,0.40638391111,0.9891209838763476,20
575,0.40582563257000004,0.9892706593013815,20
576,0.40538910060000005,0.9893313283134403,20
577,0.40538910060000005,0.9893313283134403,20
578,0.40416890077000006,0.9896895051538592,20
579,0.40416890077000006,0.9896895051538592,20
580,0.40349472008000004,0.9898820864650577,20
581,0.40349472008000004,0.9898820864650577,20
582,0.40298853664,0.9900439024873489,20
583,0.40273538244500007,0.9901267620155721,20
584,0.40273538244500007,0.9901267620155721,20
585,0.402697797205,0.9901383499233506,20
586,0.40248117919000004,0.9902003085863296,20
587,0.40248117919000004,0.9902003085863296,20
588,0.40216266407,0.9902769812959549,20
589,0.4016799373850001,0.9904374905331139,20
590,0.4016799373850001,0.9904374905331139,20
591,0.4016089715500001,0.990454812450815,20
592,0.40108913487500003,0.990584789578754,20
593,0.40108913487500003,0.990584789578754,20
594,0.39916569027,0.9909301575196305,20
595,0.39916569027,0.9909301575196305,20
596,0.39916569027,0.9909301575196305,20
597,0.39916569027,0.9909301575196305,20
598,0.39916569027,0.9909301575196305,20
599,0.39905482764,0.990967292511871,20
600,0.39905482764,0.990967292511871,20
601,0.399039612365,0.9909713001061301,20
602,0.399039612365,0.9909713001061301,20
603,0.399039612365,0.9909713001061301,20
604,0.399039612365,0.9909713001061301,20
605,0.399039612365,0.9909713001061301,20
606,0.399039612365,0.9909713001061301,20
607,0.39901949162,0.9909770250262414,20
608,0.398767323625,0.9910519108981896,20
609,0.39795175254500004,0.9911945942396576,20
610,0.39792765560000004,0.9912024920039908,20
611,0.39792765560000004,0.9912024920039908,20
612,0.39792765560000004,0.9912024920039908,20
613,0.39792765560000004,0.9912024920039908,20
614,0.39792765560000004,0.9912024920039908,20
615,0.39792765560000004,0.9912024920039908,20
616,0.39792765560000004,0.9912024920039908,20
617,0.39739662844,0.9913446170192171,20
618,0.39738279196000004,0.9913491442875031,20
619,0.39722446915500004,0.9913926124852974,20
620,0.39722446915500004,0.9913926124852974,20
621,0.39721290373,0.9913963975063607,20
622,0.39714945424000003,0.9914172103967508,20
623,0.39714945424000003,0.9914172103967508,20
624,0.39714945424000003,0.9914172103967508,20
625,0.39714945424000003,0.9914172103967508,20
626,0.39714945424000003,0.9914172103967508,20
627,0.39713951762500005,0.9914200595660836,20
628,0.39713951762500005,0.9914200595660836,20
629,0.39713951762500005,0.9914200595660836,20
630,0.39713951762500005,0.9914200595660836,20
631,0.39710176967000005,0.991431078177033,20
632,0.39662255788000006,0.9915207116304282,20
633,0.39662255788000006,0.9915207116304282,20
634,0.3965268246650001,0.9915527120696771,20
635,0.3965268246650001,0.9915527120696771,20
636,0.39650947963000005,0.9915576905473126,20
637,0.39650947963000005,0.9915576905473126,20
638,0.39650947963000005,0.9915576905473126,20
639,0.39635998958000007,0.9916080247320785,20
640,0.3963556248850001,0.9916095010844462,20
641,0.39633471891000005,0.9916167768284757,20
642,0.39633471891000005,0.9916167768284757,20
643,0.39633471891000005,0.9916167768284757,20
644,0.39633471891000005,0.9916167768284757,20
645,0.39633471891000005,0.9916167768284757,20
646,0.37996002834500003,0.9194847373932724,20
647,0.37996002834500003,0.9194847373932724,20
648,0.37995853116500006,0.9194852716175144,20
649,0.37995853116500006,0.9194852716175144,20
650,0.37990144007,0.9195050636006926,20
651,0.37988764941,0.9195090745060908,20
652,0.27746445701999994,0.47609861213391813,20
653,0.27746445701999994,0.47609861213391813,20
654,0.2774157575099999,0.4761150028433674,20
655,0.277273049085,0.4761348411497295,20
656,0.277247543525,0.4761434566315418,20
657,0.277247543525,0.4761434566315418,20
658,0.27720389729,0.4761637023407186,20
659,0.27720389729,0.4761637023407186,20
660,0.27718280144499996,0.4761735162172555,20
661,0.27708122232499993,0.47620093033680205,20
662,0.27708122232499993,0.47620093033680205,20
663,0.27708122232499993,0.47620093033680205,20
664,0.26060217269499997,0.4080608365447703,20
665,0.26060217269499997,0.4080608365447703,20
666,0.26060217269499997,0.4080608365447703,20
667,0.26060217269499997,0.4080608365447703,20
668,0.26060217269499997,0.4080608365447703,20
669,0.26059800950499995,0.40806293052235265,20
670,0.26059800950499995,0.40806293052235265,20
671,0.2605740353699999,0.4080743276553002,20
672,0.26053166352499996,0.4080904640459693,20
673,0.26053166352499996,0.4080904640459693,20
674,0.26053166352499996,0.4080904640459693,20
675,0.2605096154199999,0.40809891788499825,20
676,0.26023166177499996,0.40818607318841743,20
677,0.26023166177499996,0.40818607318841743,20
678,0.23964344903999998,0.3910379679155815,20
679,0.23964344903999998,0.3910379679155815,20
680,0.23964344903999998,0.3910379679155815,20
681,0.23964344903999998,0.3910379679155815,20
682,0.23963088721999998,0.3910438765954029,20
683,0.23963053249499996,0.39104398908026555,20
684,0.23963053249499996,0.39104398908026555,20
685,0.23139264394999998,0.39009341011001647,20
686,0.23139264394999998,0.39009341011001647,20
687,0.23139264394999998,0.39009341011001647,20
688,0.20516089318999997,0.28081067463021187,20
689,0.20516089318999997,0.28081067463021187,20
690,0.20505261027999996,0.2808373175886164,20
691,0.19798252854999998,0.2509684359222631,20
692,0.197978558215,0.25096970476678676,20
693,0.197978558215,0.25096970476678676,20
694,0.19797639681499998,0.25097081902550394,20
695,0.19797639681499998,0.25097081902550394,20
696,0.197718277585,0.25104090358310943,20
697,0.197718277585,0.25104090358310943,20
698,0.197369183075,0.2511435724248378,20
699,0.197369183075,0.2511435724248378,20
700,0.197369183075,0.2511435724248378,20
701,0.197369183075,0.2511435724248378,20
702,0.19725861462,0.251184860084164,20
703,0.197255620945,0.25118640261120323,20
704,0.197255620945,0.25118640261120323,20
705,0.197255620945,0.25118640261120323,20
706,0.197255620945,0.25118640261120323,20
707,0.197255620945,0.25118640261120323,20
708,0.197255620945,0.25118640261120323,20
709,0.197255620945,0.25118640261120323,20
710,0.197255620945,0.25118640261120323,20
711,0.19723278395,0.2511935901233321,20
712,0.197176822075,0.2512113777341407,20
713,0.197176822075,0.2512113777341407,20
714,0.197176822075,0.2512113777341407,20
715,0.197176822075,0.2512113777341407,20
716,0.197176822075,0.2512113777341407,20
717,0.197057527385,0.25125012374994427,20
718,0.197057527385,0.25125012374994427,20
719,0.19680812836499997,0.25133503943056135,20
720,0.19680812836499997,0.25133503943056135,20
721,0.196649180935,0.2513915284970404,20
722,0.19641788860499998,0.2514778129104622,20
723,0.19641788860499998,0.2514778129104622,20
724,0.19641788860499998,0.2514778129104622,20
725,0.19641788860499998,0.2514778129104622,20
726,0.19641788860499998,0.2514778129104622,20
727,0.19641788860499998,0.2514778129104622,20
728,0.19630838612499998,0.2515198554381447,20
729,0.19628862171,0.25152144301294543,20
730,0.19628862171,0.25152144301294543,20
731,0.19628862171,0.25152144301294543,20
732,0.19628862171,0.25152144301294543,20
733,0.19628862171,0.25152144301294543,20
734,0.19628862171,0.25152144301294543,20
735,0.19628862171,0.25152144301294543,20
736,0.19628862171,0.25152144301294543,20
737,0.19628862171,0.25152144301294543,20
738,0.19628862171,0.25152144301294543,20
739,0.19628862171,0.25152144301294543,20
740,0.196078172955,0.25154027273206775,20
741,0.196078172955,0.25154027273206775,20
742,0.19594404565999998,0.25158961094983856,20
743,0.19594404565999998,0.25158961094983856,20
744,0.19584955101499998,0.2516264977035016,20
745,0.19584955101499998,0.2516264977035016,20
746,0.19532851226999998,0.2516877404879714,20
747,0.194918849955,0.2517510269533413,20
748,0.194918849955,0.2517510269533413,20
749,0.19484999404499997,0.25177806752635035,20
750,0.19484999404499997,0.25177806752635035,20
751,0.19474086528999998,0.2517971387655928,20
752,0.19474086528999998,0.2517971387655928,20
753,0.19460193763999997,0.2518227840436716,20
754,0.19439780867999998,0.25186324079163613,20
755,0.194151146095,0.25191653263659136,20
756,0.19408626279500002,0.25194215142997434,20
757,0.19408626279500002,0.25194215142997434,20
758,0.19408626279500002,0.25194215142997434,20
759,0.19408626279500002,0.25194215142997434,20
760,0.19408626279500002,0.25194215142997434,20
761,0.19408626279500002,0.25194215142997434,20
762,0.19408626279500002,0.25194215142997434,20
763,0.193925119935,0.2519795212587292,20
764,0.193925119935,0.2519795212587292,20
765,0.193925119935,0.2519795212587292,20
766,0.193925119935,0.2519795212587292,20
767,0.193925119935,0.2519795212587292,20
768,0.193925119935,0.2519795212587292,20
769,0.193925119935,0.2519795212587292,20
770,0.193925119935,0.2519795212587292,20
771,0.193925119935,0.2519795212587292,20
772,0.193316842345,0.2522155865886126,20
773,0.193316842345,0.2522155865886126,20
774,0.193316842345,0.2522155865886126,20
775,0.193316842345,0.2522155865886126,20
776,0.193292994625,0.25222499917768626,20
777,0.193292994625,0.25222499917768626,20
778,0.193292994625,0.25222499917768626,20
779,0.193292994625,0.25222499917768626,20
780,0.19327381471,0.2522326018684927,20
781,0.19327381471,0.2522326018684927,20
782,0.19327381471,0.2522326018684927,20
783,0.19327381471,0.2522326018684927,20
784,0.19327381471,0.2522326018684927,20
785,0.19327381471,0.2522326018684927,20
786,0.19327381471,0.2522326018684927,20
787,0.19326272217999999,0.2522370120240217,20
788,0.19326272217999999,0.2522370120240217,20
789,0.19326272217999999,0.2522370120240217,20
790,0.19326272217999999,0.2522370120240217,20
791,0.19326272217999999,0.2522370120240217,20
792,0.19320518663,0.25225067958612396,20
793,0.19320518663,0.25225067958612396,20
794,0.19306610552499998,0.25230867172385124,20
795,0.19306610552499998,0.25230867172385124,20
796,0.19260837669999997,0.25242373965756004,20
797,0.19260837669999997,0.25242373965756004,20
798,0.19260837669999997,0.25242373965756004,20
799,0.19260837669999997,0.25242373965756004,20
800,0.19260837669999997,0.25242373965756004,20
801,0.19260837669999997,0.25242373965756004,20
802,0.19260837669999997,0.25242373965756004,20
803,0.19087263084999997,0.252599555765776,20
804,0.19087263084999997,0.252599555765776,20
805,0.19087263084999997,0.252599555765776,20
806,0.19087263084999997,0.252599555765776,20
807,0.19087263084999997,0.252599555765776,20
808,0.19087263084999997,0.252599555765776,20
809,0.19087263084999997,0.252599555765776,20
810,0.19076662305999997,0.2526243571425162,20
811,0.18954702030499998,0.2530019737875845,20
812,0.18954702030499998,0.2530019737875845,20
813,0.18954702030499998,0.2530019737875845,20
814,0.18954702030499998,0.2530019737875845,20
815,0.18953038276499995,0.2530082595216404,20
816,0.18938964727999996,0.25306625207069455,20
817,0.18938372399999998,0.25306872689837073,20
818,0.18938372399999998,0.25306872689837073,20
819,0.18938372399999998,0.25306872689837073,20
820,0.18933872088999998,0.253080650671705,20
821,0.18933872088999998,0.253080650671705,20
822,0.18931073652499997,0.2530912698260382,20
823,0.18931073652499997,0.2530912698260382,20
824,0.18931073652499997,0.2530912698260382,20
825,0.18931073652499997,0.2530912698260382,20
826,0.18902474848499998,0.25316157701277175,20
827,0.18902474848499998,0.25316157701277175,20
828,0.18902474848499998,0.25316157701277175,20
829,0.18902474848499998,0.25316157701277175,20
830,0.18671088638499997,0.2509760308566181,20
831,0.18610497820499997,0.25053796510721815,20
832,0.18610497820499997,0.25053796510721815,20
833,0.18610497820499997,0.25053796510721815,20
834,0.18592731354499997,0.2506052512348848,20
835,0.18583841218999997,0.25063706148543696,20
836,0.18583841218999997,0.25063706148543696,20
837,0.18439165596999998,0.24953909578337524,20
838,0.18432612226999998,0.24954875156351347,20
839,0.18421041647999997,0.2495905378535553,20
840,0.18354516737999998,0.24914004112102886,20
841,0.18341442377499997,0.2491880832769808,20
842,0.18341442377499997,0.2491880832769808,20
843,0.18341442377499997,0.2491880832769808,20
844,0.18341442377499997,0.2491880832769808,20
845,0.183352132585,0.2492138042244855,20
846,0.18326164792499997,0.2492478235735365,20
847,0.18326164792499997,0.2492478235735365,20
848,0.18315838706499996,0.24929109612937336,20
849,0.18313472905999997,0.24930008647980148,20
850,0.18295882693999999,0.24936917808754974,20
851,0.16733225981999994,0.18366636090495084,20
852,0.16733225981999994,0.18366636090495084,20
853,0.16733225981999994,0.18366636090495084,20
854,0.16639506092999995,0.18382758618470108,20
855,0.16634384732499996,0.18385256824227122,20
856,0.16634384732499996,0.18385256824227122,20
857,0.16632095959999996,0.18386260516762992,20
858,0.16632095959999996,0.18386260516762992,20
859,0.16632095959999996,0.18386260516762992,20
860,0.16624582649499994,0.1838993497647601,20
861,0.16621764839999995,0.18391072472994435,20
862,0.13721522406999997,0.08178168676592931,20
863,0.13721522406999997,0.08178168676592931,20
864,0.13721522406999997,0.08178168676592931,20
865,0.13721522406999997,0.08178168676592931,20
866,0.13721522406999997,0.08178168676592931,20
867,0.13721522406999997,0.08178168676592931,20
868,0.13721522406999997,0.08178168676592931,20
869,0.13721522406999997,0.08178168676592931,20
870,0.13721522406999997,0.08178168676592931,20
871,0.13721522406999997,0.08178168676592931,20
872,0.13721522406999997,0.08178168676592931,20
873,0.13721522406999997,0.08178168676592931,20
874,0.13721522406999997,0.08178168676592931,20
875,0.13721522406999997,0.08178168676592931,20
876,0.13639633697999998,0.08031343740984945,20
877,0.13639633697999998,0.08031343740984945,20
878,0.13639633697999998,0.08031343740984945,20
879,0.13634299386499998,0.0803204673530535,20
880,0.13634299386499998,0.0803204673530535,20
881,0.13634299386499998,0.0803204673530535,20
882,0.13634299386499998,0.0803204673530535,20
883,0.13634299386499998,0.0803204673530535,20
884,0.13625368719999997,0.0803693382998738,20
885,0.13622747253499998,0.08038405474694955,20
886,0.13622368797499998,0.08038619323268137,20
887,0.13622368797499998,0.08038619323268137,20
888,0.13586788217999998,0.07951361151581847,20
889,0.13575404738,0.0795797596638014,20
890,0.13575404738,0.0795797596638014,20
891,0.13575404738,0.0795797596638014,20
892,0.13524179371999998,0.07836347122856298,20
893,0.13524179371999998,0.07836347122856298,20
894,0.13524179371999998,0.07836347122856298,20
895,0.135217934715,0.07838148825553237,20
896,0.13444970104999998,0.07664979880545682,20
897,0.13444970104999998,0.07664979880545682,20
898,0.13422538784,0.07668306077775516,20
899,0.13422538784,0.07668306077775516,20
900,0.13422538784,0.07668306077775516,20
901,0.13422538784,0.07668306077775516,20
902,0.13422538784,0.07668306077775516,20
903,0.13089893382499998,0.0699850426504655,20
904,0.13089893382499998,0.0699850426504655,20
905,0.13089893382499998,0.0699850426504655,20
906,0.13089893382499998,0.0699850426504655,20
907,0.1273617997,0.06586994819710043,20
908,0.1273617997,0.06586994819710043,20
909,0.12733057509499998,0.06587312363903829,20
910,0.127219549375,0.0658868104589272,20
911,0.127219549375,0.0658868104589272,20
912,0.127219549375,0.0658868104589272,20
913,0.127219549375,0.0658868104589272,20
914,0.127219549375,0.0658868104589272,20
915,0.12693282806,0.06570841849919988,20
916,0.12693282806,0.06570841849919988,20
917,0.12693282806,0.06570841849919988,20
918,0.12693282806,0.06570841849919988,20
919,0.12693282806,0.06570841849919988,20
920,0.12693282806,0.06570841849919988,20
921,0.12693282806,0.06570841849919988,20
922,0.12693282806,0.06570841849919988,20
923,0.12693282806,0.06570841849919988,20
924,0.12672413802,0.06574339847463069,20
925,0.12672413802,0.06574339847463069,20
926,0.12669398734499998,0.06574954595596377,20
927,0.12669398734499998,0.06574954595596377,20
928,0.12669398734499998,0.06574954595596377,20
929,0.12669398734499998,0.06574954595596377,20
930,0.12669398734499998,0.06574954595596377,20
931,0.12669398734499998,0.06574954595596377,20
932,0.12669398734499998,0.06574954595596377,20
933,0.12669398734499998,0.06574954595596377,20
934,0.12669398734499998,0.06574954595596377,20
935,0.12669398734499998,0.06574954595596377,20
936,0.12669398734499998,0.06574954595596377,20
937,0.12669398734499998,0.06574954595596377,20
938,0.12669398734499998,0.06574954595596377,20
939,0.12667547179,0.06575345788426251,20
940,0.12667547179,0.06575345788426251,20
941,0.12666047729,0.06575670213378902,20
942,0.12666047729,0.06575670213378902,20
943,0.12666047729,0.06575670213378902,20
944,0.12659152751999997,0.06577249822745676,20
945,0.126585158485,0.06577403008718882,20
946,0.126585158485,0.06577403008718882,20
947,0.126585158485,0.06577403008718882,20
948,0.126585158485,0.06577403008718882,20
949,0.126585158485,0.06577403008718882,20
950,0.126585158485,0.06577403008718882,20
951,0.126585158485,0.06577403008718882,20
952,0.126585158485,0.06577403008718882,20
953,0.126585158485,0.06577403008718882,20
954,0.126536670635,0.06578609538446924,20
955,0.126536670635,0.06578609538446924,20
956,0.126536670635,0.06578609538446924,20
957,0.126536670635,0.06578609538446924,20
958,0.126244685295,0.0656284166280637,20
959,0.126244685295,0.0656284166280637,20
960,0.126078766435,0.06554999863373907,20
961,0.1260232961,0.06556432903219891,20
962,0.1260232961,0.06556432903219891,20
963,0.1260232961,0.06556432903219891,20
964,0.1260232961,0.06556432903219891,20
965,0.1260232961,0.06556432903219891,20
966,0.1260232961,0.06556432903219891,20
967,0.1260232961,0.06556432903219891,20
968,0.1260232961,0.06556432903219891,20
969,0.1260232961,0.06556432903219891,20
970,0.12594700949999998,0.06553100186779537,20
971,0.12594700949999998,0.06553100186779537,20
972,0.12594700949999998,0.06553100186779537,20
973,0.12594700949999998,0.06553100186779537,20
974,0.12594700949999998,0.06553100186779537,20
975,0.12594700949999998,0.06553100186779537,20
976,0.12594700949999998,0.06553100186779537,20
977,0.12594700949999998,0.06553100186779537,20
978,0.12594700949999998,0.06553100186779537,20
979,0.12594700949999998,0.06553100186779537,20
980,0.12594700949999998,0.06553100186779537,20
981,0.1259461964,0.06553065612572088,20
982,0.1259461964,0.06553065612572088,20
983,0.1259461964,0.06553065612572088,20
984,0.1259461964,0.06553065612572088,20
985,0.1259461964,0.06553065612572088,20
986,0.1259461964,0.06553065612572088,20
987,0.1259461964,0.06553065612572088,20
988,0.1259461964,0.06553065612572088,20
989,0.12586416879,0.06549680489833047,20
990,0.12583805441,0.06548645556542493,20
991,0.125715699775,0.06544071965378377,20
992,0.125715699775,0.06544071965378377,20
993,0.125715699775,0.06544071965378377,20
994,0.125715699775,0.06544071965378377,20
995,0.125715699775,0.06544071965378377,20
996,0.125715699775,0.06544071965378377,20
997,0.125715699775,0.06544071965378377,20
998,0.125715699775,0.06544071965378377,20
999,0.125715699775,0.06544071965378377,20
1000,0.125715699775,0.06544071965378377,20


==> Tikzplots/convergence_data/turbo_1_Sequential_orthotropic.csv <==
evaluations,mean,std,count
1,44137.11124119199,30780.596452693033,20
2,32290.060464050875,23569.14121504216,20
3,25436.3430164352,15539.551039666374,20
4,20275.732630412193,11372.288306934572,20
5,17794.586973265268,10041.915942507572,20
6,16361.09383001253,10170.477198515964,20
7,15682.414257570665,10345.83086624103,20
8,15215.335026781719,10237.7749024281,20
9,13094.016962796595,7736.387284602032,20
10,11830.963350681084,4967.158965767644,20
11,11255.786637575895,5122.139250287707,20
12,10330.936904906825,4934.258375964488,20
13,9635.772535467571,4134.039458951726,20
14,9635.772535467571,4134.039458951726,20
15,9045.177522196738,3565.929657118054,20
16,8850.122457603717,3907.5789588659745,20
17,8779.7402603461,3872.185702400994,20
18,8779.7402603461,3872.185702400994,20
19,8625.339357412715,3853.611363748886,20
20,8625.339357412715,3853.611363748886,20
21,8625.339357412715,3853.611363748886,20
22,8098.7738649055855,3405.9341941176253,20
23,8000.783966173351,3438.182383878219,20
24,8000.783966173351,3438.182383878219,20
25,7968.534027178721,3418.995348073588,20
26,7918.993196323211,3375.128778532877,20
27,7428.83367156256,2961.1736842507485,20
28,7428.83367156256,2961.1736842507485,20
29,7428.83367156256,2961.1736842507485,20
30,7428.83367156256,2961.1736842507485,20
31,7428.83367156256,2961.1736842507485,20
32,7428.83367156256,2961.1736842507485,20
33,7361.13037541987,3050.4144150771745,20
34,7361.13037541987,3050.4144150771745,20
35,7081.13037541987,3112.5568620906506,20
36,7081.13037541987,3112.5568620906506,20
37,7081.13037541987,3112.5568620906506,20
38,7081.13037541987,3112.5568620906506,20
39,7081.13037541987,3112.5568620906506,20
40,7081.13037541987,3112.5568620906506,20
41,6439.112504226419,3321.306335661645,20
42,6439.112504226419,3321.306335661645,20
43,6439.112504226419,3321.306335661645,20
44,6439.112504226419,3321.306335661645,20
45,6439.112504226419,3321.306335661645,20
46,6439.112504226419,3321.306335661645,20
47,6333.010337325204,3361.4942977919845,20
48,6333.010337325204,3361.4942977919845,20
49,6293.016575030699,3434.74875174277,20
50,5924.480210514264,3487.6650620855944,20
51,5924.480210514264,3487.6650620855944,20
52,5924.480210514264,3487.6650620855944,20
53,5924.480210514264,3487.6650620855944,20
54,5924.480210514264,3487.6650620855944,20
55,5699.139370955465,3270.9210900135595,20
56,5699.139370955465,3270.9210900135595,20
57,5699.139370955465,3270.9210900135595,20
58,5699.042225180439,3271.099205341348,20
59,5510.989426366914,3044.7346833084034,20
60,5477.939909516945,3039.748540916449,20
61,5214.55894741385,3074.216762659901,20
62,5196.539337685705,3072.8945199679993,20
63,5196.539337685705,3072.8945199679993,20
64,4911.615112661,3169.4512803064,20
65,4740.206261157865,3281.45634612114,20
66,4596.6973675646,3286.219392515349,20
67,4334.597904073746,3239.2597757303797,20
68,4049.4599735708202,3298.7207732784113,20
69,4049.4599735708202,3298.7207732784113,20
70,4021.03135191274,3309.49581465444,20
71,4021.03135191274,3309.49581465444,20
72,3921.0313519127403,3237.824267887805,20
73,3869.3575831946955,3185.8097031174666,20
74,3655.6317531743903,2973.9569393164347,20
75,3655.6317531743903,2973.9569393164347,20
76,3655.6317531743903,2973.9569393164347,20
77,3469.0439297201347,2843.9365992547637,20
78,3469.0439297201347,2843.9365992547637,20
79,3300.714172941184,2534.3553772547884,20
80,3201.5343642211747,2453.7828770704873,20
81,2918.275593617295,2481.126862829792,20
82,2918.275593617295,2481.126862829792,20
83,2838.50463753621,2550.421202817697,20
84,2762.1699894099397,2537.910749355735,20
85,2482.91221845126,2595.466322714583,20
86,2354.494390179435,2652.7185314740336,20
87,2181.23761152055,2657.841705154374,20
88,2181.23761152055,2657.841705154374,20
89,2181.23761152055,2657.841705154374,20
90,1932.036695878865,2465.749068692056,20
91,1762.3672259689702,2476.574486424498,20
92,1762.3672259689702,2476.574486424498,20
93,1761.567504166405,2477.1707786357147,20
94,1761.55207729502,2477.182322584915,20
95,1744.956653478,2482.740930185376,20
96,1716.620927832475,2500.0817863102357,20
97,1696.5991667882802,2485.7969457862614,20
98,1696.5991667882802,2485.7969457862614,20
99,1696.5935473111251,2485.800981736125,20
100,1696.5935473111251,2485.800981736125,20
101,1534.56508099444,2344.3349865743085,20
102,1476.46249616508,2367.350660376232,20
103,1476.46249616508,2367.350660376232,20
104,1339.9085478963448,2372.8105392271623,20
105,1219.908547896345,2334.1619512227608,20
106,1219.908547896345,2334.1619512227608,20
107,1219.908547896345,2334.1619512227608,20
108,1199.908547896345,2328.833626229662,20
109,1199.908547896345,2328.833626229662,20
110,1179.865711461225,2323.334743851525,20
111,1139.8025823315552,2165.0143611048265,20
112,1139.8025823315552,2165.0143611048265,20
113,1103.030772230545,2022.5392632868993,20
114,1103.024168166135,2022.5430502391641,20
115,1101.3251363592801,2023.4989013513457,20
116,1101.3251363592801,2023.4989013513457,20
117,1101.3251363592801,2023.4989013513457,20
118,1101.323165609075,2023.5000299401374,20
119,1101.254039922215,2023.5395553275685,20
120,1101.254039922215,2023.5395553275685,20
121,992.994491951595,2028.4033459064178,20
122,992.9916527822701,2028.4048074540906,20
123,992.8484591808949,2028.4784012586292,20
124,961.132372896325,2025.8749942616087,20
125,961.132372896325,2025.8749942616087,20
126,890.2180484382,1837.9326565590006,20
127,890.2180484382,1837.9326565590006,20
128,809.90963290611,1802.935297754472,20
129,772.5467279355801,1768.4879024217455,20
130,772.5372378173299,1768.4922642760337,20
131,752.5316681182251,1770.4285876478107,20
132,732.540327267335,1776.864505112748,20
133,677.03836548646,1756.3291421790586,20
134,657.04742714148,1761.914949841893,20
135,657.04742714148,1761.914949841893,20
136,657.03569492662,1761.9195490736413,20
137,580.416657029715,1453.5317739759614,20
138,548.1072241539399,1328.5844984924454,20
139,502.8660405236049,1161.1763274988496,20
140,484.83010048407994,1125.920562377978,20
141,482.82073119718495,1122.3435340629533,20
142,482.8184227376199,1122.3445790169967,20
143,482.815071765625,1122.3460953818594,20
144,482.8116324773599,1122.3476517308507,20
145,482.77801191717,1122.362840529165,20
146,470.47283928976503,1101.4073965293821,20
147,470.457318208745,1101.4143646470895,20
148,470.457318208745,1101.4143646470895,20
149,470.45686242910494,1101.4145694648557,20
150,470.443161370355,1101.4207219066625,20
151,445.20197774001997,1066.0222143481956,20
152,445.200943213995,1066.0226688918185,20
153,407.45755788343,1034.0346785190718,20
154,391.02046958089505,1028.484313728397,20
155,371.13303261432003,1032.1406062819417,20
156,371.129570628735,1032.1419123525238,20
157,371.124228131425,1032.1439336027233,20
158,362.817813663225,1031.172787090118,20
159,362.81137108967,1031.175170387711,20
160,362.81137108967,1031.175170387711,20
161,362.811272760845,1031.1752067859554,20
162,362.81045666800503,1031.1755087687104,20
163,362.81045666800503,1031.1755087687104,20
164,362.803386662805,1031.1781247066347,20
165,362.78760478905997,1031.1839355160962,20
166,362.78731773858,1031.1840417540207,20
167,352.424065247345,988.1504835861053,20
168,352.424065247345,988.1504835861053,20
169,352.423030791965,988.1508716536016,20
170,352.421515970975,988.1514399888646,20
171,352.421515970975,988.1514399888646,20
172,332.424540491335,991.1800190271807,20
173,332.424088302305,991.1801785279882,20
174,332.424088302305,991.1801785279882,20
175,332.421314359385,991.1811551305121,20
176,332.419618654005,991.1817532926965,20
177,332.414483618765,991.1835615722575,20
178,332.41245401532495,991.18427739074,20
179,332.41194136391493,991.1844582500331,20
180,332.41170285982497,991.1845424120445,20
181,332.41170285982497,991.1845424120445,20
182,332.41160436238,991.1845771368382,20
183,332.41157118638995,991.1845888426293,20
184,332.41084419916496,991.1848453256293,20
185,332.41068140665993,991.184902765965,20
186,332.40983311073995,991.185201987178,20
187,332.409420566005,991.1853475209884,20
188,332.40669524470997,991.186308902637,20
189,332.40628652905497,991.1864530954613,20
190,332.40613639017494,991.1865060615639,20
191,332.40493434365,991.1869301778964,20
192,332.40158233060004,991.1881091141058,20
193,332.38847918214,991.192719070396,20
194,332.38558182511997,991.1937397703226,20
195,332.38505289563,991.1939264132482,20
196,305.126841128735,879.1796871003559,20
197,296.89288651426995,845.8819844648276,20
198,296.891584854005,845.8824650944217,20
199,296.891584854005,845.8824650944217,20
200,236.89158485400498,615.4866168508787,20
201,236.89155942382496,615.4866271446625,20
202,236.89155942382496,615.4866271446625,20
203,236.88995787212997,615.487275548251,20
204,148.55518528072997,381.03952842232223,20
205,148.55459613525497,381.0397698998198,20
206,148.55196327938995,381.0408482805708,20
207,148.54986580093995,381.04170750756987,20
208,148.54956403189996,381.04183114772235,20
209,148.548734390125,381.04217086159343,20
210,148.54870877963998,381.0421813642641,20
211,148.54702546631498,381.04287113007337,20
212,148.54691680167997,381.04291566229375,20
213,148.54691680167997,381.04291566229375,20
214,148.54650520899,381.0430839113455,20
215,148.54474559580495,381.04380492219326,20
216,148.54467498416497,381.0438338556583,20
217,148.54425241254498,381.0440070937528,20
218,148.54259145180498,381.04468781961174,20
219,148.54222884374,381.04483646454236,20
220,148.539366842525,381.0460079805051,20
221,148.53876172369496,381.0462560201202,20
222,148.53625287718995,381.04728429393185,20
223,148.53578055089497,381.04747784659367,20
224,148.53571583142497,381.04750437660863,20
225,148.53506985553494,381.04776915714865,20
226,148.53506985553494,381.04776915714865,20
227,148.53506985553494,381.04776915714865,20
228,148.53345241460497,381.0484319030162,20
229,148.53285690707497,381.048675512222,20
230,148.53285690707497,381.048675512222,20
231,148.53216232839495,381.04896019399644,20
232,148.53193269424497,381.0490543313048,20
233,148.53193269424497,381.0490543313048,20
234,148.53174790114497,381.04913010221196,20
235,148.53167695767496,381.04915918431647,20
236,148.53167695767496,381.04915918431647,20
237,148.53161416613497,381.0491849258034,20
238,148.53161416613497,381.0491849258034,20
239,128.531233225765,330.0397418666784,20
240,128.531233225765,330.0397418666784,20
241,128.531233225765,330.0397418666784,20
242,128.53105675335001,330.03981413938794,20
243,128.53105675335001,330.03981413938794,20
244,128.53084748552,330.0398998220555,20
245,128.53069103218502,330.03996390900033,20
246,90.099591251695,290.0662185652411,20
247,90.099591251695,290.0662185652411,20
248,90.09956729100502,290.06622638928013,20
249,90.09952527237502,290.06624011222414,20
250,90.099499716835,290.06624845677135,20
251,90.09930057073002,290.0663131608526,20
252,88.59084531117,290.4659318007602,20
253,88.59084531117,290.4659318007602,20
254,88.59084531117,290.4659318007602,20
255,88.590761255675,290.4659587412037,20
256,88.59060169480502,290.46600989279654,20
257,88.590548460845,290.46602696418677,20
258,88.59036845414501,290.4660846521361,20
259,88.58976478522,290.4662781992517,20
260,88.58954624186501,290.4663482570251,20
261,88.58910496063001,290.46648975054245,20
262,88.589038359445,290.466511101099,20
263,88.58857072155001,290.46666104121755,20
264,88.58847694483002,290.4666911035844,20
265,88.58807307421,290.4668205859535,20
266,88.58807307421,290.4668205859535,20
267,88.58790715325502,290.4668737750483,20
268,88.58755040237502,290.46698815482745,20
269,88.58750351245001,290.4670031918071,20
270,88.58746377904501,290.4670159334025,20
271,88.58725682531,290.4670822278962,20
272,88.58723480603501,290.46708928566676,20
273,88.58720249287,290.46709964493925,20
274,88.58720249287,290.46709964493925,20
275,88.58638669691001,290.46736116957516,20
276,88.58638669691001,290.46736116957516,20
277,88.58638669691001,290.46736116957516,20
278,88.58623967689002,290.4674083146899,20
279,88.58620478534502,290.4674195036277,20
280,88.58593414388501,290.46750620532646,20
281,88.58593414388501,290.46750620532646,20
282,88.58567360255502,290.4675897468161,20
283,88.58567360255502,290.4675897468161,20
284,88.58567360255502,290.4675897468161,20
285,88.58558138120002,290.4676193058189,20
286,88.58558138120002,290.4676193058189,20
287,88.58540688522002,290.46767524312173,20
288,88.56890797987003,290.47290675415985,20
289,88.56890797987003,290.47290675415985,20
290,88.56890797987003,290.47290675415985,20
291,88.56890797987003,290.47290675415985,20
292,88.56890797987003,290.47290675415985,20
293,88.56880103186002,290.47294103271435,20
294,88.56880103186002,290.47294103271435,20
295,88.56852510971501,290.473029471751,20
296,88.56851651303501,290.4730322277953,20
297,88.568425848175,290.4730612669673,20
298,88.568425848175,290.4730612669673,20
299,88.5679488682,290.4732141615141,20
300,88.56794662822502,290.47321487896164,20
301,88.56794662822502,290.47321487896164,20
302,88.56794662822502,290.47321487896164,20
303,88.56794662822502,290.47321487896164,20
304,88.56794662822502,290.47321487896164,20
305,88.56793962893501,290.473217120785,20
306,88.56791151905001,290.473226124426,20
307,88.56787263306501,290.47323847633595,20
308,88.56786924689001,290.47323956191633,20
309,88.56786924689001,290.47323956191633,20
310,88.56786924689001,290.47323956191633,20
311,88.56057515388002,290.4755583206871,20
312,88.56057515388002,290.4755583206871,20
313,88.56057515388002,290.4755583206871,20
314,88.56057515388002,290.4755583206871,20
315,88.560545211375,290.4755679183125,20
316,88.560545211375,290.4755679183125,20
317,88.55741889538501,290.4765628753312,20
318,88.55741889538501,290.4765628753312,20
319,88.557368747955,290.4765789488597,20
320,88.557368747955,290.4765789488597,20
321,88.557328157705,290.4765919591947,20
322,88.55616890618,290.4769632341754,20
323,88.556111717055,290.47698156494937,20
324,88.556111717055,290.47698156494937,20
325,88.556111717055,290.47698156494937,20
326,88.556111717055,290.47698156494937,20
327,88.556111717055,290.47698156494937,20
328,88.556111717055,290.47698156494937,20
329,88.556111717055,290.47698156494937,20
330,88.556111717055,290.47698156494937,20
331,88.55609499176501,290.4769869259325,20
332,88.55587602312501,290.47705711405723,20
333,88.55587602312501,290.47705711405723,20
334,88.55587602312501,290.47705711405723,20
335,88.55242281012002,290.4781568638165,20
336,88.55232090426,290.4781895284032,20
337,88.55232090426,290.4781895284032,20
338,88.55229821769001,290.4781968003824,20
339,88.55229821769001,290.4781968003824,20
340,88.55217700432999,290.4782356548496,20
341,88.552009286995,290.4782894176433,20
342,88.552009286995,290.4782894176433,20
343,88.552009286995,290.4782894176433,20
344,88.552009286995,290.4782894176433,20
345,88.552009286995,290.4782894176433,20
346,88.552009286995,290.4782894176433,20
347,88.552009286995,290.4782894176433,20
348,88.552009286995,290.4782894176433,20
349,88.552009286995,290.4782894176433,20
350,88.552009286995,290.4782894176433,20
351,88.552009286995,290.4782894176433,20
352,88.552009286995,290.4782894176433,20
353,88.552009286995,290.4782894176433,20
354,88.552009286995,290.4782894176433,20
355,88.551054893795,290.4785951298012,20
356,88.551054893795,290.4785951298012,20
357,88.55091293522,290.4786406074404,20
358,88.55091293522,290.4786406074404,20
359,88.55091293522,290.4786406074404,20
360,88.55091293522,290.4786406074404,20
361,88.55083685531501,290.4786648454584,20
362,88.55083685531501,290.4786648454584,20
363,88.55083685531501,290.4786648454584,20
364,88.55083685531501,290.4786648454584,20
365,88.55083685531501,290.4786648454584,20
366,88.55083536480501,290.47866532325196,20
367,88.55083536480501,290.47866532325196,20
368,88.55083536480501,290.47866532325196,20
369,88.54431780955001,290.4807177026783,20
370,88.54431780955001,290.4807177026783,20
371,88.54431780955001,290.4807177026783,20
372,88.54431780955001,290.4807177026783,20
373,88.54431780955001,290.4807177026783,20
374,88.54431780955001,290.4807177026783,20
375,88.54431780955001,290.4807177026783,20
376,88.54431780955001,290.4807177026783,20
377,88.542789792055,290.48119929680945,20
378,88.511684600145,290.4910376698738,20
379,88.511684600145,290.4910376698738,20
380,88.511684600145,290.4910376698738,20
381,88.50816944121502,290.4921630212735,20
382,88.50058495477501,290.49457189078953,20
383,88.50058495477501,290.49457189078953,20
384,88.50058495477501,290.49457189078953,20
385,88.50058495477501,290.49457189078953,20
386,88.50058495477501,290.49457189078953,20
387,88.50058495477501,290.49457189078953,20
388,80.20511378315001,278.2789584697355,20
389,80.20511378315001,278.2789584697355,20
390,80.20511378315001,278.2789584697355,20
391,80.20511378315001,278.2789584697355,20
392,80.20511378315001,278.2789584697355,20
393,80.20511378315001,278.2789584697355,20
394,80.20511378315001,278.2789584697355,20
395,80.20389659048001,278.2793252462808,20
396,80.20389659048001,278.2793252462808,20
397,20.332967107945002,89.36608550994515,20
398,20.33286101459,89.36611073913372,20
399,20.33286101459,89.36611073913372,20
400,20.32230533462,89.36860501069408,20
401,20.32230533462,89.36860501069408,20
402,20.32230533462,89.36860501069408,20
403,20.32230533462,89.36860501069408,20
404,20.32230533462,89.36860501069408,20
405,20.32207663188,89.36865942092864,20
406,20.32207663188,89.36865942092864,20
407,20.32207663188,89.36865942092864,20
408,20.32207663188,89.36865942092864,20
409,20.32207663188,89.36865942092864,20
410,0.3707850343950001,0.576915225936676,20
411,0.3707850343950001,0.576915225936676,20
412,0.3354109625600001,0.5572332882098447,20
413,0.3354109625600001,0.5572332882098447,20
414,0.3354109625600001,0.5572332882098447,20
415,0.3354109625600001,0.5572332882098447,20
416,0.3354109625600001,0.5572332882098447,20
417,0.33257580717500007,0.5575231375701357,20
418,0.33257580717500007,0.5575231375701357,20
419,0.33257580717500007,0.5575231375701357,20
420,0.33257580717500007,0.5575231375701357,20
421,0.33257580717500007,0.5575231375701357,20
422,0.33257580717500007,0.5575231375701357,20
423,0.33257580717500007,0.5575231375701357,20
424,0.33257580717500007,0.5575231375701357,20
425,0.33234449053000004,0.5576162923598746,20
426,0.329431545795,0.5566741941911306,20
427,0.329431545795,0.5566741941911306,20
428,0.32745073517000006,0.5567281244144691,20
429,0.32745073517000006,0.5567281244144691,20
430,0.32630775191500005,0.55664197873803,20
431,0.3250646976550001,0.5570589132467653,20
432,0.3250646976550001,0.5570589132467653,20
433,0.3247701204700001,0.5571658016654422,20
434,0.3247701204700001,0.5571658016654422,20
435,0.3247491551600001,0.5571747514861701,20
436,0.3244713039550001,0.5572783934653284,20
437,0.32283249720500007,0.5571600180508407,20
438,0.32225956573,0.5573806852621056,20
439,0.32225956573,0.5573806852621056,20
440,0.32225956573,0.5573806852621056,20
441,0.32224568863,0.5573861751040582,20
442,0.32224568863,0.5573861751040582,20
443,0.32218778376500007,0.5574065062938951,20
444,0.32218778376500007,0.5574065062938951,20
445,0.321213306075,0.5577730955054916,20
446,0.32104650179500005,0.5578025623645116,20
447,0.320450068495,0.5578391169453111,20
448,0.320450068495,0.5578391169453111,20
449,0.20127717766000003,0.16119938692284436,20
450,0.20124258322,0.16122266724952478,20
451,0.201082153925,0.16126082637035186,20
452,0.20103748187999998,0.16128551529957977,20
453,0.199708485255,0.15829550934203285,20
454,0.19811020673,0.1550666186950992,20
455,0.19778173132000001,0.15529868545506506,20
456,0.195793563905,0.15195712718153287,20
457,0.195793563905,0.15195712718153287,20
458,0.19565978622,0.15203228780563163,20
459,0.195521873355,0.15200632643997983,20
460,0.195521873355,0.15200632643997983,20
461,0.195501835205,0.15197232883795764,20
462,0.19432699336499998,0.1500591470248478,20
463,0.19417251020499998,0.15013956173646248,20
464,0.19417251020499998,0.15013956173646248,20
465,0.19417251020499998,0.15013956173646248,20
466,0.19417251020499998,0.15013956173646248,20
467,0.193569891135,0.14922037037865488,20
468,0.193569891135,0.14922037037865488,20
469,0.193569891135,0.14922037037865488,20
470,0.193569891135,0.14922037037865488,20
471,0.193569891135,0.14922037037865488,20
472,0.193569891135,0.14922037037865488,20
473,0.193431804575,0.14901580862081118,20
474,0.193431804575,0.14901580862081118,20
475,0.19302100488,0.14904019621469525,20
476,0.19267087621499998,0.14877391090147749,20
477,0.192523119535,0.14875141652812754,20
478,0.192523119535,0.14875141652812754,20
479,0.192523119535,0.14875141652812754,20
480,0.191484216195,0.14889669088222146,20
481,0.19114480031,0.14840944324997576,20
482,0.19061400431500003,0.14767551849454108,20
483,0.18940668768500002,0.14801390030853304,20
484,0.18852683478500004,0.1483875163681213,20
485,0.18852683478500004,0.1483875163681213,20
486,0.18831977196000002,0.14810884779344405,20
487,0.18822710477,0.14816600157481577,20
488,0.18822710477,0.14816600157481577,20
489,0.18822701983,0.1481659870171641,20
490,0.18822701983,0.1481659870171641,20
491,0.18822701983,0.1481659870171641,20
492,0.18822701983,0.1481659870171641,20
493,0.18790875632,0.14819724372113782,20
494,0.18724510811,0.14854231935592485,20
495,0.18724510811,0.14854231935592485,20
496,0.186604123755,0.14853964717849638,20
497,0.18411261935,0.14794414351899188,20
498,0.18404432298,0.14785123783503723,20
499,0.18404432298,0.14785123783503723,20
500,0.18404432298,0.14785123783503723,20
501,0.184033462695,0.14785018681838705,20
502,0.18399290923,0.14784640316902675,20
503,0.183567339995,0.14782011173009288,20
504,0.18138986470000001,0.14781423758863757,20
505,0.179877381885,0.14790996771077713,20
506,0.17983174242000002,0.14793279130911566,20
507,0.17941385976000002,0.1479948941466892,20
508,0.17915797475,0.14764445550939004,20
509,0.17915797475,0.14764445550939004,20
510,0.17831323504000002,0.14789840494720313,20
511,0.17807773413,0.14798631621544406,20
512,0.17701580702,0.14847490524002815,20
513,0.17701580702,0.14847490524002815,20
514,0.17701580702,0.14847490524002815,20
515,0.17701580702,0.14847490524002815,20
516,0.176992843075,0.148489005610725,20
517,0.176992843075,0.148489005610725,20
518,0.176992843075,0.148489005610725,20
519,0.172180537525,0.13369713126175603,20
520,0.172180537525,0.13369713126175603,20
521,0.172180537525,0.13369713126175603,20
522,0.172146541435,0.13371521890166096,20
523,0.172146541435,0.13371521890166096,20
524,0.171683015905,0.13375795680473732,20
525,0.171683015905,0.13375795680473732,20
526,0.171546125615,0.13382673420619054,20
527,0.171546125615,0.13382673420619054,20
528,0.171302363605,0.13395604640306566,20
529,0.17128906833,0.13396455415924105,20
530,0.17080474118,0.13311096439330786,20
531,0.17080474118,0.13311096439330786,20
532,0.17080474118,0.13311096439330786,20
533,0.17080474118,0.13311096439330786,20
534,0.170786343605,0.1331227850867694,20
535,0.170786343605,0.1331227850867694,20
536,0.170786343605,0.1331227850867694,20
537,0.17005230595,0.1310510956762452,20
538,0.170049267195,0.13105306593391391,20
539,0.170049267195,0.13105306593391391,20
540,0.16679196725999998,0.12250027113610364,20
541,0.16679196725999998,0.12250027113610364,20
542,0.162365731465,0.11287017046078002,20
543,0.162365731465,0.11287017046078002,20
544,0.162365731465,0.11287017046078002,20
545,0.162365731465,0.11287017046078002,20
546,0.160586692195,0.10976990351254585,20
547,0.16058058845999998,0.10977336465945313,20
548,0.15785445519,0.10600984382668992,20
549,0.15785445519,0.10600984382668992,20
550,0.15785445519,0.10600984382668992,20
551,0.15720366209499997,0.10530038859911316,20
552,0.15712848784,0.10534465135097956,20
553,0.15712848784,0.10534465135097956,20
554,0.15712848784,0.10534465135097956,20
555,0.15712848784,0.10534465135097956,20
556,0.15712848784,0.10534465135097956,20
557,0.15712848784,0.10534465135097956,20
558,0.15712848784,0.10534465135097956,20
559,0.15712848784,0.10534465135097956,20
560,0.15712848784,0.10534465135097956,20
561,0.15712848784,0.10534465135097956,20
562,0.15596800466,0.10401253653792535,20
563,0.15596800466,0.10401253653792535,20
564,0.15596800466,0.10401253653792535,20
565,0.15596800466,0.10401253653792535,20
566,0.15596800466,0.10401253653792535,20
567,0.15596800466,0.10401253653792535,20
568,0.155657479385,0.10369300058831013,20
569,0.15561766931999998,0.10371665347006725,20
570,0.15498510860499998,0.10312043204255888,20
571,0.15486181560999998,0.10301286706836464,20
572,0.15393017554,0.10235219667642236,20
573,0.15393017554,0.10235219667642236,20
574,0.15393017554,0.10235219667642236,20
575,0.15393017554,0.10235219667642236,20
576,0.15393017554,0.10235219667642236,20
577,0.15392378738999998,0.10235602131262189,20
578,0.15392378738999998,0.10235602131262189,20
579,0.15385385022499998,0.10239840520259703,20
580,0.153838856725,0.10240761374912727,20
581,0.153838856725,0.10240761374912727,20
582,0.153838856725,0.10240761374912727,20
583,0.153838856725,0.10240761374912727,20
584,0.153838856725,0.10240761374912727,20
585,0.153838856725,0.10240761374912727,20
586,0.153368331355,0.1021019683974357,20
587,0.153368331355,0.1021019683974357,20
588,0.15000611379,0.09951499846287304,20
589,0.15000611379,0.09951499846287304,20
590,0.15000611379,0.09951499846287304,20
591,0.15000611379,0.09951499846287304,20
592,0.15000611379,0.09951499846287304,20
593,0.15000611379,0.09951499846287304,20
594,0.15000611379,0.09951499846287304,20
595,0.15000611379,0.09951499846287304,20
596,0.15000611379,0.09951499846287304,20
597,0.15000611379,0.09951499846287304,20
598,0.14999114162,0.09952321590463444,20
599,0.1497365575,0.09939077289934839,20
600,0.1497365575,0.09939077289934839,20
601,0.1497365575,0.09939077289934839,20
602,0.1497365575,0.09939077289934839,20
603,0.1497365575,0.09939077289934839,20
604,0.14973342490000002,0.099392491684902,20
605,0.14973342490000002,0.099392491684902,20
606,0.14973342490000002,0.099392491684902,20
607,0.149727306565,0.09939614489019429,20
608,0.149727306565,0.09939614489019429,20
609,0.148912827,0.09909850540596368,20
610,0.148912827,0.09909850540596368,20
611,0.148912827,0.09909850540596368,20
612,0.14815171356499998,0.09894083607632156,20
613,0.14797949180999997,0.09887043785931618,20
614,0.14797949180999997,0.09887043785931618,20
615,0.14797949180999997,0.09887043785931618,20
616,0.14797949180999997,0.09887043785931618,20
617,0.14794582243499999,0.09888857114570951,20
618,0.14794582243499999,0.09888857114570951,20
619,0.14794582243499999,0.09888857114570951,20
620,0.142171225735,0.08808931604460145,20
621,0.14214053534499999,0.0881075387888259,20
622,0.14132862153499998,0.0875755256568972,20
623,0.14132862153499998,0.0875755256568972,20
624,0.14132862153499998,0.0875755256568972,20
625,0.14132862153499998,0.0875755256568972,20
626,0.139889270525,0.08748195594550037,20
627,0.139889270525,0.08748195594550037,20
628,0.139889270525,0.08748195594550037,20
629,0.139889270525,0.08748195594550037,20
630,0.139889270525,0.08748195594550037,20
631,0.139889270525,0.08748195594550037,20
632,0.132027588225,0.060655392257755646,20
633,0.132027588225,0.060655392257755646,20
634,0.132027588225,0.060655392257755646,20
635,0.13190218193499997,0.060734089293033026,20
636,0.13190218193499997,0.060734089293033026,20
637,0.13190218193499997,0.060734089293033026,20
638,0.13094390878,0.060104226073848514,20
639,0.130916593875,0.06012180448909856,20
640,0.130916593875,0.06012180448909856,20
641,0.130916593875,0.06012180448909856,20
642,0.130916593875,0.06012180448909856,20
643,0.130916593875,0.06012180448909856,20
644,0.13086728909499998,0.060154149419094895,20
645,0.13086728909499998,0.060154149419094895,20
646,0.13086728909499998,0.060154149419094895,20
647,0.13086728909499998,0.060154149419094895,20
648,0.130830887855,0.06017853663817196,20
649,0.130830887855,0.06017853663817196,20
650,0.13062534048,0.06018271637440036,20
651,0.13062534048,0.06018271637440036,20
652,0.13062534048,0.06018271637440036,20
653,0.13062534048,0.06018271637440036,20
654,0.13019892447499998,0.058828454015799884,20
655,0.130139517235,0.05879747602196744,20
656,0.130139517235,0.05879747602196744,20
657,0.130139517235,0.05879747602196744,20
658,0.130139517235,0.05879747602196744,20
659,0.129907113045,0.058687688289940816,20
660,0.12946103596,0.05729878755857047,20
661,0.12946103596,0.05729878755857047,20
662,0.129443681995,0.057310720641445954,20
663,0.12883042752,0.05546189605437898,20
664,0.12883042752,0.05546189605437898,20
665,0.128733575795,0.05553153031143461,20
666,0.12807814066,0.05562401483640039,20
667,0.12807814066,0.05562401483640039,20
668,0.12807814066,0.05562401483640039,20
669,0.12807814066,0.05562401483640039,20
670,0.12807814066,0.05562401483640039,20
671,0.12807814066,0.05562401483640039,20
672,0.12797956688,0.05565126787828925,20
673,0.12750380214,0.05545688835305993,20
674,0.12750380214,0.05545688835305993,20
675,0.12750380214,0.05545688835305993,20
676,0.12750380214,0.05545688835305993,20
677,0.126144283965,0.051605186570336095,20
678,0.12612603878,0.05159840204669975,20
679,0.12600451378000002,0.0516352061098507,20
680,0.12600451378000002,0.0516352061098507,20
681,0.12600451378000002,0.0516352061098507,20
682,0.12600451378000002,0.0516352061098507,20
683,0.12595900064999999,0.05165045501275824,20
684,0.12595900064999999,0.05165045501275824,20
685,0.12485173230500002,0.04893472462821064,20
686,0.12397913457500001,0.047206715091905375,20
687,0.12286835555,0.044369043493025125,20
688,0.12286835555,0.044369043493025125,20
689,0.12286835555,0.044369043493025125,20
690,0.122860627065,0.044371583359388185,20
691,0.12196667467,0.04219398902036127,20
692,0.12196667467,0.04219398902036127,20
693,0.12193111333,0.04220584868583484,20
694,0.12193111333,0.04220584868583484,20
695,0.12193111333,0.04220584868583484,20
696,0.12144444711499999,0.04113530828938614,20
697,0.12144444711499999,0.04113530828938614,20
698,0.12144444711499999,0.04113530828938614,20
699,0.12144444711499999,0.04113530828938614,20
700,0.12144444711499999,0.04113530828938614,20
701,0.12144444711499999,0.04113530828938614,20
702,0.121281157765,0.041196334305360044,20
703,0.120463432185,0.03917450648079932,20
704,0.120463432185,0.03917450648079932,20
705,0.120463432185,0.03917450648079932,20
706,0.120463432185,0.03917450648079932,20
707,0.12036455132500001,0.03913034190989134,20
708,0.12005119044000001,0.039257575113888284,20
709,0.12005119044000001,0.039257575113888284,20
710,0.11974385268500001,0.03914974354583227,20
711,0.11956086339500001,0.03893773934822044,20
712,0.11950202154,0.038925368147044545,20
713,0.11950202154,0.038925368147044545,20
714,0.11950202154,0.038925368147044545,20
715,0.11950202154,0.038925368147044545,20
716,0.11950202154,0.038925368147044545,20
717,0.11950202154,0.038925368147044545,20
718,0.11950202154,0.038925368147044545,20
719,0.11950202154,0.038925368147044545,20
720,0.11950202154,0.038925368147044545,20
721,0.11950202154,0.038925368147044545,20
722,0.11950202154,0.038925368147044545,20
723,0.11950202154,0.038925368147044545,20
724,0.119495968525,0.038928350158055354,20
725,0.119495968525,0.038928350158055354,20
726,0.118881612755,0.03762908400058536,20
727,0.118881612755,0.03762908400058536,20
728,0.11887717284000002,0.037631191354578784,20
729,0.11887717284000002,0.037631191354578784,20
730,0.11887717284000002,0.037631191354578784,20
731,0.11887717284000002,0.037631191354578784,20
732,0.11887717284000002,0.037631191354578784,20
733,0.11870438539000001,0.03760121184592484,20
734,0.11863482722,0.0376488115386505,20
735,0.11863482722,0.0376488115386505,20
736,0.11859941330000001,0.03766574312226693,20
737,0.11859941330000001,0.03766574312226693,20
738,0.11859941330000001,0.03766574312226693,20
739,0.11859941330000001,0.03766574312226693,20
740,0.11859941330000001,0.03766574312226693,20
741,0.11854226873500003,0.03765916148527706,20
742,0.11854029425000001,0.037660121886675,20
743,0.11844650673000001,0.03767205619171489,20
744,0.11844650673000001,0.03767205619171489,20
745,0.11844650673000001,0.03767205619171489,20
746,0.11832695972500003,0.03743625962827627,20
747,0.11829696810500001,0.03745092334199853,20
748,0.118280460165,0.037462724714707886,20
749,0.118280460165,0.037462724714707886,20
750,0.11824035210000002,0.03747635018551671,20
751,0.11824035210000002,0.03747635018551671,20
752,0.11824035210000002,0.03747635018551671,20
753,0.11824035210000002,0.03747635018551671,20
754,0.11824035210000002,0.03747635018551671,20
755,0.11801324369000002,0.03704544535706038,20
756,0.11796922508,0.03704255343996193,20
757,0.11791020241999998,0.03706400579485429,20
758,0.11791020241999998,0.03706400579485429,20
759,0.11791020241999998,0.03706400579485429,20
760,0.11791020241999998,0.03706400579485429,20
761,0.11788694020999999,0.037080813165530156,20
762,0.11788694020999999,0.037080813165530156,20
763,0.11788694020999999,0.037080813165530156,20
764,0.11779053803999999,0.03707791140572378,20
765,0.11779053803999999,0.03707791140572378,20
766,0.11779053803999999,0.03707791140572378,20
767,0.11758577802,0.03675488425967219,20
768,0.11755912322499999,0.03677443611039849,20
769,0.11738325805000001,0.03678361892567021,20
770,0.11738325805000001,0.03678361892567021,20
771,0.11738325805000001,0.03678361892567021,20
772,0.11738325805000001,0.03678361892567021,20
773,0.117364107075,0.03679072624575793,20
774,0.11732983782499999,0.036803938257756116,20
775,0.11732983782499999,0.036803938257756116,20
776,0.11727726881,0.03684322347064981,20
777,0.11720850330500002,0.03685116459571529,20
778,0.11720850330500002,0.03685116459571529,20
779,0.11720850330500002,0.03685116459571529,20
780,0.11720850330500002,0.03685116459571529,20
781,0.11720850330500002,0.03685116459571529,20
782,0.11715162701,0.03687426277548728,20
783,0.117151339965,0.036874300808736875,20
784,0.117151339965,0.036874300808736875,20
785,0.117151339965,0.036874300808736875,20
786,0.117151339965,0.036874300808736875,20
787,0.117151339965,0.036874300808736875,20
788,0.117151339965,0.036874300808736875,20
789,0.117151339965,0.036874300808736875,20
790,0.117151339965,0.036874300808736875,20
791,0.11714652709,0.03687633518554241,20
792,0.11714652709,0.03687633518554241,20
793,0.11714652709,0.03687633518554241,20
794,0.11714652709,0.03687633518554241,20
795,0.11713951464000001,0.036881654890941765,20
796,0.11713951464000001,0.036881654890941765,20
797,0.11713951464000001,0.036881654890941765,20
798,0.11713951464000001,0.036881654890941765,20
799,0.11713951464000001,0.036881654890941765,20
800,0.11710398127999999,0.03690900862292037,20
801,0.11706625162999999,0.03693877921882936,20
802,0.11706625162999999,0.03693877921882936,20
803,0.11706625162999999,0.03693877921882936,20
804,0.11706625162999999,0.03693877921882936,20
805,0.11706625162999999,0.03693877921882936,20
806,0.11706625162999999,0.03693877921882936,20
807,0.11706625162999999,0.03693877921882936,20
808,0.11706625162999999,0.03693877921882936,20
809,0.11706625162999999,0.03693877921882936,20
810,0.11706625162999999,0.03693877921882936,20
811,0.11706625162999999,0.03693877921882936,20
812,0.11706625162999999,0.03693877921882936,20
813,0.11706625162999999,0.03693877921882936,20
814,0.11706625162999999,0.03693877921882936,20
815,0.11706625162999999,0.03693877921882936,20
816,0.11706625162999999,0.03693877921882936,20
817,0.11706625162999999,0.03693877921882936,20
818,0.11706625162999999,0.03693877921882936,20
819,0.11706625162999999,0.03693877921882936,20
820,0.11706625162999999,0.03693877921882936,20
821,0.11706625162999999,0.03693877921882936,20
822,0.11706625162999999,0.03693877921882936,20
823,0.11706625162999999,0.03693877921882936,20
824,0.11706625162999999,0.03693877921882936,20
825,0.11706625162999999,0.03693877921882936,20
826,0.11706625162999999,0.03693877921882936,20
827,0.11706625162999999,0.03693877921882936,20
828,0.11706625162999999,0.03693877921882936,20
829,0.11706625162999999,0.03693877921882936,20
830,0.11706625162999999,0.03693877921882936,20
831,0.11706625162999999,0.03693877921882936,20
832,0.11706625162999999,0.03693877921882936,20
833,0.11706625162999999,0.03693877921882936,20
834,0.10669213213999999,0.03044324981191992,20
835,0.10092895174000001,0.03214764979522136,20
836,0.099072621695,0.030934485208996616,20
837,0.09279086900000001,0.031017109663875508,20
838,0.09279086900000001,0.031017109663875508,20
839,0.08973451145500001,0.031030508825619092,20
840,0.08898115093,0.03136840416233848,20
841,0.08769045664,0.029365614511188992,20
842,0.085331041975,0.026277713033901452,20
843,0.08471450413,0.025143066112734317,20
844,0.08464867245999999,0.025035763160448844,20
845,0.084284908085,0.02419575670508981,20
846,0.084284908085,0.02419575670508981,20
847,0.08400718062,0.024276564303655494,20
848,0.083214626075,0.02407017439643768,20
849,0.08258661515500001,0.023874823577523293,20
850,0.08198042425999999,0.023337039528738127,20
851,0.081360535395,0.022800556914173275,20
852,0.08107728383999999,0.02278441243378819,20
853,0.08069974854999999,0.022983280864055305,20
854,0.08037624409500001,0.02279796129651762,20
855,0.079837412135,0.022679148203254403,20
856,0.07959450604500001,0.02258791707993516,20
857,0.07947199260000001,0.022583775500268997,20
858,0.07937073984,0.022645325680133152,20
859,0.07931711934999996,0.02263247811840606,20
860,0.07917881103999999,0.022597771514080354,20
861,0.07908281444499998,0.022541363544417783,20
862,0.07902195705,0.022522182215536615,20
863,0.079004236735,0.022535813326891148,20
864,0.078970486875,0.02252370045791452,20
865,0.07895619558000001,0.022515563406635387,20
866,0.07893105556499999,0.022481703900269313,20
867,0.07891918484999999,0.022477489768005517,20
868,0.07891228533,0.022476972824727555,20
869,0.07891228533,0.022476972824727555,20
870,0.078911323865,0.022477090242009962,20
871,0.078909763845,0.0224752754334762,20
872,0.07890852853,0.022473427049115632,20
873,0.07890122779,0.02247870192884377,20
874,0.07889969179999999,0.022480086725660854,20
875,0.07889947598,0.02247996230062178,20
876,0.078898879115,0.02247999452127001,20
877,0.07889870938000001,0.022479815988472814,20
878,0.078898647535,0.022479813328783165,20
879,0.078897523545,0.022479664019257963,20
880,0.07889623888,0.022480421319570253,20
881,0.07889623888,0.022480421319570253,20
882,0.07889623888,0.022480421319570253,20
883,0.078896203695,0.02248043690339825,20
884,0.07889587048999999,0.022479665683999932,20
885,0.0788957287,0.022479764608469496,20
886,0.0788957009,0.02247977696031456,20
887,0.07889569016,0.022479761939379936,20
888,0.07889565828999999,0.0224797931947018,20
889,0.07889565828999999,0.0224797931947018,20
890,0.07889565828999999,0.0224797931947018,20
891,0.07889565828999999,0.0224797931947018,20
892,0.07889565828999999,0.0224797931947018,20
893,0.07889565828999999,0.0224797931947018,20
894,0.07889565828999999,0.0224797931947018,20
895,0.07889565828999999,0.0224797931947018,20
896,0.07889565828999999,0.0224797931947018,20
897,0.07889565828999999,0.0224797931947018,20
898,0.07889565828999999,0.0224797931947018,20
899,0.07889565828999999,0.0224797931947018,20
900,0.07889565828999999,0.0224797931947018,20
901,0.07889565828999999,0.0224797931947018,20
902,0.07889565828999999,0.0224797931947018,20
903,0.07889565828999999,0.0224797931947018,20
904,0.07889565828999999,0.0224797931947018,20
905,0.07889565828999999,0.0224797931947018,20
906,0.07889565828999999,0.0224797931947018,20
907,0.07889565828999999,0.0224797931947018,20
908,0.07889565828999999,0.0224797931947018,20
909,0.07889565828999999,0.0224797931947018,20
910,0.07889564425999998,0.022479796156354027,20
911,0.07889564425999998,0.022479796156354027,20
912,0.07889564425999998,0.022479796156354027,20
913,0.07889564425999998,0.022479796156354027,20
914,0.07889564425999998,0.022479796156354027,20
915,0.07889564425999998,0.022479796156354027,20
916,0.07889564425999998,0.022479796156354027,20
917,0.07889564425999998,0.022479796156354027,20
918,0.07889564425999998,0.022479796156354027,20
919,0.07889564425999998,0.022479796156354027,20
920,0.07889564425999998,0.022479796156354027,20
921,0.07889564425999998,0.022479796156354027,20
922,0.07889564425999998,0.022479796156354027,20
923,0.07889564425999998,0.022479796156354027,20
924,0.07889554852,0.022479816371181453,20
925,0.07889525968499998,0.02247987740596198,20
926,0.07889516247999999,0.02247993193499219,20
927,0.07889516247999999,0.02247993193499219,20
928,0.07889510900999999,0.022479851951145793,20
929,0.07889510409999999,0.02247985571436426,20
930,0.07889510409999999,0.02247985571436426,20
931,0.07889510409999999,0.02247985571436426,20
932,0.07889510409999999,0.02247985571436426,20
933,0.07889493993999999,0.02247997026257721,20
934,0.07889493993999999,0.02247997026257721,20
935,0.07889493993999999,0.02247997026257721,20
936,0.07889493993999999,0.02247997026257721,20
937,0.07889493993999999,0.02247997026257721,20
938,0.07889493993999999,0.02247997026257721,20
939,0.07889493993999999,0.02247997026257721,20
940,0.07889493993999999,0.02247997026257721,20
941,0.07889491405499999,0.022479907992974727,20
942,0.07889491405499999,0.022479907992974727,20
943,0.07889491405499999,0.022479907992974727,20
944,0.07889490090999998,0.02247988960818142,20
945,0.07889478857999999,0.022479976164854924,20
946,0.07889478857999999,0.022479976164854924,20
947,0.07889478857999999,0.022479976164854924,20
948,0.07889478857999999,0.022479976164854924,20
949,0.07889478857999999,0.022479976164854924,20
950,0.07889478857999999,0.022479976164854924,20
951,0.07889478857999999,0.022479976164854924,20
952,0.07889478857999999,0.022479976164854924,20
953,0.07889478857999999,0.022479976164854924,20
954,0.07889478857999999,0.022479976164854924,20
955,0.07889478857999999,0.022479976164854924,20
956,0.07889478857999999,0.022479976164854924,20
957,0.07889478857999999,0.022479976164854924,20
958,0.07889478857999999,0.022479976164854924,20
959,0.07889478857999999,0.022479976164854924,20
960,0.07889478857999999,0.022479976164854924,20
961,0.07889478857999999,0.022479976164854924,20
962,0.07889478857999999,0.022479976164854924,20
963,0.07889478857999999,0.022479976164854924,20
964,0.07889478857999999,0.022479976164854924,20
965,0.07889478857999999,0.022479976164854924,20
966,0.0788947719,0.022479985522345737,20
967,0.0788947719,0.022479985522345737,20
968,0.0788947719,0.022479985522345737,20
969,0.0788947719,0.022479985522345737,20
970,0.0788947719,0.022479985522345737,20
971,0.0788947719,0.022479985522345737,20
972,0.0788947719,0.022479985522345737,20
973,0.0788947719,0.022479985522345737,20
974,0.0788947719,0.022479985522345737,20
975,0.0788947719,0.022479985522345737,20
976,0.07889475812999999,0.02247999774687709,20
977,0.07889475812999999,0.02247999774687709,20
978,0.07889475812999999,0.02247999774687709,20
979,0.07889475812999999,0.02247999774687709,20
980,0.07889471725,0.022479910399356092,20
981,0.078894701385,0.02247992147080206,20
982,0.078894701385,0.02247992147080206,20
983,0.078894685815,0.022479933469200512,20
984,0.078894685815,0.022479933469200512,20
985,0.07889463584499999,0.022479977832162736,20
986,0.078894625985,0.02247998750161522,20
987,0.078894625985,0.02247998750161522,20
988,0.07889455953499999,0.022479845521811405,20
989,0.07889455953499999,0.022479845521811405,20
990,0.07889453462,0.02247986290916587,20
991,0.07889453462,0.02247986290916587,20
992,0.07889453462,0.02247986290916587,20
993,0.07889453462,0.02247986290916587,20
994,0.07889447481,0.02247991601079424,20
995,0.07889447481,0.02247991601079424,20
996,0.07889447481,0.02247991601079424,20
997,0.07889447481,0.02247991601079424,20
998,0.07889447481,0.02247991601079424,20
999,0.07889447481,0.02247991601079424,20
1000,0.07889447481,0.02247991601079424,20


==> Tikzplots/convergence_data/turbo_m_Concurrent_orthotropic.csv <==
evaluations,mean,std,count
1,44137.11124119199,30780.596452693033,20
2,28515.436490563727,20916.00734696516,20
3,21470.56932860585,9218.21764752201,20
4,17610.494065216877,9665.187010413314,20
5,15549.645482495243,6575.547629808025,20
6,15362.689592829422,6493.245228398026,20
7,13457.315929507493,6994.554047924864,20
8,12605.41483069306,7169.546771205977,20
9,11155.61040512243,5835.839326127891,20
10,10786.81480069365,5932.110618869052,20
11,10786.81480069365,5932.110618869052,20
12,10233.244176353051,4706.828886486555,20
13,10233.244176353051,4706.828886486555,20
14,10233.244176353051,4706.828886486555,20
15,10111.347840604276,4613.306752345424,20
16,10104.944248242837,4601.35876693703,20
17,9974.511545905192,4698.642583096875,20
18,9974.511545905192,4698.642583096875,20
19,9974.511545905192,4698.642583096875,20
20,9974.511545905192,4698.642583096875,20
21,9946.016390061568,4647.514432823376,20
22,9946.016390061568,4647.514432823376,20
23,9307.200849636447,4485.122183701724,20
24,9169.790763080377,4235.317186997518,20
25,9024.22307448307,4279.991536892454,20
26,8922.179991635068,4083.5636491694104,20
27,8922.179991635068,4083.5636491694104,20
28,8642.179991635068,4082.27726285639,20
29,8604.1126810537,4113.3704868244085,20
30,8604.1126810537,4113.3704868244085,20
31,8604.1126810537,4113.3704868244085,20
32,8603.761215712546,4112.7978654633735,20
33,8490.747982987561,4080.788209768548,20
34,8379.032254235022,4208.167861056831,20
35,7543.942172728855,3514.7470444400064,20
36,7309.325187774375,3420.7729584998874,20
37,7309.325187774375,3420.7729584998874,20
38,6788.1090798995765,2995.490808212491,20
39,6788.1090798995765,2995.490808212491,20
40,6719.023928274271,2967.994673082538,20
41,6554.564745803051,2930.887077933823,20
42,6546.295804635571,2926.037415640007,20
43,6376.559145025466,2444.586271887527,20
44,6173.21353360739,2495.6910471127812,20
45,6173.21353360739,2495.6910471127812,20
46,6173.21353360739,2495.6910471127812,20
47,6173.21353360739,2495.6910471127812,20
48,6173.21353360739,2495.6910471127812,20
49,6135.694678922055,2504.058449793251,20
50,5897.7761914721395,2537.7431856216226,20
51,5897.7761914721395,2537.7431856216226,20
52,5566.64471500783,2821.5491118215355,20
53,5557.880573899635,2813.5288327477288,20
54,5557.880573899635,2813.5288327477288,20
55,5557.880573899635,2813.5288327477288,20
56,5557.880573899635,2813.5288327477288,20
57,5557.880573899635,2813.5288327477288,20
58,5365.266911436695,2679.7493560859266,20
59,5365.266911436695,2679.7493560859266,20
60,5365.266911436695,2679.7493560859266,20
61,5225.266911436695,2760.75476256481,20
62,5115.8019317197195,2823.5569621667396,20
63,5115.8019317197195,2823.5569621667396,20
64,5115.8019317197195,2823.5569621667396,20
65,5115.8019317197195,2823.5569621667396,20
66,5115.8019317197195,2823.5569621667396,20
67,5115.8019317197195,2823.5569621667396,20
68,4998.48055677335,2835.9481382713043,20
69,4998.48055677335,2835.9481382713043,20
70,4998.48055677335,2835.9481382713043,20
71,4998.48055677335,2835.9481382713043,20
72,4998.48055677335,2835.9481382713043,20
73,4998.48055677335,2835.9481382713043,20
74,4998.48055677335,2835.9481382713043,20
75,4998.48055677335,2835.9481382713043,20
76,4998.48055677335,2835.9481382713043,20
77,4953.953527952065,2755.8086230816234,20
78,4953.953527952065,2755.8086230816234,20
79,4808.385839354761,2585.1341881862822,20
80,4808.385839354761,2585.1341881862822,20
81,4808.385839354761,2585.1341881862822,20
82,4788.385839354761,2573.694511368773,20
83,4769.493514169901,2570.039218771997,20
84,4769.493514169901,2570.039218771997,20
85,4769.493514169901,2570.039218771997,20
86,4769.493514169901,2570.039218771997,20
87,4769.493514169901,2570.039218771997,20
88,4657.77778541736,2604.9453604054515,20
89,4617.77778541736,2582.833111342819,20
90,4617.77778541736,2582.833111342819,20
91,4617.77778541736,2582.833111342819,20
92,4355.28747548542,2093.82833535122,20
93,4355.28747548542,2093.82833535122,20
94,4347.31688566013,2089.1388638429753,20
95,4347.31688566013,2089.1388638429753,20
96,4347.31688566013,2089.1388638429753,20
97,4347.31688566013,2089.1388638429753,20
98,4181.480964310115,2082.6746928070497,20
99,4181.480964310115,2082.6746928070497,20
100,4181.480964310115,2082.6746928070497,20
101,4181.480964310115,2082.6746928070497,20
102,4181.480964310115,2082.6746928070497,20
103,4143.96210962478,2054.762197548839,20
104,4046.40518933482,2045.8032217118025,20
105,4046.40518933482,2045.8032217118025,20
106,3827.30312304522,2131.9399094031096,20
107,3827.30312304522,2131.9399094031096,20
108,3827.30312304522,2131.9399094031096,20
109,3827.30312304522,2131.9399094031096,20
110,3827.30312304522,2131.9399094031096,20
111,3827.30312304522,2131.9399094031096,20
112,3709.9817793488546,1966.0547861513855,20
113,3709.9817793488546,1966.0547861513855,20
114,3709.9817793488546,1966.0547861513855,20
115,3709.9817793488546,1966.0547861513855,20
116,3709.9817793488546,1966.0547861513855,20
117,3709.9817793488546,1966.0547861513855,20
118,3709.9817793488546,1966.0547861513855,20
119,3709.9817793488546,1966.0547861513855,20
120,3709.9817793488546,1966.0547861513855,20
121,3709.9817793488546,1966.0547861513855,20
122,3709.9817793488546,1966.0547861513855,20
123,3709.9817793488546,1966.0547861513855,20
124,3709.9817793488546,1966.0547861513855,20
125,3709.9817793488546,1966.0547861513855,20
126,3709.9817793488546,1966.0547861513855,20
127,3709.9817793488546,1966.0547861513855,20
128,3709.9817793488546,1966.0547861513855,20
129,3709.9817793488546,1966.0547861513855,20
130,3709.9817793488546,1966.0547861513855,20
131,3709.9817793488546,1966.0547861513855,20
132,3709.9817793488546,1966.0547861513855,20
133,3633.7767858307197,1818.0863239089385,20
134,3633.7767858307197,1818.0863239089385,20
135,3633.7767858307197,1818.0863239089385,20
136,3633.7767858307197,1818.0863239089385,20
137,3614.88446064586,1800.1981553186301,20
138,3614.88446064586,1800.1981553186301,20
139,3614.88446064586,1800.1981553186301,20
140,3614.88446064586,1800.1981553186301,20
141,3614.88446064586,1800.1981553186301,20
142,3503.1687318933205,1774.767161082104,20
143,3463.1687318933205,1714.0171499492446,20
144,3463.1687318933205,1714.0171499492446,20
145,3463.1687318933205,1714.0171499492446,20
146,3463.1687318933205,1714.0171499492446,20
147,3463.1687318933205,1714.0171499492446,20
148,3455.19814206803,1703.898167026779,20
149,3455.19814206803,1703.898167026779,20
150,3455.19814206803,1703.898167026779,20
151,3455.19814206803,1703.898167026779,20
152,3455.19814206803,1703.898167026779,20
153,3455.19814206803,1703.898167026779,20
154,3455.19814206803,1703.898167026779,20
155,3455.19814206803,1703.898167026779,20
156,3455.19814206803,1703.898167026779,20
157,3455.19814206803,1703.898167026779,20
158,3357.64122177807,1650.7791172561092,20
159,3357.64122177807,1650.7791172561092,20
160,3138.539155488471,1663.4975835294117,20
161,3138.539155488471,1663.4975835294117,20
162,3138.539155488471,1663.4975835294117,20
163,3138.539155488471,1663.4975835294117,20
164,3138.539155488471,1663.4975835294117,20
165,3011.0509282285457,1802.5425394540591,20
166,3011.0509282285457,1802.5425394540591,20
167,2866.1267032038404,1892.4912680831144,20
168,2676.559405541486,1809.087896735116,20
169,2676.559405541486,1809.087896735116,20
170,2676.559405541486,1809.087896735116,20
171,2676.559405541486,1809.087896735116,20
172,2591.6351805167806,1818.1993433956532,20
173,2351.6351805167806,1591.7356618537747,20
174,2351.6351805167806,1591.7356618537747,20
175,2351.6351805167806,1591.7356618537747,20
176,2290.213824279471,1596.0642242979452,20
177,2290.213824279471,1596.0642242979452,20
178,2290.213824279471,1596.0642242979452,20
179,2290.213824279471,1596.0642242979452,20
180,2290.213824279471,1596.0642242979452,20
181,2290.213824279471,1596.0642242979452,20
182,2290.213824279471,1596.0642242979452,20
183,2290.213824279471,1596.0642242979452,20
184,2290.213824279471,1596.0642242979452,20
185,2068.248304081825,1723.1718485672561,20
186,2068.248304081825,1723.1718485672561,20
187,2068.248304081825,1723.1718485672561,20
188,2068.248304081825,1723.1718485672561,20
189,1946.8269478445152,1752.1028091662083,20
190,1946.8269478445152,1752.1028091662083,20
191,1946.8269478445152,1752.1028091662083,20
192,1946.8269478445152,1752.1028091662083,20
193,1946.8269478445152,1752.1028091662083,20
194,1946.8269478445152,1752.1028091662083,20
195,1946.8269478445152,1752.1028091662083,20
196,1944.36483533216,1752.5775283312348,20
197,1944.36483533216,1752.5775283312348,20
198,1944.36483533216,1752.5775283312348,20
199,1944.36483533216,1752.5775283312348,20
200,1944.36483533216,1752.5775283312348,20
201,1944.36483533216,1752.5775283312348,20
202,1924.36483533216,1739.72961800763,20
203,1924.36483533216,1739.72961800763,20
204,1844.38327806333,1791.4288729363054,20
205,1844.38327806333,1791.4288729363054,20
206,1804.38327806333,1787.296458399026,20
207,1804.38327806333,1787.296458399026,20
208,1804.38327806333,1787.296458399026,20
209,1804.38327806333,1787.296458399026,20
210,1804.38327806333,1787.296458399026,20
211,1804.38327806333,1787.296458399026,20
212,1804.38327806333,1787.296458399026,20
213,1804.38327806333,1787.296458399026,20
214,1679.4590530386254,1764.5406445682293,20
215,1679.4590530386254,1764.5406445682293,20
216,1679.4590530386254,1764.5406445682293,20
217,1679.4590530386254,1764.5406445682293,20
218,1679.4590530386254,1764.5406445682293,20
219,1639.4590530386254,1775.4703531769258,20
220,1639.4590530386254,1775.4703531769258,20
221,1579.0679353951305,1797.3801039314037,20
222,1579.0679353951305,1797.3801039314037,20
223,1457.6465791578203,1790.550774121157,20
224,1457.6465791578203,1790.550774121157,20
225,1457.6465791578203,1790.550774121157,20
226,1457.6465791578203,1790.550774121157,20
227,1457.6465791578203,1790.550774121157,20
228,1438.4868654362003,1804.45987845006,20
229,1438.4868654362003,1804.45987845006,20
230,1438.4868654362003,1804.45987845006,20
231,1438.4868654362003,1804.45987845006,20
232,1438.4868654362003,1804.45987845006,20
233,1430.20259418874,1807.123117845629,20
234,1430.20259418874,1807.123117845629,20
235,1430.20259418874,1807.123117845629,20
236,1365.48123463874,1584.8784060459293,20
237,1365.2968132830902,1585.045339326843,20
238,1365.2968132830902,1585.045339326843,20
239,1365.2968132830902,1585.045339326843,20
240,1365.2968132830902,1585.045339326843,20
241,1365.2968132830902,1585.045339326843,20
242,1365.2968132830902,1585.045339326843,20
243,1365.2968132830902,1585.045339326843,20
244,1365.2968132830902,1585.045339326843,20
245,1365.2968132830902,1585.045339326843,20
246,1365.2968132830902,1585.045339326843,20
247,1365.2968132830902,1585.045339326843,20
248,1365.2968132830902,1585.045339326843,20
249,1365.2968132830902,1585.045339326843,20
250,1251.20545497728,1572.5509597287762,20
251,1251.20545497728,1572.5509597287762,20
252,1241.67230056185,1540.695098494644,20
253,1241.67230056185,1540.695098494644,20
254,1129.95657180931,1502.2798691555995,20
255,1129.95657180931,1502.2798691555995,20
256,1129.95657180931,1502.2798691555995,20
257,1129.95657180931,1502.2798691555995,20
258,1129.95657180931,1502.2798691555995,20
259,1129.95657180931,1502.2798691555995,20
260,1129.95657180931,1502.2798691555995,20
261,1062.25327566662,1464.7650289751307,20
262,1062.25327566662,1464.7650289751307,20
263,924.1088821895249,1474.2467913221017,20
264,884.2448626020299,1488.489888427823,20
265,884.2448626020299,1488.489888427823,20
266,819.7076819442198,1412.2734599932257,20
267,659.7076819442201,946.7378716487616,20
268,657.8800817464651,948.0373863195003,20
269,657.8800817464651,948.0373863195003,20
270,517.8800817464651,650.8638506311959,20
271,517.8800817464651,650.8638506311959,20
272,517.102368720675,651.5030722360675,20
273,488.81641067460004,643.2314782320905,20
274,488.81641067460004,643.2314782320905,20
275,488.81641067460004,643.2314782320905,20
276,488.81641067460004,643.2314782320905,20
277,488.81641067460004,643.2314782320905,20
278,488.81641067460004,643.2314782320905,20
279,488.70872891874006,643.317311969324,20
280,448.76249368574497,647.7595472337023,20
281,448.76249368574497,647.7595472337023,20
282,448.76249368574497,647.7595472337023,20
283,428.9770277214249,655.3265280149959,20
284,409.06198049388,662.2687848129841,20
285,408.996152453405,662.3114525445194,20
286,408.996152453405,662.3114525445194,20
287,408.996152453405,662.3114525445194,20
288,408.98415658468497,662.3192413021524,20
289,408.98415658468497,662.3192413021524,20
290,389.101171120445,668.5428233712339,20
291,389.101171120445,668.5428233712339,20
292,389.101171120445,668.5428233712339,20
293,369.16179999477,674.1242987494791,20
294,369.089719285275,674.1657334293975,20
295,369.089719285275,674.1657334293975,20
296,369.089719285275,674.1657334293975,20
297,369.089719285275,674.1657334293975,20
298,369.089719285275,674.1657334293975,20
299,369.089719285275,674.1657334293975,20
300,369.089719285275,674.1657334293975,20
301,369.075971990025,674.1736274073616,20
302,329.075971990025,618.7514199079694,20
303,329.075971990025,618.7514199079694,20
304,329.075971990025,618.7514199079694,20
305,329.075971990025,618.7514199079694,20
306,269.13476614883996,587.2040762285675,20
307,269.13476614883996,587.2040762285675,20
308,269.13476614883996,587.2040762285675,20
309,269.13476614883996,587.2040762285675,20
310,269.13476614883996,587.2040762285675,20
311,269.13476614883996,587.2040762285675,20
312,269.13476614883996,587.2040762285675,20
313,229.193113263755,576.2604519455342,20
314,229.193113263755,576.2604519455342,20
315,229.193113263755,576.2604519455342,20
316,229.1825079986,576.2648710774175,20
317,229.15712833406997,576.2754507635698,20
318,229.15147351858,576.2778156535192,20
319,229.15147351858,576.2778156535192,20
320,229.15147351858,576.2778156535192,20
321,229.15147351858,576.2778156535192,20
322,229.15147351858,576.2778156535192,20
323,229.15147351858,576.2778156535192,20
324,229.15147351858,576.2778156535192,20
325,229.15147351858,576.2778156535192,20
326,229.15147351858,576.2778156535192,20
327,229.14565547181002,576.2802455569689,20
328,229.14565547181002,576.2802455569689,20
329,229.13071656574,576.2864829377736,20
330,229.13071656574,576.2864829377736,20
331,229.127703217715,576.2877362850413,20
332,229.12715793066,576.2879641181711,20
333,189.59633511994,562.0070363515885,20
334,189.59633511994,562.0070363515885,20
335,189.59633511994,562.0070363515885,20
336,189.547384970505,562.0243533380278,20
337,189.547384970505,562.0243533380278,20
338,189.547384970505,562.0243533380278,20
339,189.547384970505,562.0243533380278,20
340,189.547384970505,562.0243533380278,20
341,152.792938173875,414.54702839533206,20
342,152.792938173875,414.54702839533206,20
343,89.547384970505,224.7508141824208,20
344,49.625481278485,150.5899521478823,20
345,49.625481278485,150.5899521478823,20
346,49.625481278485,150.5899521478823,20
347,49.625481278485,150.5899521478823,20
348,49.625481278485,150.5899521478823,20
349,49.625481278485,150.5899521478823,20
350,49.547838408335,150.61601319500025,20
351,49.547838408335,150.61601319500025,20
352,49.516626887355,150.6259495980348,20
353,49.478098727365,150.6390429484777,20
354,49.47422514899,150.64036787696918,20
355,49.376549699315,150.6722629166198,20
356,49.376549699315,150.6722629166198,20
357,49.376549699315,150.6722629166198,20
358,49.375200602025004,150.6727122714217,20
359,49.375200602025004,150.6727122714217,20
360,49.375200602025004,150.6727122714217,20
361,49.375200602025004,150.6727122714217,20
362,49.375200602025004,150.6727122714217,20
363,49.37372953907,150.67321779081394,20
364,49.37372953907,150.67321779081394,20
365,49.37372953907,150.67321779081394,20
366,49.37372953907,150.67321779081394,20
367,29.144419543795003,126.29112583116812,20
368,29.144419543795003,126.29112583116812,20
369,29.144419543795003,126.29112583116812,20
370,29.144419543795003,126.29112583116812,20
371,29.002178077529997,126.32316011253631,20
372,20.71790683007,89.27520084488638,20
373,20.715219757695003,89.2758171847851,20
374,20.707182649325,89.27774895828387,20
375,20.707182649325,89.27774895828387,20
376,20.707182649325,89.27774895828387,20
377,20.707182649325,89.27774895828387,20
378,20.707182649325,89.27774895828387,20
379,20.707182649325,89.27774895828387,20
380,20.707182649325,89.27774895828387,20
381,20.707182649325,89.27774895828387,20
382,20.707182649325,89.27774895828387,20
383,20.69354901937,89.28082734234106,20
384,20.69354901937,89.28082734234106,20
385,20.659846378024998,89.28874968805917,20
386,20.653966963849996,89.29015997466288,20
387,20.653966963849996,89.29015997466288,20
388,20.612111571304997,89.29997108871744,20
389,20.612111571304997,89.29997108871744,20
390,20.612111571304997,89.29997108871744,20
391,20.598199151859994,89.30314119767769,20
392,0.5791566901199999,0.4521520046555774,20
393,0.5791566901199999,0.4521520046555774,20
394,0.5791566901199999,0.4521520046555774,20
395,0.5791566901199999,0.4521520046555774,20
396,0.544267799895,0.4115760323811214,20
397,0.527467484545,0.38851284451927914,20
398,0.520690069385,0.3901364519757129,20
399,0.520099010395,0.3907451055006399,20
400,0.520099010395,0.3907451055006399,20
401,0.520099010395,0.3907451055006399,20
402,0.520099010395,0.3907451055006399,20
403,0.520099010395,0.3907451055006399,20
404,0.520099010395,0.3907451055006399,20
405,0.51983412316,0.39102336880838623,20
406,0.489104067435,0.3910856702979611,20
407,0.489104067435,0.3910856702979611,20
408,0.489104067435,0.3910856702979611,20
409,0.489104067435,0.3910856702979611,20
410,0.489104067435,0.3910856702979611,20
411,0.489104067435,0.3910856702979611,20
412,0.489104067435,0.3910856702979611,20
413,0.489104067435,0.3910856702979611,20
414,0.489104067435,0.3910856702979611,20
415,0.489104067435,0.3910856702979611,20
416,0.489104067435,0.3910856702979611,20
417,0.489104067435,0.3910856702979611,20
418,0.486177195275,0.39169929720017277,20
419,0.486177195275,0.39169929720017277,20
420,0.486177195275,0.39169929720017277,20
421,0.48440806858499996,0.39252163076503616,20
422,0.48440806858499996,0.39252163076503616,20
423,0.48393277074999996,0.39292660460624657,20
424,0.48393277074999996,0.39292660460624657,20
425,0.47746248070999997,0.39816493093092237,20
426,0.47741345600999996,0.39819430680452134,20
427,0.47741345600999996,0.39819430680452134,20
428,0.4768841193999999,0.3987126486460104,20
429,0.4768841193999999,0.3987126486460104,20
430,0.4768841193999999,0.3987126486460104,20
431,0.46884173004,0.4024659842714554,20
432,0.466481982965,0.40340277568933547,20
433,0.466481982965,0.40340277568933547,20
434,0.466481982965,0.40340277568933547,20
435,0.466481982965,0.40340277568933547,20
436,0.466481982965,0.40340277568933547,20
437,0.466481982965,0.40340277568933547,20
438,0.466481982965,0.40340277568933547,20
439,0.466481982965,0.40340277568933547,20
440,0.4465532179149999,0.34080155728957423,20
441,0.41370526949499997,0.27387270821606363,20
442,0.41370526949499997,0.27387270821606363,20
443,0.41075373114499997,0.2764069199490379,20
444,0.41075373114499997,0.2764069199490379,20
445,0.41075373114499997,0.2764069199490379,20
446,0.41075373114499997,0.2764069199490379,20
447,0.409449601705,0.27726408128239577,20
448,0.409449601705,0.27726408128239577,20
449,0.407807082025,0.27892261580660643,20
450,0.407807082025,0.27892261580660643,20
451,0.4014621119449999,0.26246669383487575,20
452,0.40136957316499994,0.262524909246597,20
453,0.40136957316499994,0.262524909246597,20
454,0.40136957316499994,0.262524909246597,20
455,0.40081249623500004,0.26259490738472147,20
456,0.400337770415,0.2631113384196394,20
457,0.39619339845,0.2555434552041312,20
458,0.38979757791999997,0.25136647481507335,20
459,0.37297420575499995,0.23366904230203994,20
460,0.363300059255,0.22788031627597802,20
461,0.363300059255,0.22788031627597802,20
462,0.363300059255,0.22788031627597802,20
463,0.363300059255,0.22788031627597802,20
464,0.35990644298999996,0.22682531346943974,20
465,0.3558352994699999,0.22905028971440963,20
466,0.34499044978499993,0.19980824381336798,20
467,0.34499044978499993,0.19980824381336798,20
468,0.34499044978499993,0.19980824381336798,20
469,0.34499044978499993,0.19980824381336798,20
470,0.34499044978499993,0.19980824381336798,20
471,0.34499044978499993,0.19980824381336798,20
472,0.34499044978499993,0.19980824381336798,20
473,0.34319395320999996,0.20114149889058358,20
474,0.342513599005,0.20196649263905625,20
475,0.339178335435,0.20023908324403714,20
476,0.33721754643999996,0.20160961675802397,20
477,0.33706108345999997,0.20178230223876975,20
478,0.33632976356,0.20010952387479244,20
479,0.33632976356,0.20010952387479244,20
480,0.335906011075,0.20063597687986218,20
481,0.33196086562500005,0.19233728919072018,20
482,0.33196086562500005,0.19233728919072018,20
483,0.330888636635,0.19267412924492813,20
484,0.330888636635,0.19267412924492813,20
485,0.330888636635,0.19267412924492813,20
486,0.330888636635,0.19267412924492813,20
487,0.330888636635,0.19267412924492813,20
488,0.330888636635,0.19267412924492813,20
489,0.33050386641499996,0.1930421628912201,20
490,0.33050386641499996,0.1930421628912201,20
491,0.33050386641499996,0.1930421628912201,20
492,0.33050386641499996,0.1930421628912201,20
493,0.33050386641499996,0.1930421628912201,20
494,0.33050386641499996,0.1930421628912201,20
495,0.33050386641499996,0.1930421628912201,20
496,0.33050386641499996,0.1930421628912201,20
497,0.33050386641499996,0.1930421628912201,20
498,0.33050386641499996,0.1930421628912201,20
499,0.33050386641499996,0.1930421628912201,20
500,0.33050386641499996,0.1930421628912201,20
501,0.33050386641499996,0.1930421628912201,20
502,0.32765210823499996,0.1944335499912932,20
503,0.32765210823499996,0.1944335499912932,20
504,0.323034692205,0.1863028801920747,20
505,0.323034692205,0.1863028801920747,20
506,0.323034692205,0.1863028801920747,20
507,0.3093191572799999,0.17476389048576316,20
508,0.3093191572799999,0.17476389048576316,20
509,0.3093191572799999,0.17476389048576316,20
510,0.3093191572799999,0.17476389048576316,20
511,0.3083292054899999,0.17544570922120054,20
512,0.3083292054899999,0.17544570922120054,20
513,0.30644963011,0.17740355054061294,20
514,0.30644963011,0.17740355054061294,20
515,0.30644963011,0.17740355054061294,20
516,0.30644963011,0.17740355054061294,20
517,0.30644963011,0.17740355054061294,20
518,0.30644963011,0.17740355054061294,20
519,0.306212612105,0.17770328613005654,20
520,0.30230532636999996,0.17598153967945906,20
521,0.29548031338499997,0.16469036394058162,20
522,0.29548031338499997,0.16469036394058162,20
523,0.29548031338499997,0.16469036394058162,20
524,0.29548031338499997,0.16469036394058162,20
525,0.29548031338499997,0.16469036394058162,20
526,0.294636183395,0.16429193756165422,20
527,0.294636183395,0.16429193756165422,20
528,0.29313785306999995,0.16472930029569616,20
529,0.288785317635,0.16400771665027386,20
530,0.288785317635,0.16400771665027386,20
531,0.281158893165,0.16585366333621368,20
532,0.281158893165,0.16585366333621368,20
533,0.281158893165,0.16585366333621368,20
534,0.281158893165,0.16585366333621368,20
535,0.281158893165,0.16585366333621368,20
536,0.281158893165,0.16585366333621368,20
537,0.281158893165,0.16585366333621368,20
538,0.275083221825,0.16543754082021103,20
539,0.275083221825,0.16543754082021103,20
540,0.274825028165,0.165689421013513,20
541,0.27275863612999995,0.16487972547315288,20
542,0.27275863612999995,0.16487972547315288,20
543,0.27264580328,0.1649912685616087,20
544,0.26001293558999994,0.1424604847241899,20
545,0.25932474801499994,0.1428736947892185,20
546,0.25932474801499994,0.1428736947892185,20
547,0.25932474801499994,0.1428736947892185,20
548,0.2586641309849999,0.1417955136915193,20
549,0.2586641309849999,0.1417955136915193,20
550,0.2586641309849999,0.1417955136915193,20
551,0.2586641309849999,0.1417955136915193,20
552,0.2586641309849999,0.1417955136915193,20
553,0.2586641309849999,0.1417955136915193,20
554,0.25250622293499997,0.12919262029962417,20
555,0.25250622293499997,0.12919262029962417,20
556,0.25250622293499997,0.12919262029962417,20
557,0.25250622293499997,0.12919262029962417,20
558,0.25250622293499997,0.12919262029962417,20
559,0.25250622293499997,0.12919262029962417,20
560,0.25249318770499996,0.12918077241419468,20
561,0.25249318770499996,0.12918077241419468,20
562,0.25249318770499996,0.12918077241419468,20
563,0.25249318770499996,0.12918077241419468,20
564,0.25100939083499996,0.12685218995616232,20
565,0.25100939083499996,0.12685218995616232,20
566,0.25049779611499995,0.12639667674991537,20
567,0.2503208149249999,0.12613760840424088,20
568,0.2503208149249999,0.12613760840424088,20
569,0.2503208149249999,0.12613760840424088,20
570,0.2503208149249999,0.12613760840424088,20
571,0.24882969010499995,0.1255117819895022,20
572,0.24863733510499997,0.1253289335575277,20
573,0.24863733510499997,0.1253289335575277,20
574,0.24620102076999997,0.12113998187840064,20
575,0.24575759857499996,0.12138740865276867,20
576,0.24511206552499995,0.12181013154742922,20
577,0.24388944690499997,0.12002608468297987,20
578,0.24388944690499997,0.12002608468297987,20
579,0.24388944690499997,0.12002608468297987,20
580,0.24388944690499997,0.12002608468297987,20
581,0.243386073195,0.12061769325443238,20
582,0.239123654515,0.1152787328544447,20
583,0.239123654515,0.1152787328544447,20
584,0.239123654515,0.1152787328544447,20
585,0.23843412148,0.1154798804310127,20
586,0.23453941883499999,0.10675193041546494,20
587,0.23433888512999998,0.1070219251625223,20
588,0.23433888512999998,0.1070219251625223,20
589,0.23387091448499997,0.10627777307827482,20
590,0.233842166695,0.10631474842042163,20
591,0.233842166695,0.10631474842042163,20
592,0.233842166695,0.10631474842042163,20
593,0.23380804968,0.10635881462112476,20
594,0.23342097618,0.10683869081677035,20
595,0.23304763478999999,0.10668745061770676,20
596,0.23293414882,0.10683416727422167,20
597,0.23293414882,0.10683416727422167,20
598,0.23293414882,0.10683416727422167,20
599,0.23293414882,0.10683416727422167,20
600,0.23287516289500002,0.10691892721752119,20
601,0.22916382647,0.10507154243495138,20
602,0.22893331884,0.10510678094082589,20
603,0.22893331884,0.10510678094082589,20
604,0.22805926922,0.10439307571137041,20
605,0.227096599045,0.10357686272042721,20
606,0.227096599045,0.10357686272042721,20
607,0.22423571444500007,0.09997848834954115,20
608,0.22416589161500006,0.09998474694540684,20
609,0.22095364770500003,0.09728984118679497,20
610,0.22086452907500007,0.0972745997359297,20
611,0.220773145145,0.09728126846144179,20
612,0.21977970553000006,0.09807824687761632,20
613,0.21977970553000006,0.09807824687761632,20
614,0.21977970553000006,0.09807824687761632,20
615,0.21949715798999997,0.09805999338628431,20
616,0.21949715798999997,0.09805999338628431,20
617,0.21904347356000003,0.09811182712546895,20
618,0.21895912939000003,0.09821243800353263,20
619,0.21895912939000003,0.09821243800353263,20
620,0.21869846395000003,0.09782435382439518,20
621,0.21869846395000003,0.09782435382439518,20
622,0.21869846395000003,0.09782435382439518,20
623,0.21865183548999995,0.09785009754251435,20
624,0.21865183548999995,0.09785009754251435,20
625,0.21862541386499998,0.09784528797192427,20
626,0.21862541386499998,0.09784528797192427,20
627,0.21807088751999998,0.0979193370056508,20
628,0.21783260054999998,0.09788100670860578,20
629,0.21751036019,0.09831410019958964,20
630,0.21751036019,0.09831410019958964,20
631,0.21751036019,0.09831410019958964,20
632,0.21751036019,0.09831410019958964,20
633,0.21751036019,0.09831410019958964,20
634,0.21751036019,0.09831410019958964,20
635,0.21745059514499995,0.09838915874396238,20
636,0.217419478295,0.09842369034883426,20
637,0.217419478295,0.09842369034883426,20
638,0.217419478295,0.09842369034883426,20
639,0.217419478295,0.09842369034883426,20
640,0.217419478295,0.09842369034883426,20
641,0.217419478295,0.09842369034883426,20
642,0.21732984527000002,0.09841931822363992,20
643,0.21527165314000002,0.09658501748988135,20
644,0.21430474642000003,0.09679943357306324,20
645,0.21374469407500002,0.09645148799192955,20
646,0.21374469407500002,0.09645148799192955,20
647,0.21374469407500002,0.09645148799192955,20
648,0.21371375929500003,0.0964854657495777,20
649,0.21371375929500003,0.0964854657495777,20
650,0.21322664888,0.09666712228992685,20
651,0.21322664888,0.09666712228992685,20
652,0.21038754749500002,0.090474212941053,20
653,0.21038754749500002,0.090474212941053,20
654,0.21038754749500002,0.090474212941053,20
655,0.21038754749500002,0.090474212941053,20
656,0.21038754749500002,0.090474212941053,20
657,0.21038754749500002,0.090474212941053,20
658,0.209886359925,0.0904176346779921,20
659,0.209886359925,0.0904176346779921,20
660,0.209886359925,0.0904176346779921,20
661,0.209417103205,0.09041748010336026,20
662,0.20919580779500002,0.09009323789623826,20
663,0.20723376803,0.08942874477301663,20
664,0.20658578443500003,0.08949280645565204,20
665,0.20658166043500006,0.08949800072489421,20
666,0.20658166043500006,0.08949800072489421,20
667,0.20603273190000002,0.0896255410495094,20
668,0.20593537345000001,0.08951792894519071,20
669,0.20593537345000001,0.08951792894519071,20
670,0.20593537345000001,0.08951792894519071,20
671,0.20593537345000001,0.08951792894519071,20
672,0.20582921903500004,0.08958238162894855,20
673,0.20563302340000003,0.08959918206813533,20
674,0.20544372047,0.08932010082300254,20
675,0.20497119437000003,0.08882236117823292,20
676,0.20497119437000003,0.08882236117823292,20
677,0.204889069235,0.08886017212580527,20
678,0.20413734705500003,0.08878285994435142,20
679,0.20413734705500003,0.08878285994435142,20
680,0.20372449607000004,0.0881891931853749,20
681,0.20359989378500004,0.08828414361782615,20
682,0.20359989378500004,0.08828414361782615,20
683,0.20359989378500004,0.08828414361782615,20
684,0.20306174163500001,0.08877389388734779,20
685,0.20306174163500001,0.08877389388734779,20
686,0.20303440286500002,0.08874591588222173,20
687,0.20242550320500002,0.0885998908403475,20
688,0.202162770815,0.08867437562455814,20
689,0.20170419148000002,0.08822386105640595,20
690,0.20135431929500003,0.08850250672194618,20
691,0.20111470655500002,0.08843298247792661,20
692,0.20074839753500004,0.08810403647682924,20
693,0.20040110010500004,0.0880509279707973,20
694,0.20040110010500004,0.0880509279707973,20
695,0.20040110010500004,0.0880509279707973,20
696,0.20040110010500004,0.0880509279707973,20
697,0.20040110010500004,0.0880509279707973,20
698,0.20039093797500004,0.08806444838242163,20
699,0.19981906982500003,0.08761399192439401,20
700,0.19969955689500002,0.08758200960013057,20
701,0.19922863785000003,0.08692009048136332,20
702,0.19871295043000003,0.08737283688412467,20
703,0.198237059575,0.08727187244527243,20
704,0.198237059575,0.08727187244527243,20
705,0.198237059575,0.08727187244527243,20
706,0.198237059575,0.08727187244527243,20
707,0.19801596331500002,0.08756829461211856,20
708,0.19801596331500002,0.08756829461211856,20
709,0.19801596331500002,0.08756829461211856,20
710,0.19793159231500002,0.08766900777762036,20
711,0.19793159231500002,0.08766900777762036,20
712,0.19793159231500002,0.08766900777762036,20
713,0.19791234792,0.08767660105508772,20
714,0.19775127760500003,0.08755685851506692,20
715,0.19728168828,0.08720549703693094,20
716,0.19630368869000003,0.08703240700559939,20
717,0.19622454287000002,0.08712686598137995,20
718,0.19622454287000002,0.08712686598137995,20
719,0.19547640942500003,0.08706166714049327,20
720,0.19547640942500003,0.08706166714049327,20
721,0.19505481344500003,0.0872026569456517,20
722,0.19505481344500003,0.0872026569456517,20
723,0.19360921968000003,0.08633787599849939,20
724,0.19360921968000003,0.08633787599849939,20
725,0.19359918527500003,0.08635122615628912,20
726,0.19359918527500003,0.08635122615628912,20
727,0.19359918527500003,0.08635122615628912,20
728,0.19310512285500003,0.08573306451261878,20
729,0.19281412478000004,0.08566381640263737,20
730,0.19281412478000004,0.08566381640263737,20
731,0.19245060419000004,0.0856514495268386,20
732,0.19233498318500003,0.08577217667931845,20
733,0.19205524906000004,0.08514395772747226,20
734,0.19205524906000004,0.08514395772747226,20
735,0.19180977249000003,0.08515152952671597,20
736,0.19180977249000003,0.08515152952671597,20
737,0.19180977249000003,0.08515152952671597,20
738,0.19163437834000005,0.0853082471097414,20
739,0.19163437834000005,0.0853082471097414,20
740,0.19163437834000005,0.0853082471097414,20
741,0.19163437834000005,0.0853082471097414,20
742,0.19156133579000006,0.085315077666737,20
743,0.19156133579000006,0.085315077666737,20
744,0.19156133579000006,0.085315077666737,20
745,0.19123039231000005,0.08536168271670434,20
746,0.19123039231000005,0.08536168271670434,20
747,0.19006827196500004,0.08583008864454784,20
748,0.19006827196500004,0.08583008864454784,20
749,0.19006827196500004,0.08583008864454784,20
750,0.19006827196500004,0.08583008864454784,20
751,0.18991711963000008,0.08585758402941661,20
752,0.18991711963000008,0.08585758402941661,20
753,0.18975216329000005,0.08586668746961067,20
754,0.18902459644500005,0.08429086351477764,20
755,0.18902459644500005,0.08429086351477764,20
756,0.18854377268500006,0.0843503411490733,20
757,0.18813634981000002,0.08444570909327802,20
758,0.18813634981000002,0.08444570909327802,20
759,0.18813634981000002,0.08444570909327802,20
760,0.18813634981000002,0.08444570909327802,20
761,0.18813634981000002,0.08444570909327802,20
762,0.18813634981000002,0.08444570909327802,20
763,0.18807294470000005,0.08446407549307167,20
764,0.18800580178500004,0.08437870526603614,20
765,0.18800580178500004,0.08437870526603614,20
766,0.18800580178500004,0.08437870526603614,20
767,0.18780522183500004,0.08412954105239355,20
768,0.18780522183500004,0.08412954105239355,20
769,0.18753723393000005,0.08356831384052213,20
770,0.18733710833,0.08355183325681402,20
771,0.186860388125,0.08335513768231674,20
772,0.186860388125,0.08335513768231674,20
773,0.18675053266500002,0.08338709178042895,20
774,0.18675053266500002,0.08338709178042895,20
775,0.18675053266500002,0.08338709178042895,20
776,0.18668043027999998,0.08345512898646282,20
777,0.18620277606000002,0.08350768353979497,20
778,0.185646147865,0.08361774186668015,20
779,0.18502803921000002,0.0836371110510084,20
780,0.18502803921000002,0.0836371110510084,20
781,0.18502803921000002,0.0836371110510084,20
782,0.18502803921000002,0.0836371110510084,20
783,0.18502803921000002,0.0836371110510084,20
784,0.18502803921000002,0.0836371110510084,20
785,0.18493666548,0.08364772446353934,20
786,0.1848865545,0.0836995675792855,20
787,0.1848865545,0.0836995675792855,20
788,0.1848865545,0.0836995675792855,20
789,0.18484617128999997,0.08374451687133254,20
790,0.18484617128999997,0.08374451687133254,20
791,0.18479358584,0.08380868137500158,20
792,0.18479358584,0.08380868137500158,20
793,0.18479358584,0.08380868137500158,20
794,0.18479358584,0.08380868137500158,20
795,0.18479358584,0.08380868137500158,20
796,0.18479358584,0.08380868137500158,20
797,0.184208806575,0.08385450200413706,20
798,0.184208806575,0.08385450200413706,20
799,0.18392756445500003,0.08393290706844368,20
800,0.18383369114000003,0.08381449415651644,20
801,0.18383369114000003,0.08381449415651644,20
802,0.18383369114000003,0.08381449415651644,20
803,0.18383369114000003,0.08381449415651644,20
804,0.183507171535,0.08390755349311228,20
805,0.18350418504000002,0.08391126868705938,20
806,0.18350418504000002,0.08391126868705938,20
807,0.18296029593500002,0.0832620862565328,20
808,0.18289204895000002,0.08311683460059442,20
809,0.18242097207000002,0.08311588257487816,20
810,0.18221126180000002,0.08332102423266029,20
811,0.18221126180000002,0.08332102423266029,20
812,0.18221126180000002,0.08332102423266029,20
813,0.18216091327000003,0.08337177127945614,20
814,0.18138633131500004,0.08178282827663153,20
815,0.18138633131500004,0.08178282827663153,20
816,0.18134218957500003,0.08176610504634856,20
817,0.18134218957500003,0.08176610504634856,20
818,0.18133988988000002,0.0817666585233418,20
819,0.181221157895,0.08189882011485525,20
820,0.181221157895,0.08189882011485525,20
821,0.181221157895,0.08189882011485525,20
822,0.18104686370500003,0.08188221680549433,20
823,0.18100580111000003,0.08189175449282479,20
824,0.18100580111000003,0.08189175449282479,20
825,0.180730014185,0.08193260928331957,20
826,0.180730014185,0.08193260928331957,20
827,0.180730014185,0.08193260928331957,20
828,0.180730014185,0.08193260928331957,20
829,0.180730014185,0.08193260928331957,20
830,0.18064279742,0.08194826021470177,20
831,0.18064279742,0.08194826021470177,20
832,0.18064279742,0.08194826021470177,20
833,0.18044219787,0.08199128820045742,20
834,0.180100401285,0.08160819300863428,20
835,0.180100401285,0.08160819300863428,20
836,0.180100401285,0.08160819300863428,20
837,0.180100401285,0.08160819300863428,20
838,0.180100401285,0.08160819300863428,20
839,0.17980901200000002,0.0812957680525129,20
840,0.179245342405,0.08142441370946348,20
841,0.179245342405,0.08142441370946348,20
842,0.178667235225,0.0816239656476202,20
843,0.178667235225,0.0816239656476202,20
844,0.178667235225,0.0816239656476202,20
845,0.178619926955,0.08164114014828484,20
846,0.178619926955,0.08164114014828484,20
847,0.178619926955,0.08164114014828484,20
848,0.178619926955,0.08164114014828484,20
849,0.178619926955,0.08164114014828484,20
850,0.178619926955,0.08164114014828484,20
851,0.178619926955,0.08164114014828484,20
852,0.178619926955,0.08164114014828484,20
853,0.178619926955,0.08164114014828484,20
854,0.178619926955,0.08164114014828484,20
855,0.17833728293500004,0.0816394415120393,20
856,0.17833728293500004,0.0816394415120393,20
857,0.17833728293500004,0.0816394415120393,20
858,0.17776988426500004,0.08132491722706109,20
859,0.17776988426500004,0.08132491722706109,20
860,0.17767930217000003,0.0814331320881524,20
861,0.17767930217000003,0.0814331320881524,20
862,0.17767930217000003,0.0814331320881524,20
863,0.17767930217000003,0.0814331320881524,20
864,0.17766915159000002,0.08143534406709048,20
865,0.17766915159000002,0.08143534406709048,20
866,0.17766915159000002,0.08143534406709048,20
867,0.17766915159000002,0.08143534406709048,20
868,0.17766915159000002,0.08143534406709048,20
869,0.17734318062500004,0.08159987468546047,20
870,0.17734318062500004,0.08159987468546047,20
871,0.17734318062500004,0.08159987468546047,20
872,0.17732180047000007,0.08160944234880653,20
873,0.17620429486500006,0.0804622960437023,20
874,0.17620429486500006,0.0804622960437023,20
875,0.17600317461500006,0.08055202568338792,20
876,0.17600317461500006,0.08055202568338792,20
877,0.17600317461500006,0.08055202568338792,20
878,0.17600317461500006,0.08055202568338792,20
879,0.17600317461500006,0.08055202568338792,20
880,0.17600317461500006,0.08055202568338792,20
881,0.17600317461500006,0.08055202568338792,20
882,0.17600317461500006,0.08055202568338792,20
883,0.17600317461500006,0.08055202568338792,20
884,0.17582252386000005,0.08077401880250445,20
885,0.17582252386000005,0.08077401880250445,20
886,0.17582252386000005,0.08077401880250445,20
887,0.17582252386000005,0.08077401880250445,20
888,0.17578529670500004,0.08074081025055538,20
889,0.17578529670500004,0.08074081025055538,20
890,0.17554176664500004,0.08091086731827052,20
891,0.17489613690000003,0.0803867701704564,20
892,0.17489613690000003,0.0803867701704564,20
893,0.17489613690000003,0.0803867701704564,20
894,0.17447199827,0.07995875765362578,20
895,0.17447199827,0.07995875765362578,20
896,0.17447199827,0.07995875765362578,20
897,0.17447199827,0.07995875765362578,20
898,0.17447199827,0.07995875765362578,20
899,0.17447199827,0.07995875765362578,20
900,0.17444428316500002,0.0799918778581913,20
901,0.17444428316500002,0.0799918778581913,20
902,0.17444428316500002,0.0799918778581913,20
903,0.17429033821,0.08008281011676212,20
904,0.17429033821,0.08008281011676212,20
905,0.17428234499,0.08009039643505868,20
906,0.17426205253500002,0.08011499849697977,20
907,0.17426205253500002,0.08011499849697977,20
908,0.17426205253500002,0.08011499849697977,20
909,0.17426205253500002,0.08011499849697977,20
910,0.17426205253500002,0.08011499849697977,20
911,0.17426205253500002,0.08011499849697977,20
912,0.17426205253500002,0.08011499849697977,20
913,0.17426205253500002,0.08011499849697977,20
914,0.17406924475500002,0.0800356180229389,20
915,0.17104448256000002,0.07723138910201653,20
916,0.17104448256000002,0.07723138910201653,20
917,0.17104448256000002,0.07723138910201653,20
918,0.17081607478000002,0.07692333711850816,20
919,0.17081607478000002,0.07692333711850816,20
920,0.17081607478000002,0.07692333711850816,20
921,0.170160583345,0.07605999658771255,20
922,0.170160583345,0.07605999658771255,20
923,0.17003321002,0.07612155545382418,20
924,0.17003321002,0.07612155545382418,20
925,0.17003321002,0.07612155545382418,20
926,0.169994631715,0.07615810174786086,20
927,0.16887423787,0.07524284455058361,20
928,0.16887423787,0.07524284455058361,20
929,0.16887423787,0.07524284455058361,20
930,0.16887423787,0.07524284455058361,20
931,0.16887423787,0.07524284455058361,20
932,0.16887423787,0.07524284455058361,20
933,0.16887423787,0.07524284455058361,20
934,0.16877515981,0.07523135328413859,20
935,0.168649903675,0.07529455523514182,20
936,0.16823997587,0.07491097771467378,20
937,0.16823997587,0.07491097771467378,20
938,0.16815381185499997,0.07499212875113512,20
939,0.16815381185499997,0.07499212875113512,20
940,0.167950527585,0.07497489574666948,20
941,0.167520283035,0.0750322057650591,20
942,0.166614463215,0.07452714383013403,20
943,0.166614463215,0.07452714383013403,20
944,0.166191323745,0.07460685710229036,20
945,0.166191323745,0.07460685710229036,20
946,0.16605093109,0.07459787753282944,20
947,0.16605093109,0.07459787753282944,20
948,0.16605093109,0.07459787753282944,20
949,0.16605093109,0.07459787753282944,20
950,0.16598291605999999,0.07466159948361815,20
951,0.16598291605999999,0.07466159948361815,20
952,0.16598291605999999,0.07466159948361815,20
953,0.16579647699,0.07475714289838806,20
954,0.16579647699,0.07475714289838806,20
955,0.16575288306,0.07475527707144591,20
956,0.16537478892,0.07486195319557849,20
957,0.16537478892,0.07486195319557849,20
958,0.16537478892,0.07486195319557849,20
959,0.165337861775,0.0749022905651462,20
960,0.165337861775,0.0749022905651462,20
961,0.165337861775,0.0749022905651462,20
962,0.16505699508,0.07500592775774467,20
963,0.16505699508,0.07500592775774467,20
964,0.16505699508,0.07500592775774467,20
965,0.16381486506499998,0.07276828181392647,20
966,0.16381486506499998,0.07276828181392647,20
967,0.16381486506499998,0.07276828181392647,20
968,0.163796803615,0.07278832017322454,20
969,0.163796803615,0.07278832017322454,20
970,0.16374810935,0.0727854195812633,20
971,0.16203605143500002,0.07031171285511047,20
972,0.16203605143500002,0.07031171285511047,20
973,0.16203605143500002,0.07031171285511047,20
974,0.16091830203500002,0.06910276394582616,20
975,0.160505164325,0.06860336009498627,20
976,0.160505164325,0.06860336009498627,20
977,0.160505164325,0.06860336009498627,20
978,0.16047829417,0.06863590252045522,20
979,0.16015595855,0.06843779639325388,20
980,0.15945398656,0.0680180673666134,20
981,0.159394089895,0.06809102519988884,20
982,0.159394089895,0.06809102519988884,20
983,0.159394089895,0.06809102519988884,20
984,0.15936883002000002,0.06806191223062048,20
985,0.15936883002000002,0.06806191223062048,20
986,0.15936883002000002,0.06806191223062048,20
987,0.15936883002000002,0.06806191223062048,20
988,0.15936883002000002,0.06806191223062048,20
989,0.15936883002000002,0.06806191223062048,20
990,0.15936883002000002,0.06806191223062048,20
991,0.15936883002000002,0.06806191223062048,20
992,0.15933294164000003,0.06810230264370629,20
993,0.15933294164000003,0.06810230264370629,20
994,0.15933294164000003,0.06810230264370629,20
995,0.15927842757500002,0.06815367714174463,20
996,0.15910540720500002,0.06801007578244897,20
997,0.15910540720500002,0.06801007578244897,20
998,0.15910540720500002,0.06801007578244897,20
999,0.15910540720500002,0.06801007578244897,20
1000,0.15910540720500002,0.06801007578244897,20


==> Tikzplots/convergence_data/turbo_m_Sequential_orthotropic.csv <==
evaluations,mean,std,count
1,44137.11124119199,30780.596452693033,20
2,32290.060464050875,23569.14121504216,20
3,25436.3430164352,15539.551039666374,20
4,20275.732630412193,11372.288306934572,20
5,17794.586973265268,10041.915942507572,20
6,16361.09383001253,10170.477198515964,20
7,15682.414257570665,10345.83086624103,20
8,15215.335026781719,10237.7749024281,20
9,13094.016962796595,7736.387284602032,20
10,11830.963350681084,4967.158965767644,20
11,11255.786637575895,5122.139250287707,20
12,10330.936904906825,4934.258375964488,20
13,9635.772535467571,4134.039458951726,20
14,9635.772535467571,4134.039458951726,20
15,9045.177522196738,3565.929657118054,20
16,8850.122457603717,3907.5789588659745,20
17,8779.7402603461,3872.185702400994,20
18,8779.7402603461,3872.185702400994,20
19,8625.339357412715,3853.611363748886,20
20,8625.339357412715,3853.611363748886,20
21,8625.339357412715,3853.611363748886,20
22,8098.7738649055855,3405.9341941176253,20
23,8000.783966173351,3438.182383878219,20
24,8000.783966173351,3438.182383878219,20
25,7968.534027178721,3418.995348073588,20
26,7918.993196323211,3375.128778532877,20
27,7428.83367156256,2961.1736842507485,20
28,7428.83367156256,2961.1736842507485,20
29,7428.83367156256,2961.1736842507485,20
30,7428.83367156256,2961.1736842507485,20
31,7428.83367156256,2961.1736842507485,20
32,7428.83367156256,2961.1736842507485,20
33,7361.13037541987,3050.4144150771745,20
34,7361.13037541987,3050.4144150771745,20
35,7081.13037541987,3112.5568620906506,20
36,7081.13037541987,3112.5568620906506,20
37,7081.13037541987,3112.5568620906506,20
38,7081.13037541987,3112.5568620906506,20
39,7081.13037541987,3112.5568620906506,20
40,7081.13037541987,3112.5568620906506,20
41,6439.112504226419,3321.306335661645,20
42,6439.112504226419,3321.306335661645,20
43,6439.112504226419,3321.306335661645,20
44,6439.112504226419,3321.306335661645,20
45,6439.112504226419,3321.306335661645,20
46,6439.112504226419,3321.306335661645,20
47,6439.112504226419,3321.306335661645,20
48,6439.112504226419,3321.306335661645,20
49,6439.112504226419,3321.306335661645,20
50,6385.62874278358,3272.442736093738,20
51,6385.62874278358,3272.442736093738,20
52,6385.62874278358,3272.442736093738,20
53,6371.22480550973,3267.2515902486734,20
54,6371.22480550973,3267.2515902486734,20
55,6371.22480550973,3267.2515902486734,20
56,6218.824118855375,3343.4898143206615,20
57,5868.545286191515,3142.5647548860375,20
58,5868.545286191515,3142.5647548860375,20
59,5868.545286191515,3142.5647548860375,20
60,5853.248824986845,3120.496027875763,20
61,5693.3685951224,3337.922036124408,20
62,5693.3685951224,3337.922036124408,20
63,5693.3685951224,3337.922036124408,20
64,5693.3685951224,3337.922036124408,20
65,5684.685773805055,3321.334654067253,20
66,5684.685773805055,3321.334654067253,20
67,5662.24377762069,3310.962404178607,20
68,5662.24377762069,3310.962404178607,20
69,5662.24377762069,3310.962404178607,20
70,5662.24377762069,3310.962404178607,20
71,5662.24377762069,3310.962404178607,20
72,5594.3634337012445,3271.040696805455,20
73,5594.3634337012445,3271.040696805455,20
74,5594.3634337012445,3271.040696805455,20
75,5594.3634337012445,3271.040696805455,20
76,5594.3634337012445,3271.040696805455,20
77,5594.3634337012445,3271.040696805455,20
78,5526.660137558554,3312.810399237733,20
79,5526.660137558554,3312.810399237733,20
80,5526.660137558554,3312.810399237733,20
81,5482.023751124555,3231.039280144209,20
82,5482.023751124555,3231.039280144209,20
83,5482.023751124555,3231.039280144209,20
84,5482.023751124555,3231.039280144209,20
85,5482.023751124555,3231.039280144209,20
86,4900.15637633188,3204.3367907066977,20
87,4900.15637633188,3204.3367907066977,20
88,4900.15637633188,3204.3367907066977,20
89,4900.15637633188,3204.3367907066977,20
90,4900.15637633188,3204.3367907066977,20
91,4900.15637633188,3204.3367907066977,20
92,4900.15637633188,3204.3367907066977,20
93,4900.15637633188,3204.3367907066977,20
94,4900.15637633188,3204.3367907066977,20
95,4873.1551083986005,3189.8320953761554,20
96,4873.1551083986005,3189.8320953761554,20
97,4873.1551083986005,3189.8320953761554,20
98,4873.1551083986005,3189.8320953761554,20
99,4873.1551083986005,3189.8320953761554,20
100,4873.1551083986005,3189.8320953761554,20
101,4720.7544217442455,3193.4893111033784,20
102,4576.161014029625,3140.3533098611606,20
103,4576.161014029625,3140.3533098611606,20
104,4576.161014029625,3140.3533098611606,20
105,4576.161014029625,3140.3533098611606,20
106,4416.280784165179,3291.8371827687542,20
107,4416.280784165179,3291.8371827687542,20
108,4416.280784165179,3291.8371827687542,20
109,4416.280784165179,3291.8371827687542,20
110,4416.280784165179,3291.8371827687542,20
111,4416.280784165179,3291.8371827687542,20
112,4345.669246724385,3179.4772583448603,20
113,4345.669246724385,3179.4772583448603,20
114,4345.669246724385,3179.4772583448603,20
115,4345.669246724385,3179.4772583448603,20
116,4345.669246724385,3179.4772583448603,20
117,4305.08050169393,3140.691330260768,20
118,4305.08050169393,3140.691330260768,20
119,4305.08050169393,3140.691330260768,20
120,4305.08050169393,3140.691330260768,20
121,4305.08050169393,3140.691330260768,20
122,4305.08050169393,3140.691330260768,20
123,4237.37720555124,3155.183329087605,20
124,4237.37720555124,3155.183329087605,20
125,4237.37720555124,3155.183329087605,20
126,4237.37720555124,3155.183329087605,20
127,4237.37720555124,3155.183329087605,20
128,4237.37720555124,3155.183329087605,20
129,4237.37720555124,3155.183329087605,20
130,4237.37720555124,3155.183329087605,20
131,3741.3441526295996,2980.9020112976023,20
132,3741.3441526295996,2980.9020112976023,20
133,3741.3441526295996,2980.9020112976023,20
134,3741.3441526295996,2980.9020112976023,20
135,3741.3441526295996,2980.9020112976023,20
136,3741.3441526295996,2980.9020112976023,20
137,3741.3441526295996,2980.9020112976023,20
138,3741.3441526295996,2980.9020112976023,20
139,3685.0110761017595,2979.904166303133,20
140,3685.0110761017595,2979.904166303133,20
141,3685.0110761017595,2979.904166303133,20
142,3685.0110761017595,2979.904166303133,20
143,3651.844357384284,2956.380578514425,20
144,3651.844357384284,2956.380578514425,20
145,3651.844357384284,2956.380578514425,20
146,3651.844357384284,2956.380578514425,20
147,3651.844357384284,2956.380578514425,20
148,3472.4331024147396,2863.4451790181515,20
149,3412.4331024147396,2873.1871814873293,20
150,3412.4331024147396,2873.1871814873293,20
151,3412.4331024147396,2873.1871814873293,20
152,3412.4331024147396,2873.1871814873293,20
153,3412.4331024147396,2873.1871814873293,20
154,3412.4331024147396,2873.1871814873293,20
155,3412.4331024147396,2873.1871814873293,20
156,3412.4331024147396,2873.1871814873293,20
157,3412.4331024147396,2873.1871814873293,20
158,3327.95951794108,2695.170333582364,20
159,3327.95951794108,2695.170333582364,20
160,3164.6863781802945,2562.720162630656,20
161,3164.6863781802945,2562.720162630656,20
162,2959.459671897605,2455.4978565612255,20
163,2959.459671897605,2455.4978565612255,20
164,2879.459671897605,2513.7746381637553,20
165,2879.459671897605,2513.7746381637553,20
166,2879.459671897605,2513.7746381637553,20
167,2879.459671897605,2513.7746381637553,20
168,2779.459671897605,2572.936417747152,20
169,2779.459671897605,2572.936417747152,20
170,2779.459671897605,2572.936417747152,20
171,2779.459671897605,2572.936417747152,20
172,2736.23318836506,2534.691038137913,20
173,2736.23318836506,2534.691038137913,20
174,2736.23318836506,2534.691038137913,20
175,2736.23318836506,2534.691038137913,20
176,2736.23318836506,2534.691038137913,20
177,2736.23318836506,2534.691038137913,20
178,2592.6263906150803,2512.429351857733,20
179,2587.65725598875,2501.037198005119,20
180,2567.674947937445,2520.9528597402254,20
181,2567.674947937445,2520.9528597402254,20
182,2567.674947937445,2520.9528597402254,20
183,2567.674947937445,2520.9528597402254,20
184,2567.674947937445,2520.9528597402254,20
185,2522.421417904805,2446.0038265971475,20
186,2522.421417904805,2446.0038265971475,20
187,2522.421417904805,2446.0038265971475,20
188,2522.421417904805,2446.0038265971475,20
189,2522.421417904805,2446.0038265971475,20
190,2482.432585522995,2481.919090685634,20
191,2482.432585522995,2481.919090685634,20
192,2482.432585522995,2481.919090685634,20
193,2482.432585522995,2481.919090685634,20
194,2474.543611032275,2470.373663899048,20
195,2474.543611032275,2470.373663899048,20
196,2474.543611032275,2470.373663899048,20
197,1997.8162351487401,2382.768209999534,20
198,1997.8162351487401,2382.768209999534,20
199,1917.8162351487401,2367.0892014141637,20
200,1917.8162351487401,2367.0892014141637,20
201,1917.8162351487401,2367.0892014141637,20
202,1833.7500606554652,2240.9781440218662,20
203,1813.7500606554652,2241.2012503426827,20
204,1813.7500606554652,2241.2012503426827,20
205,1813.7500606554652,2241.2012503426827,20
206,1813.7500606554652,2241.2012503426827,20
207,1813.7500606554652,2241.2012503426827,20
208,1813.7500606554652,2241.2012503426827,20
209,1813.7500606554652,2241.2012503426827,20
210,1813.7500606554652,2241.2012503426827,20
211,1813.7500606554652,2241.2012503426827,20
212,1813.7500606554652,2241.2012503426827,20
213,1813.7500606554652,2241.2012503426827,20
214,1813.7500606554652,2241.2012503426827,20
215,1813.7500606554652,2241.2012503426827,20
216,1813.7500606554652,2241.2012503426827,20
217,1813.7500606554652,2241.2012503426827,20
218,1813.7500606554652,2241.2012503426827,20
219,1813.7500606554652,2241.2012503426827,20
220,1813.7500606554652,2241.2012503426827,20
221,1813.7500606554652,2241.2012503426827,20
222,1813.7500606554652,2241.2012503426827,20
223,1776.58456158758,2203.5191471070466,20
224,1776.58456158758,2203.5191471070466,20
225,1776.58456158758,2203.5191471070466,20
226,1316.59884829067,1629.8343413776465,20
227,1103.6601355760151,1541.4427507195076,20
228,1103.6601355760151,1541.4427507195076,20
229,1103.6601355760151,1541.4427507195076,20
230,1103.6601355760151,1541.4427507195076,20
231,933.2043606727,1121.0247932174896,20
232,853.241923989455,1127.9746095515254,20
233,821.2951083562,1065.3128947193222,20
234,821.2951083562,1065.3128947193222,20
235,821.2951083562,1065.3128947193222,20
236,782.409670156215,969.268714318253,20
237,782.409670156215,969.268714318253,20
238,782.409670156215,969.268714318253,20
239,782.409670156215,969.268714318253,20
240,782.409670156215,969.268714318253,20
241,782.409670156215,969.268714318253,20
242,702.44273330945,964.2269162754166,20
243,702.44273330945,964.2269162754166,20
244,574.3915332261449,869.813671184662,20
245,574.3915332261449,869.813671184662,20
246,574.3915332261449,869.813671184662,20
247,574.3915332261449,869.813671184662,20
248,574.3915332261449,869.813671184662,20
249,574.3915332261449,869.813671184662,20
250,568.94102028066,873.1728400247515,20
251,568.94102028066,873.1728400247515,20
252,568.94102028066,873.1728400247515,20
253,568.94102028066,873.1728400247515,20
254,568.94102028066,873.1728400247515,20
255,568.94102028066,873.1728400247515,20
256,511.403132793015,747.2546162675746,20
257,511.403132793015,747.2546162675746,20
258,511.403132793015,747.2546162675746,20
259,511.403132793015,747.2546162675746,20
260,511.403132793015,747.2546162675746,20
261,511.403132793015,747.2546162675746,20
262,511.09154824732997,747.4773162959964,20
263,511.09154824732997,747.4773162959964,20
264,507.84599504395993,744.1655428916541,20
265,473.66815377906494,703.5748486285485,20
266,473.66815377906494,703.5748486285485,20
267,473.66815377906494,703.5748486285485,20
268,473.66815377906494,703.5748486285485,20
269,473.66815377906494,703.5748486285485,20
270,473.66815377906494,703.5748486285485,20
271,473.66815377906494,703.5748486285485,20
272,473.66815377906494,703.5748486285485,20
273,473.66815377906494,703.5748486285485,20
274,473.66815377906494,703.5748486285485,20
275,453.70894630843486,687.3608586572338,20
276,453.70894630843486,687.3608586572338,20
277,453.701430547895,687.3660782306913,20
278,453.701430547895,687.3660782306913,20
279,453.701430547895,687.3660782306913,20
280,453.70082385000495,687.3664996424717,20
281,453.6998843318199,687.3671519198232,20
282,453.6998843318199,687.3671519198232,20
283,413.7268308543149,689.4113661693945,20
284,413.7268308543149,689.4113661693945,20
285,413.7268308543149,689.4113661693945,20
286,413.7268308543149,689.4113661693945,20
287,413.7268308543149,689.4113661693945,20
288,413.7268308543149,689.4113661693945,20
289,413.72616017619004,689.4117896151877,20
290,413.72616017619004,689.4117896151877,20
291,413.72616017619004,689.4117896151877,20
292,413.72616017619004,689.4117896151877,20
293,393.72616017619004,683.3918743909849,20
294,386.54516624944006,679.6333228852283,20
295,386.53896852687,679.6370272368861,20
296,381.953316386575,678.0311051896582,20
297,381.953316386575,678.0311051896582,20
298,381.953316386575,678.0311051896582,20
299,381.84453925270003,678.0953383484996,20
300,381.83216487173,678.1026651872559,20
301,381.83216487173,678.1026651872559,20
302,381.83216487173,678.1026651872559,20
303,381.83216487173,678.1026651872559,20
304,381.83216487173,678.1026651872559,20
305,381.82742962593,678.1054690285345,20
306,381.82742962593,678.1054690285345,20
307,373.5431583784701,676.7518169154715,20
308,373.5431583784701,676.7518169154715,20
309,373.5431583784701,676.7518169154715,20
310,373.5431583784701,676.7518169154715,20
311,353.56944175829005,681.806067473795,20
312,310.32388855492,647.5272579503738,20
313,310.32388855492,647.5272579503738,20
314,310.32388855492,647.5272579503738,20
315,290.369032528645,650.7596806122953,20
316,290.369032528645,650.7596806122953,20
317,250.42739251199495,615.5136321273112,20
318,250.35024050839496,615.5464294705494,20
319,250.35007399930996,615.5465007000925,20
320,250.35007399930996,615.5465007000925,20
321,250.35007399930996,615.5465007000925,20
322,250.35007399930996,615.5465007000925,20
323,250.35007399930996,615.5465007000925,20
324,250.34793482909996,615.5474158774043,20
325,250.34793482909996,615.5474158774043,20
326,250.34542662132498,615.5484884791274,20
327,250.34542662132498,615.5484884791274,20
328,173.41153556535497,379.13504960712316,20
329,173.41153556535497,379.13504960712316,20
330,173.41153556535497,379.13504960712316,20
331,173.4031106843,379.1390969160614,20
332,173.4031106843,379.1390969160614,20
333,173.385044433635,379.1477510089967,20
334,173.385044433635,379.1477510089967,20
335,173.385044433635,379.1477510089967,20
336,173.385044433635,379.1477510089967,20
337,173.385044433635,379.1477510089967,20
338,173.385044433635,379.1477510089967,20
339,173.385044433635,379.1477510089967,20
340,173.38256911492,379.14894038885285,20
341,173.36729492977497,379.15627660354437,20
342,173.36729492977497,379.15627660354437,20
343,173.363585383465,379.1580600504913,20
344,173.33384010504497,379.17224415256686,20
345,133.333840105045,298.85697760020446,20
346,113.61667615963498,293.2943234284462,20
347,113.60341863168499,293.2997106200106,20
348,113.60341863168499,293.2997106200106,20
349,113.60341863168499,293.2997106200106,20
350,113.60341863168499,293.2997106200106,20
351,113.60341863168499,293.2997106200106,20
352,113.54165819106497,293.32473071388114,20
353,113.54165819106497,293.32473071388114,20
354,93.56193185262501,286.31103631349265,20
355,85.27741881178,261.0293166111516,20
356,85.27741881178,261.0293166111516,20
357,85.27741881178,261.0293166111516,20
358,85.27741881178,261.0293166111516,20
359,85.27741881178,261.0293166111516,20
360,85.27741881178,261.0293166111516,20
361,85.27741881178,261.0293166111516,20
362,85.277235252,261.02937963892214,20
363,85.277235252,261.02937963892214,20
364,85.277235252,261.02937963892214,20
365,85.277235252,261.02937963892214,20
366,85.27486328964,261.03019278417094,20
367,85.273500442345,261.03065992293614,20
368,85.273500442345,261.03065992293614,20
369,85.260884250855,261.0349724459277,20
370,85.257460402285,261.03614163694044,20
371,85.257460402285,261.03614163694044,20
372,85.257460402285,261.03614163694044,20
373,85.257460402285,261.03614163694044,20
374,85.24904554329001,261.0390211345901,20
375,85.24904554329001,261.0390211345901,20
376,85.24904554329001,261.0390211345901,20
377,85.24904554329001,261.0390211345901,20
378,85.24904554329001,261.0390211345901,20
379,85.24904554329001,261.0390211345901,20
380,85.24904554329001,261.0390211345901,20
381,85.24787529509,261.03942255188133,20
382,85.24787529509,261.03942255188133,20
383,85.23916445108,261.04238815666696,20
384,85.23846966804,261.04262650264025,20
385,85.23766968272,261.042900818895,20
386,85.23522227830999,261.0437401245286,20
387,85.23522227830999,261.0437401245286,20
388,85.21964588056998,261.04906584233777,20
389,85.21964588056998,261.04906584233777,20
390,85.211660436745,261.05179927101136,20
391,85.21010703787499,261.05233142494586,20
392,84.94021348650999,261.14168296971883,20
393,84.94021348650999,261.14168296971883,20
394,44.98111669802999,199.93895491307268,20
395,44.97736001981,199.93983847034067,20
396,44.97736001981,199.93983847034067,20
397,44.97371456237,199.94069763945114,20
398,44.97371456237,199.94069763945114,20
399,44.97371456237,199.94069763945114,20
400,44.973016524685,199.94086222753904,20
401,44.973016524685,199.94086222753904,20
402,44.973016524685,199.94086222753904,20
403,40.24449564781,178.82797420745933,20
404,40.233604484480004,178.83052049797985,20
405,40.233604484480004,178.83052049797985,20
406,40.233604484480004,178.83052049797985,20
407,40.233604484480004,178.83052049797985,20
408,40.233604484480004,178.83052049797985,20
409,40.23355415491,178.8305323728971,20
410,40.23355415491,178.8305323728971,20
411,40.227338132015,178.83198530923286,20
412,40.227338132015,178.83198530923286,20
413,40.225939682145004,178.83231424725923,20
414,40.225939682145004,178.83231424725923,20
415,40.210066598095,178.83601937843952,20
416,40.210066598095,178.83601937843952,20
417,40.210066598095,178.83601937843952,20
418,40.210066598095,178.83601937843952,20
419,40.210066598095,178.83601937843952,20
420,40.210066598095,178.83601937843952,20
421,40.209138457945,178.83623766670095,20
422,40.208225249965,178.8364524614674,20
423,40.207779192795,178.83655762274242,20
424,40.207698685690005,178.8365766306023,20
425,40.207698685690005,178.8365766306023,20
426,40.202470633255004,178.83780719447734,20
427,40.20215881763,178.83788069247817,20
428,40.20215881763,178.83788069247817,20
429,40.20215881763,178.83788069247817,20
430,40.200221189725,178.83833705733758,20
431,40.19894246447,178.83863803875548,20
432,40.19894246447,178.83863803875548,20
433,40.19799540603,178.8388610917276,20
434,40.19799540603,178.8388610917276,20
435,40.19409195837,178.83977497901594,20
436,40.193388911300005,178.83993948070287,20
437,40.193388911300005,178.83993948070287,20
438,40.192289737885,178.84019678003554,20
439,40.192289737885,178.84019678003554,20
440,20.192289737884998,89.39749657757784,20
441,20.192289737884998,89.39749657757784,20
442,20.189504446685,89.39815366547161,20
443,20.189504446685,89.39815366547161,20
444,20.189504446685,89.39815366547161,20
445,20.186808644345,89.39879048847482,20
446,20.186808644345,89.39879048847482,20
447,20.186808644345,89.39879048847482,20
448,20.186808644345,89.39879048847482,20
449,20.186808644345,89.39879048847482,20
450,20.186808644345,89.39879048847482,20
451,20.186808644345,89.39879048847482,20
452,20.186808644345,89.39879048847482,20
453,20.186808644345,89.39879048847482,20
454,20.186808644345,89.39879048847482,20
455,20.186808644345,89.39879048847482,20
456,20.186808644345,89.39879048847482,20
457,20.18659691133,89.39884052684386,20
458,20.18659691133,89.39884052684386,20
459,20.18659691133,89.39884052684386,20
460,0.19254074435999996,0.08815460197818624,20
461,0.18854998269999998,0.08778675759561391,20
462,0.18854998269999998,0.08778675759561391,20
463,0.188296616375,0.08803348855412763,20
464,0.188296616375,0.08803348855412763,20
465,0.188296616375,0.08803348855412763,20
466,0.18240594853999997,0.08822823869280244,20
467,0.18240594853999997,0.08822823869280244,20
468,0.18240594853999997,0.08822823869280244,20
469,0.18207206963,0.08839815929105611,20
470,0.18207206963,0.08839815929105611,20
471,0.180869451445,0.08898818868302895,20
472,0.180869451445,0.08898818868302895,20
473,0.180869451445,0.08898818868302895,20
474,0.18009410675499998,0.08803099765707934,20
475,0.18009410675499998,0.08803099765707934,20
476,0.17911900539999998,0.08756076660362999,20
477,0.175744683485,0.08402595065749845,20
478,0.175744683485,0.08402595065749845,20
479,0.175744683485,0.08402595065749845,20
480,0.175744683485,0.08402595065749845,20
481,0.17491535882999998,0.08466964743754307,20
482,0.17491535882999998,0.08466964743754307,20
483,0.174058143575,0.08480401288039414,20
484,0.17180888780999998,0.08038008542962201,20
485,0.171519828165,0.08043877488100076,20
486,0.169090273555,0.07438173916615913,20
487,0.169090273555,0.07438173916615913,20
488,0.169090273555,0.07438173916615913,20
489,0.169090273555,0.07438173916615913,20
490,0.16899523813,0.07447822590124027,20
491,0.16878414637,0.07460377958057325,20
492,0.16172463023,0.06882745961259423,20
493,0.16144934490500001,0.06911330676106008,20
494,0.16144934490500001,0.06911330676106008,20
495,0.160369677935,0.06620414417772608,20
496,0.160369677935,0.06620414417772608,20
497,0.160369677935,0.06620414417772608,20
498,0.15956791074499999,0.06649739428485966,20
499,0.15956791074499999,0.06649739428485966,20
500,0.15956791074499999,0.06649739428485966,20
501,0.15929759596,0.06663035302340885,20
502,0.15929759596,0.06663035302340885,20
503,0.15929759596,0.06663035302340885,20
504,0.158283671875,0.06410991020706365,20
505,0.1581783653,0.06414980719740768,20
506,0.15789674865,0.0639219393097704,20
507,0.15777257164,0.0639903046256937,20
508,0.1574434835,0.06413523565843363,20
509,0.1574434835,0.06413523565843363,20
510,0.15624361868,0.060892394793803824,20
511,0.15624361868,0.060892394793803824,20
512,0.15452593889000002,0.06149586373380535,20
513,0.15452593889000002,0.06149586373380535,20
514,0.15452593889000002,0.06149586373380535,20
515,0.15452593889000002,0.06149586373380535,20
516,0.153630166585,0.05931056896519563,20
517,0.15353126199000003,0.059212007817879095,20
518,0.152515001335,0.05816142909237627,20
519,0.14863590775500002,0.04944235654362391,20
520,0.14863590775500002,0.04944235654362391,20
521,0.14857345849000003,0.049475011862925355,20
522,0.148483751495,0.049525150619401034,20
523,0.148483751495,0.049525150619401034,20
524,0.148483751495,0.049525150619401034,20
525,0.148483751495,0.049525150619401034,20
526,0.148483751495,0.049525150619401034,20
527,0.1476817852,0.048885858250654564,20
528,0.147563500545,0.04884884648666394,20
529,0.14709343481,0.049096535732905976,20
530,0.14709343481,0.049096535732905976,20
531,0.144546792,0.049599431646758396,20
532,0.14445143296000001,0.049683185042725946,20
533,0.14445143296000001,0.049683185042725946,20
534,0.14445143296000001,0.049683185042725946,20
535,0.14444969570500002,0.04968512916790465,20
536,0.14444969570500002,0.04968512916790465,20
537,0.14433340949,0.04974514654282906,20
538,0.14420199956500002,0.04989499255518075,20
539,0.14420199956500002,0.04989499255518075,20
540,0.14417401671500002,0.0499111415392217,20
541,0.14417401671500002,0.0499111415392217,20
542,0.14417401671500002,0.0499111415392217,20
543,0.14417401671500002,0.0499111415392217,20
544,0.14343389075000001,0.05035610820448202,20
545,0.14343389075000001,0.05035610820448202,20
546,0.14318651336000002,0.05050705972677569,20
547,0.14308290485000003,0.050624067591491996,20
548,0.14303854213000003,0.05064259918445173,20
549,0.14303854213000003,0.05064259918445173,20
550,0.14303854213000003,0.05064259918445173,20
551,0.14303854213000003,0.05064259918445173,20
552,0.14274056144000002,0.05056731171509028,20
553,0.14274056144000002,0.05056731171509028,20
554,0.14222706778,0.05086376955596555,20
555,0.14222706778,0.05086376955596555,20
556,0.141529348775,0.051294817332204576,20
557,0.141529348775,0.051294817332204576,20
558,0.141372028245,0.05139616186474911,20
559,0.14127798743000003,0.05141093332780797,20
560,0.14127798743000003,0.05141093332780797,20
561,0.14127798743000003,0.05141093332780797,20
562,0.14127798743000003,0.05141093332780797,20
563,0.14127798743000003,0.05141093332780797,20
564,0.14127798743000003,0.05141093332780797,20
565,0.14127798743000003,0.05141093332780797,20
566,0.14090002935,0.05106997698011479,20
567,0.14090002935,0.05106997698011479,20
568,0.14090002935,0.05106997698011479,20
569,0.140643350105,0.051023834293670293,20
570,0.13999618982,0.049142450374924526,20
571,0.139758497875,0.04931771388039619,20
572,0.139758497875,0.04931771388039619,20
573,0.139758497875,0.04931771388039619,20
574,0.13975467551000004,0.0493144906825426,20
575,0.13921088937499998,0.049729070154609784,20
576,0.138920359945,0.04892184870555686,20
577,0.13877570396,0.04899083993290001,20
578,0.13871975842499998,0.04897406001780834,20
579,0.13871975842499998,0.04897406001780834,20
580,0.13871975842499998,0.04897406001780834,20
581,0.13871975842499998,0.04897406001780834,20
582,0.13871975842499998,0.04897406001780834,20
583,0.13871975842499998,0.04897406001780834,20
584,0.13871975842499998,0.04897406001780834,20
585,0.13864331090999998,0.0490088653429341,20
586,0.138497980395,0.04908622891134847,20
587,0.13815864961499996,0.04882462997012338,20
588,0.13788300634999998,0.04896734351845217,20
589,0.13780714102999997,0.04902807605899077,20
590,0.13780714102999997,0.04902807605899077,20
591,0.13771770408,0.049068809676050755,20
592,0.13762235031999998,0.048985687815337506,20
593,0.13762235031999998,0.048985687815337506,20
594,0.137181669015,0.04837841492128743,20
595,0.1369846336,0.048214091533998714,20
596,0.1369846336,0.048214091533998714,20
597,0.1369846336,0.048214091533998714,20
598,0.13663781942,0.04849542650991593,20
599,0.13634243176,0.04875929355904025,20
600,0.13634243176,0.04875929355904025,20
601,0.13634243176,0.04875929355904025,20
602,0.13634243176,0.04875929355904025,20
603,0.13634243176,0.04875929355904025,20
604,0.13634243176,0.04875929355904025,20
605,0.13626599374,0.048740524886776965,20
606,0.13602811760500003,0.04878988720313489,20
607,0.13598145338,0.048752717637695675,20
608,0.135545484585,0.048345878566262976,20
609,0.13552068622,0.04835479175531414,20
610,0.13552068622,0.04835479175531414,20
611,0.133575062315,0.043858446499701415,20
612,0.133575062315,0.043858446499701415,20
613,0.13350146642,0.043790974004055724,20
614,0.13055430121,0.038004868317855246,20
615,0.13055430121,0.038004868317855246,20
616,0.130420241135,0.03814568306439566,20
617,0.13027670942500003,0.03820341043454462,20
618,0.13027670942500003,0.03820341043454462,20
619,0.13027670942500003,0.03820341043454462,20
620,0.13027670942500003,0.03820341043454462,20
621,0.13027670942500003,0.03820341043454462,20
622,0.13014323482500004,0.03805813455815995,20
623,0.13014323482500004,0.03805813455815995,20
624,0.13014323482500004,0.03805813455815995,20
625,0.13014323482500004,0.03805813455815995,20
626,0.13014323482500004,0.03805813455815995,20
627,0.13014323482500004,0.03805813455815995,20
628,0.13003800824000003,0.03795557512310296,20
629,0.13003800824000003,0.03795557512310296,20
630,0.13003800824000003,0.03795557512310296,20
631,0.13003800824000003,0.03795557512310296,20
632,0.13003800824000003,0.03795557512310296,20
633,0.13000533673,0.037970516162325205,20
634,0.13000533673,0.037970516162325205,20
635,0.12994752952000002,0.03788923144334267,20
636,0.12994752952000002,0.03788923144334267,20
637,0.12994752952000002,0.03788923144334267,20
638,0.12943426296500002,0.03778220211073283,20
639,0.12943426296500002,0.03778220211073283,20
640,0.12943426296500002,0.03778220211073283,20
641,0.12943426296500002,0.03778220211073283,20
642,0.12943426296500002,0.03778220211073283,20
643,0.12943426296500002,0.03778220211073283,20
644,0.12830800673,0.036558831973765034,20
645,0.128195742875,0.03659307568116528,20
646,0.128195742875,0.03659307568116528,20
647,0.128195742875,0.03659307568116528,20
648,0.128195742875,0.03659307568116528,20
649,0.128195742875,0.03659307568116528,20
650,0.128195742875,0.03659307568116528,20
651,0.128195742875,0.03659307568116528,20
652,0.12805628276999997,0.03672698781800215,20
653,0.12779053325499998,0.036627837177407634,20
654,0.12779053325499998,0.036627837177407634,20
655,0.12760498208499998,0.036720061508098444,20
656,0.12759610887,0.03672182259464641,20
657,0.127540634825,0.03675276343172473,20
658,0.12724060723000002,0.03651673632934434,20
659,0.12724060723000002,0.03651673632934434,20
660,0.12724060723000002,0.03651673632934434,20
661,0.12724060723000002,0.03651673632934434,20
662,0.12724060723000002,0.03651673632934434,20
663,0.12716261590000003,0.03654247153691225,20
664,0.12714412399000002,0.03655486195152126,20
665,0.12714412399000002,0.03655486195152126,20
666,0.12714412399000002,0.03655486195152126,20
667,0.12714412399000002,0.03655486195152126,20
668,0.127133261375,0.036556944880711276,20
669,0.12704725425000002,0.036336602230782285,20
670,0.12704725425000002,0.036336602230782285,20
671,0.12704725425000002,0.036336602230782285,20
672,0.12704725425000002,0.036336602230782285,20
673,0.12704725425000002,0.036336602230782285,20
674,0.12704725425000002,0.036336602230782285,20
675,0.12704725425000002,0.036336602230782285,20
676,0.126984773735,0.036371184121686835,20
677,0.126190899345,0.035280257318441303,20
678,0.126190899345,0.035280257318441303,20
679,0.12595621583,0.03475864492361401,20
680,0.12595621583,0.03475864492361401,20
681,0.12595621583,0.03475864492361401,20
682,0.12594269422,0.03476586333550501,20
683,0.12594269422,0.03476586333550501,20
684,0.12592779147000002,0.034774226384213666,20
685,0.12592779147000002,0.034774226384213666,20
686,0.12557196828,0.03447193446024965,20
687,0.12557196828,0.03447193446024965,20
688,0.125482573305,0.03452168024503965,20
689,0.125482573305,0.03452168024503965,20
690,0.125482573305,0.03452168024503965,20
691,0.12535502157,0.03459863535310193,20
692,0.12524571959000003,0.034618656891439975,20
693,0.125210899185,0.034528295405342226,20
694,0.125210899185,0.034528295405342226,20
695,0.12498705082500002,0.03440945245241012,20
696,0.12498705082500002,0.03440945245241012,20
697,0.12486195509,0.03448592938847413,20
698,0.12464378009999999,0.034411096540198895,20
699,0.12435839888,0.033680873362267806,20
700,0.12435839888,0.033680873362267806,20
701,0.12435839888,0.033680873362267806,20
702,0.12418412659999997,0.03373323551638658,20
703,0.12416416233000001,0.03374568714857903,20
704,0.12372451199000001,0.03378689567213146,20
705,0.12372451199000001,0.03378689567213146,20
706,0.12362175070499999,0.03376380163236945,20
707,0.12327928984,0.033414103531644826,20
708,0.12308232997999999,0.032918662309762856,20
709,0.12308232997999999,0.032918662309762856,20
710,0.122560131105,0.03251901236889192,20
711,0.122560131105,0.03251901236889192,20
712,0.12197818208,0.03173245737675931,20
713,0.12195345217,0.031715810805736065,20
714,0.121818869435,0.03179257139011008,20
715,0.12170360117500001,0.03186847920044129,20
716,0.12170360117500001,0.03186847920044129,20
717,0.12170360117500001,0.03186847920044129,20
718,0.12170360117500001,0.03186847920044129,20
719,0.12170360117500001,0.03186847920044129,20
720,0.12125051007000001,0.0307806374780789,20
721,0.12125051007000001,0.0307806374780789,20
722,0.12066771492500002,0.030647532514051147,20
723,0.12066771492500002,0.030647532514051147,20
724,0.12066771492500002,0.030647532514051147,20
725,0.12066771492500002,0.030647532514051147,20
726,0.12066771492500002,0.030647532514051147,20
727,0.12066771492500002,0.030647532514051147,20
728,0.12056320969000003,0.030677877966855054,20
729,0.12056320969000003,0.030677877966855054,20
730,0.12056320969000003,0.030677877966855054,20
731,0.12056320969000003,0.030677877966855054,20
732,0.12056320969000003,0.030677877966855054,20
733,0.12056320969000003,0.030677877966855054,20
734,0.12056320969000003,0.030677877966855054,20
735,0.12056320969000003,0.030677877966855054,20
736,0.12056320969000003,0.030677877966855054,20
737,0.12047656897000003,0.03068838723783576,20
738,0.12047656897000003,0.03068838723783576,20
739,0.12047656897000003,0.03068838723783576,20
740,0.12047656897000003,0.03068838723783576,20
741,0.12047656897000003,0.03068838723783576,20
742,0.12041429048500003,0.03073187707699891,20
743,0.12039069895000003,0.030735529787354256,20
744,0.12039069895000003,0.030735529787354256,20
745,0.12039069895000003,0.030735529787354256,20
746,0.12039069895000003,0.030735529787354256,20
747,0.12039069895000003,0.030735529787354256,20
748,0.12039069895000003,0.030735529787354256,20
749,0.12039069895000003,0.030735529787354256,20
750,0.12015636032500003,0.03068840794944722,20
751,0.12015636032500003,0.03068840794944722,20
752,0.12015636032500003,0.03068840794944722,20
753,0.12015636032500003,0.03068840794944722,20
754,0.12015636032500003,0.03068840794944722,20
755,0.12006859946000001,0.03071812915218877,20
756,0.12006859946000001,0.03071812915218877,20
757,0.119982123055,0.030781598699422905,20
758,0.119982123055,0.030781598699422905,20
759,0.11988569188,0.030882400798459855,20
760,0.11988569188,0.030882400798459855,20
761,0.11988569188,0.030882400798459855,20
762,0.11986378346500001,0.03090507029454414,20
763,0.11982789792000004,0.030932540256984165,20
764,0.11982789792000004,0.030932540256984165,20
765,0.11982789792000004,0.030932540256984165,20
766,0.11982789792000004,0.030932540256984165,20
767,0.11982789792000004,0.030932540256984165,20
768,0.11982789792000004,0.030932540256984165,20
769,0.11982789792000004,0.030932540256984165,20
770,0.11982789792000004,0.030932540256984165,20
771,0.11982789792000004,0.030932540256984165,20
772,0.11982789792000004,0.030932540256984165,20
773,0.11982789792000004,0.030932540256984165,20
774,0.11961543753500004,0.030849271164486994,20
775,0.11957463214000001,0.030881279612381574,20
776,0.11957463214000001,0.030881279612381574,20
777,0.11939963617500002,0.030939672735269787,20
778,0.11938621127500004,0.030950331677866132,20
779,0.11938621127500004,0.030950331677866132,20
780,0.11935167289000004,0.03094156855332594,20
781,0.11935167289000004,0.03094156855332594,20
782,0.11935167289000004,0.03094156855332594,20
783,0.11930345309500001,0.03097069746691073,20
784,0.11930345309500001,0.03097069746691073,20
785,0.11930345309500001,0.03097069746691073,20
786,0.11930345309500001,0.03097069746691073,20
787,0.11930345309500001,0.03097069746691073,20
788,0.11930345309500001,0.03097069746691073,20
789,0.11930345309500001,0.03097069746691073,20
790,0.11916627063000003,0.031051271604382893,20
791,0.11916627063000003,0.031051271604382893,20
792,0.11916627063000003,0.031051271604382893,20
793,0.11875977570000003,0.030877747428627533,20
794,0.11875977570000003,0.030877747428627533,20
795,0.11875977570000003,0.030877747428627533,20
796,0.11851490227000001,0.030824532745130466,20
797,0.11851490227000001,0.030824532745130466,20
798,0.11851490227000001,0.030824532745130466,20
799,0.11824195853500001,0.030926881085474388,20
800,0.11823396254,0.03093131644815957,20
801,0.11823396254,0.03093131644815957,20
802,0.11813226807500002,0.030919693825970783,20
803,0.11813226807500002,0.030919693825970783,20
804,0.11801080329000002,0.03063261479161246,20
805,0.1179408445,0.03063989672064114,20
806,0.11793955499500001,0.030640529599510892,20
807,0.11793955499500001,0.030640529599510892,20
808,0.11786503676499997,0.03067705371434088,20
809,0.11784718110999999,0.030685871116035424,20
810,0.11784718110999999,0.030685871116035424,20
811,0.11784718110999999,0.030685871116035424,20
812,0.11784718110999999,0.030685871116035424,20
813,0.11784718110999999,0.030685871116035424,20
814,0.11783346280499998,0.03068762668635479,20
815,0.11781282609999999,0.03069907081278477,20
816,0.11781282609999999,0.03069907081278477,20
817,0.11743692927000002,0.030710152519771657,20
818,0.11722417589000003,0.030841218668469467,20
819,0.11722417589000003,0.030841218668469467,20
820,0.11722417589000003,0.030841218668469467,20
821,0.11722417589000003,0.030841218668469467,20
822,0.11699071821000002,0.030622212278918967,20
823,0.11699071821000002,0.030622212278918967,20
824,0.11699071821000002,0.030622212278918967,20
825,0.11699071821000002,0.030622212278918967,20
826,0.11699071821000002,0.030622212278918967,20
827,0.11691005758499999,0.030662314834417035,20
828,0.11691005758499999,0.030662314834417035,20
829,0.116592291115,0.03072278772556399,20
830,0.116592291115,0.03072278772556399,20
831,0.116592291115,0.03072278772556399,20
832,0.116592291115,0.03072278772556399,20
833,0.116592291115,0.03072278772556399,20
834,0.10819443260999999,0.031283275894200414,20
835,0.10360986491999999,0.033548929006711505,20
836,0.10190694293999998,0.033903192371688755,20
837,0.09653300070999998,0.03274561772960459,20
838,0.09588825849499998,0.03300946296069985,20
839,0.092142607685,0.030382548437392864,20
840,0.09132276294,0.030741072848668498,20
841,0.090122038485,0.02905650855309257,20
842,0.088733295375,0.02765120499230105,20
843,0.08807121024,0.027924954234766722,20
844,0.087454367045,0.027813114751648754,20
845,0.087454367045,0.027813114751648754,20
846,0.08699401422,0.027948742917807225,20
847,0.08699401422,0.027948742917807225,20
848,0.08625626732000001,0.027593999798498407,20
849,0.08625626732000001,0.027593999798498407,20
850,0.08614355882000001,0.027638444166634323,20
851,0.08610991815,0.027658456894049787,20
852,0.085734065055,0.027578181880232085,20
853,0.085734065055,0.027578181880232085,20
854,0.085734065055,0.027578181880232085,20
855,0.08568806718,0.027611316667958206,20
856,0.08568806718,0.027611316667958206,20
857,0.08490413730999999,0.02673459196912455,20
858,0.08488656622999999,0.02674211807875792,20
859,0.08488656622999999,0.02674211807875792,20
860,0.08486349859999999,0.026739701287400736,20
861,0.08468363142499999,0.026643263801518633,20
862,0.08468363142499999,0.026643263801518633,20
863,0.0844175942,0.026774153299295503,20
864,0.084361059665,0.026583562235820073,20
865,0.08418847213,0.02668392956842673,20
866,0.08418847213,0.02668392956842673,20
867,0.08418847213,0.02668392956842673,20
868,0.08418847213,0.02668392956842673,20
869,0.08409739139,0.026735184586769153,20
870,0.08409739139,0.026735184586769153,20
871,0.08409739139,0.026735184586769153,20
872,0.083913918925,0.02688873110647102,20
873,0.083913918925,0.02688873110647102,20
874,0.083913918925,0.02688873110647102,20
875,0.08386923075,0.02688636191461397,20
876,0.08369264742500002,0.02699441599690764,20
877,0.08369264742500002,0.02699441599690764,20
878,0.08363598229500001,0.027027152269656823,20
879,0.08328053943000001,0.02658596761053025,20
880,0.08325370368000001,0.026610622379484628,20
881,0.08324241612000002,0.026609028658302853,20
882,0.08322356706,0.02660439821934446,20
883,0.08298191418000002,0.026189129223354868,20
884,0.08295201109500003,0.02618869310920788,20
885,0.08282427171500001,0.02621515116585264,20
886,0.08276400131,0.026186594339942675,20
887,0.08266468448,0.026244222320849695,20
888,0.08246679235500001,0.026120227687939986,20
889,0.082429635555,0.026148359508607937,20
890,0.082415838145,0.026153906443981845,20
891,0.08233258298500001,0.02611753065205152,20
892,0.08233077242000002,0.02611825548922201,20
893,0.08228336691500002,0.02614205889930279,20
894,0.08222767875,0.026149731897323118,20
895,0.082220025615,0.026138807213545813,20
896,0.082212792295,0.026140675861833374,20
897,0.08208983323999999,0.026174085609519813,20
898,0.08201570396,0.02615110304007929,20
899,0.08198461192499999,0.026161523336747473,20
900,0.08192689453,0.026154969494538577,20
901,0.081914204095,0.026149894448891736,20
902,0.08188047596,0.02617139344742195,20
903,0.08186302119499998,0.026136258202017013,20
904,0.081827919955,0.026144447000340906,20
905,0.08181772297499999,0.02612382357824432,20
906,0.08181772297499999,0.02612382357824432,20
907,0.08180303258999998,0.026137183140392355,20
908,0.08176785077,0.026140451727078694,20
909,0.08175794833999998,0.026137578662967932,20
910,0.08175516108,0.026139028129092,20
911,0.08173135998,0.026156211312998313,20
912,0.08172384194000001,0.02615420683550014,20
913,0.08171728770000002,0.02616021021535784,20
914,0.08168567691500002,0.026182197807825505,20
915,0.08168147825000001,0.026183661701924363,20
916,0.08168127574500002,0.026183576437238214,20
917,0.08168125187000001,0.026183593280089252,20
918,0.08167913193000001,0.026180982455427264,20
919,0.081675850375,0.026174902616946112,20
920,0.08167041714500001,0.026177827291882963,20
921,0.08167034348499999,0.026177865386256886,20
922,0.08166923667999999,0.026178529869142788,20
923,0.08166809373999999,0.026179148685832536,20
924,0.081667274665,0.02617865848616703,20
925,0.081667274665,0.02617865848616703,20
926,0.0816652022,0.02617942757247555,20
927,0.081664898285,0.026179566318513838,20
928,0.081662649105,0.026178659536440132,20
929,0.081662093765,0.026178457253157154,20
930,0.08165871321,0.02617881824663915,20
931,0.081658240575,0.026178619063852077,20
932,0.08165795181999999,0.026178668624266443,20
933,0.08165795181999999,0.026178668624266443,20
934,0.08165795181999999,0.026178668624266443,20
935,0.081657590955,0.02617888171250722,20
936,0.081657453965,0.026178631179033997,20
937,0.08165721410000001,0.026178170963813276,20
938,0.08165705549999999,0.02617822629967274,20
939,0.08165705549999999,0.02617822629967274,20
940,0.08165705549999999,0.02617822629967274,20
941,0.08165703734999999,0.026178225628958208,20
942,0.08165688823499999,0.026178167600351285,20
943,0.08165688823499999,0.026178167600351285,20
944,0.08165688823499999,0.026178167600351285,20
945,0.08165678627499999,0.02617822439517995,20
946,0.08165678627499999,0.02617822439517995,20
947,0.081656735,0.02617825088953154,20
948,0.081656735,0.02617825088953154,20
949,0.08165661840999999,0.02617826746088942,20
950,0.08165661840999999,0.02617826746088942,20
951,0.08165657248,0.026178275351548673,20
952,0.08165655052500001,0.02617820066697814,20
953,0.08165655052500001,0.02617820066697814,20
954,0.081656451615,0.026178288466953612,20
955,0.081656451615,0.026178288466953612,20
956,0.08165624907499999,0.02617844402813418,20
957,0.08165624907499999,0.02617844402813418,20
958,0.08165624907499999,0.02617844402813418,20
959,0.08165624907499999,0.02617844402813418,20
960,0.08165624907499999,0.02617844402813418,20
961,0.08165624907499999,0.02617844402813418,20
962,0.081656116245,0.026178432806343403,20
963,0.08165595664,0.026178531892807007,20
964,0.08165593307499999,0.026178512744266722,20
965,0.08165571961999998,0.026178474697181018,20
966,0.08165571961999998,0.026178474697181018,20
967,0.08165569666999999,0.026178473848239778,20
968,0.08165559823999999,0.0261785494672181,20
969,0.08165549641,0.026178578921100912,20
970,0.08165549641,0.026178578921100912,20
971,0.08165540135,0.0261785388698017,20
972,0.08165540135,0.0261785388698017,20
973,0.08165540135,0.0261785388698017,20
974,0.08165540135,0.0261785388698017,20
975,0.08165529537,0.026178546208843075,20
976,0.081655238985,0.026178522455346458,20
977,0.081655238985,0.026178522455346458,20
978,0.081655238985,0.026178522455346458,20
979,0.081655238985,0.026178522455346458,20
980,0.08165518663,0.026178549506360668,20
981,0.08165518663,0.026178549506360668,20
982,0.08165518663,0.026178549506360668,20
983,0.08165518663,0.026178549506360668,20
984,0.08165518663,0.026178549506360668,20
985,0.08165505482499999,0.026178599624707626,20
986,0.08165505482499999,0.026178599624707626,20
987,0.08165500096,0.026178496282224913,20
988,0.08165500096,0.026178496282224913,20
989,0.08165500096,0.026178496282224913,20
990,0.08165496916500001,0.026178503250620693,20
991,0.08165496916500001,0.026178503250620693,20
992,0.08165496916500001,0.026178503250620693,20
993,0.08165496916500001,0.026178503250620693,20
994,0.08165496916500001,0.026178503250620693,20
995,0.08165496916500001,0.026178503250620693,20
996,0.08165496916500001,0.026178503250620693,20
997,0.08165496916500001,0.026178503250620693,20
998,0.08165496916500001,0.026178503250620693,20
999,0.08165496916500001,0.026178503250620693,20
1000,0.08165496916500001,0.026178503250620693,20


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".

29.01.22  llncs.cls        2.24   bugfixes for options envcountsame and envcountsect


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

